Enhanced Wide-Angle Steering with Multi-Mode Multi-Port Aperture Antenna Arrays

A novel concept for wide-angle scanning is proposed based on multi-mode multi-port antennas. The theory of multi-mode multi-port antennas based on aperture radiators is developed and applied towards the design of an antenna array consisting of multi-mode aperture radiators. An advanced beamforming algorithm is developed and implemented, making use of the higher degrees of freedom available to multi-mode multi-port antennas. The manufactured antenna array is measured and compared to the expected performance. Wide-angle steering up to $\pm77^\circ$ from broadside with respect to a scan loss of $3\,\mathrm{dB}$ is achieved in both the horizontal and vertical plane with no visible grating lobe.

==> figures/currents/currents_v2/current1.tikz <==
%%% Begin Header %%%
% To plot this result, you need to use TikZ with \usepackage{tikz};
% also, the intersections library is needed for the mesh which can be loaded with \usetikzlibrary{intersections};
% it is recommended to change the default arrows for current exports with \tikzset{>=Triangle[scale length=1.5]},
% this requires the arrows.meta library with \usetikzlibrary{arrows.meta};
% all this is considered in imw-packages/imw-tikz
\ifcsname drawTriangles\endcsname
\else
    \newcommand{\drawTriangles}{draw}
\fi
\ifcsname triangleLineWidth\endcsname
\else
    \newcommand{\triangleLineWidth}{0.40pt}
\fi
\ifcsname triangleLineColor\endcsname
\else
    \newcommand{\triangleLineColor}{rgb,1: red,0; green,0; blue,0}
\fi
\ifcsname arrowScaleFactor\endcsname
\else
    \newcommand{\arrowScaleFactor}{1.00}
\fi
\ifcsname contourLineWidth\endcsname
\else
    \newcommand{\contourLineWidth}{0.40}
\fi
\ifcsname arrowOpacity\endcsname
\else
    \newcommand{\arrowOpacity}{0.40}
\fi
%%% End Header %%%

%%% Begin Triangle Definitions %%%
\path[save path=\triangleA,name path=triangleA] (8.8mm,3.7mm) -- (11.4mm,0mm) -- (17.1mm,4.8mm) -- cycle;
\path[save path=\triangleB,name path=triangleB] (31.6mm,3.7mm) -- (34.3mm,0mm) -- (40mm,5.7mm) -- cycle;
\path[save path=\triangleC,name path=triangleC] (4mm,4mm) -- (5.7mm,0mm) -- (8.8mm,3.7mm) -- cycle;
\path[save path=\triangleD,name path=triangleD] (8.8mm,3.7mm) -- (17.1mm,4.8mm) -- (8mm,8mm) -- cycle;
\path[save path=\triangleE,name path=triangleE] (23.4mm,16.6mm) -- (28.4mm,23.2mm) -- (24mm,24mm) -- cycle;
\path[save path=\triangleF,name path=triangleF] (20.2mm,3.7mm) -- (22.9mm,0mm) -- (28.6mm,4.8mm) -- cycle;
\path[save path=\triangleG,name path=triangleG] (40mm,28.6mm) -- (35.2mm,28.6mm) -- (40mm,22.9mm) -- cycle;
\path[save path=\triangleH,name path=triangleH] (28.6mm,4.8mm) -- (35.2mm,17.1mm) -- (23.4mm,16.6mm) -- cycle;
\path[save path=\triangleI,name path=triangleI] (36.3mm,8.8mm) -- (40mm,11.4mm) -- (35.2mm,17.1mm) -- cycle;
\path[save path=\triangleJ,name path=triangleJ] (28.4mm,23.2mm) -- (35.2mm,28.6mm) -- (28mm,28mm) -- cycle;
\path[save path=\triangleK,name path=triangleK] (40mm,5.7mm) -- (36.3mm,8.8mm) -- (31.6mm,3.7mm) -- cycle;
\path[save path=\triangleL,name path=triangleL] (28.6mm,4.8mm) -- (31.6mm,3.7mm) -- (36.3mm,8.8mm) -- cycle;
\path[save path=\triangleM,name path=triangleM] (40mm,5.7mm) -- (40mm,11.4mm) -- (36.3mm,8.8mm) -- cycle;
\path[save path=\triangleN,name path=triangleN] (40mm,22.9mm) -- (36.3mm,20.2mm) -- (40mm,17.1mm) -- cycle;
\path[save path=\triangleO,name path=triangleO] (35.2mm,17.1mm) -- (28.4mm,23.2mm) -- (23.4mm,16.6mm) -- cycle;
\path[save path=\triangleP,name path=triangleP] (35.2mm,17.1mm) -- (28.6mm,4.8mm) -- (36.3mm,8.8mm) -- cycle;
\path[save path=\triangleQ,name path=triangleQ] (34.3mm,0mm) -- (40mm,0mm) -- (40mm,5.7mm) -- cycle;
\path[save path=\triangleR,name path=triangleR] (20.4mm,15.2mm) -- (17.1mm,4.8mm) -- (20.2mm,3.7mm) -- cycle;
\path[save path=\triangleS,name path=triangleS] (22.9mm,0mm) -- (28.6mm,0mm) -- (28.6mm,4.8mm) -- cycle;
\path[save path=\triangleT,name path=triangleT] (28.6mm,4.8mm) -- (28.6mm,0mm) -- (31.6mm,3.7mm) -- cycle;
\path[save path=\triangleU,name path=triangleU] (28.6mm,0mm) -- (34.3mm,0mm) -- (31.6mm,3.7mm) -- cycle;
\path[save path=\triangleV,name path=triangleV] (28.6mm,4.8mm) -- (20.4mm,15.2mm) -- (20.2mm,3.7mm) -- cycle;
\path[save path=\triangleW,name path=triangleW] (17.1mm,4.8mm) -- (11.4mm,0mm) -- (17.1mm,0mm) -- cycle;
\path[save path=\triangleX,name path=triangleX] (4mm,4mm) -- (8.8mm,3.7mm) -- (8mm,8mm) -- cycle;
\path[save path=\triangleY,name path=triangleY] (5.7mm,0mm) -- (11.4mm,0mm) -- (8.8mm,3.7mm) -- cycle;
\path[save path=\triangleZ,name path=triangleZ] (0mm,0mm) -- (5.7mm,0mm) -- (4mm,4mm) -- cycle;
\path[save path=\triangleAA,name path=triangleAA] (12mm,12mm) -- (17.1mm,4.8mm) -- (20.4mm,15.2mm) -- cycle;
\path[save path=\triangleAB,name path=triangleAB] (17.1mm,0mm) -- (22.9mm,0mm) -- (20.2mm,3.7mm) -- cycle;
\path[save path=\triangleAC,name path=triangleAC] (23.4mm,16.6mm) -- (20.4mm,15.2mm) -- (28.6mm,4.8mm) -- cycle;
\path[save path=\triangleAD,name path=triangleAD] (17.1mm,4.8mm) -- (17.1mm,0mm) -- (20.2mm,3.7mm) -- cycle;
\path[save path=\triangleAE,name path=triangleAE] (40mm,17.1mm) -- (35.2mm,17.1mm) -- (40mm,11.4mm) -- cycle;
\path[save path=\triangleAF,name path=triangleAF] (36.3mm,20.2mm) -- (28.4mm,23.2mm) -- (35.2mm,17.1mm) -- cycle;
\path[save path=\triangleAG,name path=triangleAG] (20mm,20mm) -- (20.4mm,15.2mm) -- (23.4mm,16.6mm) -- cycle;
\path[save path=\triangleAH,name path=triangleAH] (16mm,16mm) -- (12mm,12mm) -- (20.4mm,15.2mm) -- cycle;
\path[save path=\triangleAI,name path=triangleAI] (8mm,8mm) -- (17.1mm,4.8mm) -- (12mm,12mm) -- cycle;
\path[save path=\triangleAJ,name path=triangleAJ] (20.4mm,15.2mm) -- (20mm,20mm) -- (16mm,16mm) -- cycle;
\path[save path=\triangleAK,name path=triangleAK] (23.4mm,16.6mm) -- (24mm,24mm) -- (20mm,20mm) -- cycle;
\path[save path=\triangleAL,name path=triangleAL] (28.4mm,23.2mm) -- (28mm,28mm) -- (24mm,24mm) -- cycle;
\path[save path=\triangleAM,name path=triangleAM] (35.2mm,28.6mm) -- (32mm,32mm) -- (28mm,28mm) -- cycle;
\path[save path=\triangleAN,name path=triangleAN] (35.2mm,28.6mm) -- (36.3mm,31.6mm) -- (32mm,32mm) -- cycle;
\path[save path=\triangleAO,name path=triangleAO] (36mm,36mm) -- (36.3mm,31.6mm) -- (40mm,34.3mm) -- cycle;
\path[save path=\triangleAP,name path=triangleAP] (36mm,36mm) -- (32mm,32mm) -- (36.3mm,31.6mm) -- cycle;
\path[save path=\triangleAQ,name path=triangleAQ] (40mm,17.1mm) -- (36.3mm,20.2mm) -- (35.2mm,17.1mm) -- cycle;
\path[save path=\triangleAR,name path=triangleAR] (35.2mm,28.6mm) -- (28.4mm,23.2mm) -- (36.3mm,20.2mm) -- cycle;
\path[save path=\triangleAS,name path=triangleAS] (40mm,22.9mm) -- (35.2mm,28.6mm) -- (36.3mm,20.2mm) -- cycle;
\path[save path=\triangleAT,name path=triangleAT] (40mm,28.6mm) -- (36.3mm,31.6mm) -- (35.2mm,28.6mm) -- cycle;
\path[save path=\triangleAU,name path=triangleAU] (40mm,34.3mm) -- (36.3mm,31.6mm) -- (40mm,28.6mm) -- cycle;
\path[save path=\triangleAV,name path=triangleAV] (40mm,34.3mm) -- (40mm,40mm) -- (36mm,36mm) -- cycle;
\path[save path=\triangleAW,name path=triangleAW] (-36.3mm,-31.6mm) -- (-36mm,-36mm) -- (-32mm,-32mm) -- cycle;
\path[save path=\triangleAX,name path=triangleAX] (-35.2mm,-17.1mm) -- (-23.4mm,-16.6mm) -- (-28.6mm,-4.8mm) -- cycle;
\path[save path=\triangleAY,name path=triangleAY] (-20mm,-20mm) -- (-16mm,-16mm) -- (-20.4mm,-15.2mm) -- cycle;
\path[save path=\triangleAZ,name path=triangleAZ] (-28mm,-28mm) -- (-28.4mm,-23.2mm) -- (-35.2mm,-28.6mm) -- cycle;
\path[save path=\triangleBA,name path=triangleBA] (-36.3mm,-20.2mm) -- (-40mm,-17.1mm) -- (-40mm,-22.9mm) -- cycle;
\path[save path=\triangleBB,name path=triangleBB] (-20.4mm,-15.2mm) -- (-16mm,-16mm) -- (-12mm,-12mm) -- cycle;
\path[save path=\triangleBC,name path=triangleBC] (-23.4mm,-16.6mm) -- (-28.4mm,-23.2mm) -- (-24mm,-24mm) -- cycle;
\path[save path=\triangleBD,name path=triangleBD] (-20.2mm,-3.7mm) -- (-17.1mm,-4.8mm) -- (-17.1mm,0mm) -- cycle;
\path[save path=\triangleBE,name path=triangleBE] (-17.1mm,-4.8mm) -- (-8.8mm,-3.7mm) -- (-11.4mm,0mm) -- cycle;
\path[save path=\triangleBF,name path=triangleBF] (-24mm,-24mm) -- (-20mm,-20mm) -- (-23.4mm,-16.6mm) -- cycle;
\path[save path=\triangleBG,name path=triangleBG] (-17.1mm,-4.8mm) -- (-20.4mm,-15.2mm) -- (-12mm,-12mm) -- cycle;
\path[save path=\triangleBH,name path=triangleBH] (-23.4mm,-16.6mm) -- (-20mm,-20mm) -- (-20.4mm,-15.2mm) -- cycle;
\path[save path=\triangleBI,name path=triangleBI] (-17.1mm,-4.8mm) -- (-12mm,-12mm) -- (-8mm,-8mm) -- cycle;
\path[save path=\triangleBJ,name path=triangleBJ] (-28mm,-28mm) -- (-24mm,-24mm) -- (-28.4mm,-23.2mm) -- cycle;
\path[save path=\triangleBK,name path=triangleBK] (-36.3mm,-20.2mm) -- (-35.2mm,-17.1mm) -- (-40mm,-17.1mm) -- cycle;
\path[save path=\triangleBL,name path=triangleBL] (-28.4mm,-23.2mm) -- (-23.4mm,-16.6mm) -- (-35.2mm,-17.1mm) -- cycle;
\path[save path=\triangleBM,name path=triangleBM] (-32mm,-32mm) -- (-28mm,-28mm) -- (-35.2mm,-28.6mm) -- cycle;
\path[save path=\triangleBN,name path=triangleBN] (-36.3mm,-31.6mm) -- (-32mm,-32mm) -- (-35.2mm,-28.6mm) -- cycle;
\path[save path=\triangleBO,name path=triangleBO] (-40mm,-40mm) -- (-36mm,-36mm) -- (-40mm,-34.3mm) -- cycle;
\path[save path=\triangleBP,name path=triangleBP] (-40mm,-22.9mm) -- (-40mm,-28.6mm) -- (-35.2mm,-28.6mm) -- cycle;
\path[save path=\triangleBQ,name path=triangleBQ] (-40mm,-34.3mm) -- (-36mm,-36mm) -- (-36.3mm,-31.6mm) -- cycle;
\path[save path=\triangleBR,name path=triangleBR] (-35.2mm,-17.1mm) -- (-36.3mm,-8.8mm) -- (-40mm,-11.4mm) -- cycle;
\path[save path=\triangleBS,name path=triangleBS] (-35.2mm,-28.6mm) -- (-28.4mm,-23.2mm) -- (-36.3mm,-20.2mm) -- cycle;
\path[save path=\triangleBT,name path=triangleBT] (-36.3mm,-31.6mm) -- (-40mm,-28.6mm) -- (-40mm,-34.3mm) -- cycle;
\path[save path=\triangleBU,name path=triangleBU] (-36.3mm,-31.6mm) -- (-35.2mm,-28.6mm) -- (-40mm,-28.6mm) -- cycle;
\path[save path=\triangleBV,name path=triangleBV] (-35.2mm,-28.6mm) -- (-36.3mm,-20.2mm) -- (-40mm,-22.9mm) -- cycle;
\path[save path=\triangleBW,name path=triangleBW] (-28.4mm,-23.2mm) -- (-35.2mm,-17.1mm) -- (-36.3mm,-20.2mm) -- cycle;
\path[save path=\triangleBX,name path=triangleBX] (-31.6mm,-3.7mm) -- (-28.6mm,-4.8mm) -- (-28.6mm,0mm) -- cycle;
\path[save path=\triangleBY,name path=triangleBY] (-23.4mm,-16.6mm) -- (-20.4mm,-15.2mm) -- (-28.6mm,-4.8mm) -- cycle;
\path[save path=\triangleBZ,name path=triangleBZ] (-40mm,-11.4mm) -- (-36.3mm,-8.8mm) -- (-40mm,-5.7mm) -- cycle;
\path[save path=\triangleCA,name path=triangleCA] (-35.2mm,-17.1mm) -- (-28.6mm,-4.8mm) -- (-36.3mm,-8.8mm) -- cycle;
\path[save path=\triangleCB,name path=triangleCB] (-40mm,-17.1mm) -- (-35.2mm,-17.1mm) -- (-40mm,-11.4mm) -- cycle;
\path[save path=\triangleCC,name path=triangleCC] (-36.3mm,-8.8mm) -- (-31.6mm,-3.7mm) -- (-40mm,-5.7mm) -- cycle;
\path[save path=\triangleCD,name path=triangleCD] (-40mm,-5.7mm) -- (-34.3mm,0mm) -- (-40mm,0mm) -- cycle;
\path[save path=\triangleCE,name path=triangleCE] (-40mm,-5.7mm) -- (-31.6mm,-3.7mm) -- (-34.3mm,0mm) -- cycle;
\path[save path=\triangleCF,name path=triangleCF] (-36.3mm,-8.8mm) -- (-28.6mm,-4.8mm) -- (-31.6mm,-3.7mm) -- cycle;
\path[save path=\triangleCG,name path=triangleCG] (-31.6mm,-3.7mm) -- (-28.6mm,0mm) -- (-34.3mm,0mm) -- cycle;
\path[save path=\triangleCH,name path=triangleCH] (-28.6mm,-4.8mm) -- (-22.9mm,0mm) -- (-28.6mm,0mm) -- cycle;
\path[save path=\triangleCI,name path=triangleCI] (-28.6mm,-4.8mm) -- (-20.4mm,-15.2mm) -- (-20.2mm,-3.7mm) -- cycle;
\path[save path=\triangleCJ,name path=triangleCJ] (-22.9mm,0mm) -- (-20.2mm,-3.7mm) -- (-17.1mm,0mm) -- cycle;
\path[save path=\triangleCK,name path=triangleCK] (-22.9mm,0mm) -- (-28.6mm,-4.8mm) -- (-20.2mm,-3.7mm) -- cycle;
\path[save path=\triangleCL,name path=triangleCL] (-8.8mm,-3.7mm) -- (-17.1mm,-4.8mm) -- (-8mm,-8mm) -- cycle;
\path[save path=\triangleCM,name path=triangleCM] (-20.2mm,-3.7mm) -- (-20.4mm,-15.2mm) -- (-17.1mm,-4.8mm) -- cycle;
\path[save path=\triangleCN,name path=triangleCN] (-8.8mm,-3.7mm) -- (-4mm,-4mm) -- (-5.7mm,0mm) -- cycle;
\path[save path=\triangleCO,name path=triangleCO] (-4mm,-4mm) -- (-8.8mm,-3.7mm) -- (-8mm,-8mm) -- cycle;
\path[save path=\triangleCP,name path=triangleCP] (-11.4mm,0mm) -- (-17.1mm,0mm) -- (-17.1mm,-4.8mm) -- cycle;
\path[save path=\triangleCQ,name path=triangleCQ] (-5.7mm,0mm) -- (-11.4mm,0mm) -- (-8.8mm,-3.7mm) -- cycle;
\path[save path=\triangleCR,name path=triangleCR] (-4mm,-4mm) -- (0mm,0mm) -- (-5.7mm,0mm) -- cycle;
\path[save path=\triangleCS,name path=triangleCS] (0mm,-28.6mm) -- (4.8mm,-28.6mm) -- (0mm,-22.9mm) -- cycle;
\path[save path=\triangleCT,name path=triangleCT] (36mm,-36mm) -- (34.3mm,-40mm) -- (40mm,-40mm) -- cycle;
\path[save path=\triangleCU,name path=triangleCU] (22.9mm,-40mm) -- (28.6mm,-35.2mm) -- (20.2mm,-36.3mm) -- cycle;
\path[save path=\triangleCV,name path=triangleCV] (20.2mm,-36.3mm) -- (28.6mm,-35.2mm) -- (23.2mm,-28.4mm) -- cycle;
\path[save path=\triangleCW,name path=triangleCW] (8.8mm,-36.3mm) -- (3.7mm,-31.6mm) -- (5.7mm,-40mm) -- cycle;
\path[save path=\triangleCX,name path=triangleCX] (8.8mm,-36.3mm) -- (5.7mm,-40mm) -- (11.4mm,-40mm) -- cycle;
\path[save path=\triangleCY,name path=triangleCY] (31.6mm,-36.3mm) -- (34.3mm,-40mm) -- (36mm,-36mm) -- cycle;
\path[save path=\triangleCZ,name path=triangleCZ] (4mm,-4mm) -- (0mm,-5.7mm) -- (3.7mm,-8.8mm) -- cycle;
\path[save path=\triangleDA,name path=triangleDA] (15.2mm,-20.4mm) -- (3.7mm,-20.2mm) -- (4.8mm,-28.6mm) -- cycle;
\path[save path=\triangleDB,name path=triangleDB] (28mm,-28mm) -- (24mm,-24mm) -- (23.2mm,-28.4mm) -- cycle;
\path[save path=\triangleDC,name path=triangleDC] (4.8mm,-17.1mm) -- (8mm,-8mm) -- (3.7mm,-8.8mm) -- cycle;
\path[save path=\triangleDD,name path=triangleDD] (32mm,-32mm) -- (28.6mm,-35.2mm) -- (31.6mm,-36.3mm) -- cycle;
\path[save path=\triangleDE,name path=triangleDE] (28mm,-28mm) -- (28.6mm,-35.2mm) -- (32mm,-32mm) -- cycle;
\path[save path=\triangleDF,name path=triangleDF] (32mm,-32mm) -- (31.6mm,-36.3mm) -- (36mm,-36mm) -- cycle;
\path[save path=\triangleDG,name path=triangleDG] (28.6mm,-35.2mm) -- (28.6mm,-40mm) -- (31.6mm,-36.3mm) -- cycle;
\path[save path=\triangleDH,name path=triangleDH] (16.6mm,-23.4mm) -- (17.1mm,-35.2mm) -- (23.2mm,-28.4mm) -- cycle;
\path[save path=\triangleDI,name path=triangleDI] (28.6mm,-40mm) -- (34.3mm,-40mm) -- (31.6mm,-36.3mm) -- cycle;
\path[save path=\triangleDJ,name path=triangleDJ] (22.9mm,-40mm) -- (28.6mm,-40mm) -- (28.6mm,-35.2mm) -- cycle;
\path[save path=\triangleDK,name path=triangleDK] (17.1mm,-40mm) -- (22.9mm,-40mm) -- (20.2mm,-36.3mm) -- cycle;
\path[save path=\triangleDL,name path=triangleDL] (17.1mm,-35.2mm) -- (17.1mm,-40mm) -- (20.2mm,-36.3mm) -- cycle;
\path[save path=\triangleDM,name path=triangleDM] (17.1mm,-35.2mm) -- (8.8mm,-36.3mm) -- (11.4mm,-40mm) -- cycle;
\path[save path=\triangleDN,name path=triangleDN] (0mm,-40mm) -- (5.7mm,-40mm) -- (0mm,-34.3mm) -- cycle;
\path[save path=\triangleDO,name path=triangleDO] (5.7mm,-40mm) -- (3.7mm,-31.6mm) -- (0mm,-34.3mm) -- cycle;
\path[save path=\triangleDP,name path=triangleDP] (17.1mm,-40mm) -- (17.1mm,-35.2mm) -- (11.4mm,-40mm) -- cycle;
\path[save path=\triangleDQ,name path=triangleDQ] (17.1mm,-35.2mm) -- (4.8mm,-28.6mm) -- (8.8mm,-36.3mm) -- cycle;
\path[save path=\triangleDR,name path=triangleDR] (23.2mm,-28.4mm) -- (17.1mm,-35.2mm) -- (20.2mm,-36.3mm) -- cycle;
\path[save path=\triangleDS,name path=triangleDS] (16.6mm,-23.4mm) -- (4.8mm,-28.6mm) -- (17.1mm,-35.2mm) -- cycle;
\path[save path=\triangleDT,name path=triangleDT] (4.8mm,-28.6mm) -- (3.7mm,-20.2mm) -- (0mm,-22.9mm) -- cycle;
\path[save path=\triangleDU,name path=triangleDU] (15.2mm,-20.4mm) -- (16mm,-16mm) -- (12mm,-12mm) -- cycle;
\path[save path=\triangleDV,name path=triangleDV] (3.7mm,-20.2mm) -- (0mm,-17.1mm) -- (0mm,-22.9mm) -- cycle;
\path[save path=\triangleDW,name path=triangleDW] (3.7mm,-31.6mm) -- (0mm,-28.6mm) -- (0mm,-34.3mm) -- cycle;
\path[save path=\triangleDX,name path=triangleDX] (3.7mm,-31.6mm) -- (4.8mm,-28.6mm) -- (0mm,-28.6mm) -- cycle;
\path[save path=\triangleDY,name path=triangleDY] (3.7mm,-20.2mm) -- (4.8mm,-17.1mm) -- (0mm,-17.1mm) -- cycle;
\path[save path=\triangleDZ,name path=triangleDZ] (3.7mm,-8.8mm) -- (0mm,-5.7mm) -- (0mm,-11.4mm) -- cycle;
\path[save path=\triangleEA,name path=triangleEA] (0mm,-17.1mm) -- (4.8mm,-17.1mm) -- (0mm,-11.4mm) -- cycle;
\path[save path=\triangleEB,name path=triangleEB] (8mm,-8mm) -- (4mm,-4mm) -- (3.7mm,-8.8mm) -- cycle;
\path[save path=\triangleEC,name path=triangleEC] (0mm,0mm) -- (0mm,-5.7mm) -- (4mm,-4mm) -- cycle;
\path[save path=\triangleED,name path=triangleED] (15.2mm,-20.4mm) -- (12mm,-12mm) -- (4.8mm,-17.1mm) -- cycle;
\path[save path=\triangleEE,name path=triangleEE] (8mm,-8mm) -- (4.8mm,-17.1mm) -- (12mm,-12mm) -- cycle;
\path[save path=\triangleEF,name path=triangleEF] (3.7mm,-8.8mm) -- (0mm,-11.4mm) -- (4.8mm,-17.1mm) -- cycle;
\path[save path=\triangleEG,name path=triangleEG] (8.8mm,-36.3mm) -- (4.8mm,-28.6mm) -- (3.7mm,-31.6mm) -- cycle;
\path[save path=\triangleEH,name path=triangleEH] (16.6mm,-23.4mm) -- (15.2mm,-20.4mm) -- (4.8mm,-28.6mm) -- cycle;
\path[save path=\triangleEI,name path=triangleEI] (23.2mm,-28.4mm) -- (28.6mm,-35.2mm) -- (28mm,-28mm) -- cycle;
\path[save path=\triangleEJ,name path=triangleEJ] (16.6mm,-23.4mm) -- (23.2mm,-28.4mm) -- (24mm,-24mm) -- cycle;
\path[save path=\triangleEK,name path=triangleEK] (3.7mm,-20.2mm) -- (15.2mm,-20.4mm) -- (4.8mm,-17.1mm) -- cycle;
\path[save path=\triangleEL,name path=triangleEL] (16.6mm,-23.4mm) -- (24mm,-24mm) -- (20mm,-20mm) -- cycle;
\path[save path=\triangleEM,name path=triangleEM] (15.2mm,-20.4mm) -- (20mm,-20mm) -- (16mm,-16mm) -- cycle;
\path[save path=\triangleEN,name path=triangleEN] (15.2mm,-20.4mm) -- (16.6mm,-23.4mm) -- (20mm,-20mm) -- cycle;
\path[save path=\triangleEO,name path=triangleEO] (-4.8mm,17.1mm) -- (0mm,17.1mm) -- (-3.7mm,20.2mm) -- cycle;
\path[save path=\triangleEP,name path=triangleEP] (-23.2mm,28.4mm) -- (-28.6mm,35.2mm) -- (-28mm,28mm) -- cycle;
\path[save path=\triangleEQ,name path=triangleEQ] (-4mm,4mm) -- (0mm,5.7mm) -- (-3.7mm,8.8mm) -- cycle;
\path[save path=\triangleER,name path=triangleER] (-3.7mm,8.8mm) -- (0mm,11.4mm) -- (-4.8mm,17.1mm) -- cycle;
\path[save path=\triangleES,name path=triangleES] (-31.6mm,36.3mm) -- (-28.6mm,35.2mm) -- (-28.6mm,40mm) -- cycle;
\path[save path=\triangleET,name path=triangleET] (-16.6mm,23.4mm) -- (-23.2mm,28.4mm) -- (-24mm,24mm) -- cycle;
\path[save path=\triangleEU,name path=triangleEU] (-16.6mm,23.4mm) -- (-4.8mm,28.6mm) -- (-17.1mm,35.2mm) -- cycle;
\path[save path=\triangleEV,name path=triangleEV] (-4.8mm,28.6mm) -- (0mm,22.9mm) -- (0mm,28.6mm) -- cycle;
\path[save path=\triangleEW,name path=triangleEW] (-15.2mm,20.4mm) -- (-4.8mm,17.1mm) -- (-3.7mm,20.2mm) -- cycle;
\path[save path=\triangleEX,name path=triangleEX] (-4.8mm,28.6mm) -- (-3.7mm,20.2mm) -- (0mm,22.9mm) -- cycle;
\path[save path=\triangleEY,name path=triangleEY] (-3.7mm,31.6mm) -- (0mm,28.6mm) -- (0mm,34.3mm) -- cycle;
\path[save path=\triangleEZ,name path=triangleEZ] (-4.8mm,17.1mm) -- (0mm,11.4mm) -- (0mm,17.1mm) -- cycle;
\path[save path=\triangleFA,name path=triangleFA] (-15.2mm,20.4mm) -- (-3.7mm,20.2mm) -- (-4.8mm,28.6mm) -- cycle;
\path[save path=\triangleFB,name path=triangleFB] (0mm,17.1mm) -- (0mm,22.9mm) -- (-3.7mm,20.2mm) -- cycle;
\path[save path=\triangleFC,name path=triangleFC] (-4mm,4mm) -- (-3.7mm,8.8mm) -- (-8mm,8mm) -- cycle;
\path[save path=\triangleFD,name path=triangleFD] (0mm,5.7mm) -- (0mm,11.4mm) -- (-3.7mm,8.8mm) -- cycle;
\path[save path=\triangleFE,name path=triangleFE] (0mm,0mm) -- (0mm,5.7mm) -- (-4mm,4mm) -- cycle;
\path[save path=\triangleFF,name path=triangleFF] (-12mm,12mm) -- (-4.8mm,17.1mm) -- (-15.2mm,20.4mm) -- cycle;
\path[save path=\triangleFG,name path=triangleFG] (-8mm,8mm) -- (-3.7mm,8.8mm) -- (-4.8mm,17.1mm) -- cycle;
\path[save path=\triangleFH,name path=triangleFH] (-8mm,8mm) -- (-4.8mm,17.1mm) -- (-12mm,12mm) -- cycle;
\path[save path=\triangleFI,name path=triangleFI] (-15.2mm,20.4mm) -- (-20mm,20mm) -- (-16mm,16mm) -- cycle;
\path[save path=\triangleFJ,name path=triangleFJ] (-16.6mm,23.4mm) -- (-24mm,24mm) -- (-20mm,20mm) -- cycle;
\path[save path=\triangleFK,name path=triangleFK] (-23.2mm,28.4mm) -- (-28mm,28mm) -- (-24mm,24mm) -- cycle;
\path[save path=\triangleFL,name path=triangleFL] (-20mm,20mm) -- (-15.2mm,20.4mm) -- (-16.6mm,23.4mm) -- cycle;
\path[save path=\triangleFM,name path=triangleFM] (-16mm,16mm) -- (-12mm,12mm) -- (-15.2mm,20.4mm) -- cycle;
\path[save path=\triangleFN,name path=triangleFN] (-8.8mm,36.3mm) -- (-17.1mm,35.2mm) -- (-4.8mm,28.6mm) -- cycle;
\path[save path=\triangleFO,name path=triangleFO] (-16.6mm,23.4mm) -- (-15.2mm,20.4mm) -- (-4.8mm,28.6mm) -- cycle;
\path[save path=\triangleFP,name path=triangleFP] (-36mm,36mm) -- (-31.6mm,36.3mm) -- (-34.3mm,40mm) -- cycle;
\path[save path=\triangleFQ,name path=triangleFQ] (-32mm,32mm) -- (-28.6mm,35.2mm) -- (-31.6mm,36.3mm) -- cycle;
\path[save path=\triangleFR,name path=triangleFR] (-28.6mm,35.2mm) -- (-32mm,32mm) -- (-28mm,28mm) -- cycle;
\path[save path=\triangleFS,name path=triangleFS] (-31.6mm,36.3mm) -- (-36mm,36mm) -- (-32mm,32mm) -- cycle;
\path[save path=\triangleFT,name path=triangleFT] (-34.3mm,40mm) -- (-40mm,40mm) -- (-36mm,36mm) -- cycle;
\path[save path=\triangleFU,name path=triangleFU] (-31.6mm,36.3mm) -- (-28.6mm,40mm) -- (-34.3mm,40mm) -- cycle;
\path[save path=\triangleFV,name path=triangleFV] (-28.6mm,35.2mm) -- (-23.2mm,28.4mm) -- (-20.2mm,36.3mm) -- cycle;
\path[save path=\triangleFW,name path=triangleFW] (-28.6mm,35.2mm) -- (-22.9mm,40mm) -- (-28.6mm,40mm) -- cycle;
\path[save path=\triangleFX,name path=triangleFX] (-28.6mm,35.2mm) -- (-20.2mm,36.3mm) -- (-22.9mm,40mm) -- cycle;
\path[save path=\triangleFY,name path=triangleFY] (-23.2mm,28.4mm) -- (-16.6mm,23.4mm) -- (-17.1mm,35.2mm) -- cycle;
\path[save path=\triangleFZ,name path=triangleFZ] (-20.2mm,36.3mm) -- (-17.1mm,40mm) -- (-22.9mm,40mm) -- cycle;
\path[save path=\triangleGA,name path=triangleGA] (-8.8mm,36.3mm) -- (-4.8mm,28.6mm) -- (-3.7mm,31.6mm) -- cycle;
\path[save path=\triangleGB,name path=triangleGB] (-17.1mm,40mm) -- (-20.2mm,36.3mm) -- (-17.1mm,35.2mm) -- cycle;
\path[save path=\triangleGC,name path=triangleGC] (-17.1mm,40mm) -- (-17.1mm,35.2mm) -- (-11.4mm,40mm) -- cycle;
\path[save path=\triangleGD,name path=triangleGD] (-20.2mm,36.3mm) -- (-23.2mm,28.4mm) -- (-17.1mm,35.2mm) -- cycle;
\path[save path=\triangleGE,name path=triangleGE] (-11.4mm,40mm) -- (-8.8mm,36.3mm) -- (-5.7mm,40mm) -- cycle;
\path[save path=\triangleGF,name path=triangleGF] (-4.8mm,28.6mm) -- (0mm,28.6mm) -- (-3.7mm,31.6mm) -- cycle;
\path[save path=\triangleGG,name path=triangleGG] (-3.7mm,31.6mm) -- (0mm,34.3mm) -- (-5.7mm,40mm) -- cycle;
\path[save path=\triangleGH,name path=triangleGH] (-5.7mm,40mm) -- (-8.8mm,36.3mm) -- (-3.7mm,31.6mm) -- cycle;
\path[save path=\triangleGI,name path=triangleGI] (-11.4mm,40mm) -- (-17.1mm,35.2mm) -- (-8.8mm,36.3mm) -- cycle;
\path[save path=\triangleGJ,name path=triangleGJ] (0mm,34.3mm) -- (0mm,40mm) -- (-5.7mm,40mm) -- cycle;
\path[save path=\triangleGK,name path=triangleGK] (-36.3mm,31.6mm) -- (-36mm,36mm) -- (-32mm,32mm) -- cycle;
\path[save path=\triangleGL,name path=triangleGL] (-35.2mm,17.1mm) -- (-23.4mm,16.6mm) -- (-28.6mm,4.8mm) -- cycle;
\path[save path=\triangleGM,name path=triangleGM] (-20mm,20mm) -- (-16mm,16mm) -- (-20.4mm,15.2mm) -- cycle;
\path[save path=\triangleGN,name path=triangleGN] (-28mm,28mm) -- (-28.4mm,23.2mm) -- (-35.2mm,28.6mm) -- cycle;
\path[save path=\triangleGO,name path=triangleGO] (-36.3mm,20.2mm) -- (-40mm,17.1mm) -- (-40mm,22.9mm) -- cycle;
\path[save path=\triangleGP,name path=triangleGP] (-20.4mm,15.2mm) -- (-16mm,16mm) -- (-12mm,12mm) -- cycle;
\path[save path=\triangleGQ,name path=triangleGQ] (-23.4mm,16.6mm) -- (-28.4mm,23.2mm) -- (-24mm,24mm) -- cycle;
\path[save path=\triangleGR,name path=triangleGR] (-20.2mm,3.7mm) -- (-17.1mm,4.8mm) -- (-17.1mm,0mm) -- cycle;
\path[save path=\triangleGS,name path=triangleGS] (-17.1mm,4.8mm) -- (-8.8mm,3.7mm) -- (-11.4mm,0mm) -- cycle;
\path[save path=\triangleGT,name path=triangleGT] (-24mm,24mm) -- (-20mm,20mm) -- (-23.4mm,16.6mm) -- cycle;
\path[save path=\triangleGU,name path=triangleGU] (-17.1mm,4.8mm) -- (-20.4mm,15.2mm) -- (-12mm,12mm) -- cycle;
\path[save path=\triangleGV,name path=triangleGV] (-23.4mm,16.6mm) -- (-20mm,20mm) -- (-20.4mm,15.2mm) -- cycle;
\path[save path=\triangleGW,name path=triangleGW] (-17.1mm,4.8mm) -- (-12mm,12mm) -- (-8mm,8mm) -- cycle;
\path[save path=\triangleGX,name path=triangleGX] (-28mm,28mm) -- (-24mm,24mm) -- (-28.4mm,23.2mm) -- cycle;
\path[save path=\triangleGY,name path=triangleGY] (-36.3mm,20.2mm) -- (-35.2mm,17.1mm) -- (-40mm,17.1mm) -- cycle;
\path[save path=\triangleGZ,name path=triangleGZ] (-28.4mm,23.2mm) -- (-23.4mm,16.6mm) -- (-35.2mm,17.1mm) -- cycle;
\path[save path=\triangleHA,name path=triangleHA] (-32mm,32mm) -- (-28mm,28mm) -- (-35.2mm,28.6mm) -- cycle;
\path[save path=\triangleHB,name path=triangleHB] (-36.3mm,31.6mm) -- (-32mm,32mm) -- (-35.2mm,28.6mm) -- cycle;
\path[save path=\triangleHC,name path=triangleHC] (-40mm,40mm) -- (-36mm,36mm) -- (-40mm,34.3mm) -- cycle;
\path[save path=\triangleHD,name path=triangleHD] (-40mm,22.9mm) -- (-40mm,28.6mm) -- (-35.2mm,28.6mm) -- cycle;
\path[save path=\triangleHE,name path=triangleHE] (-40mm,34.3mm) -- (-36mm,36mm) -- (-36.3mm,31.6mm) -- cycle;
\path[save path=\triangleHF,name path=triangleHF] (-35.2mm,17.1mm) -- (-36.3mm,8.8mm) -- (-40mm,11.4mm) -- cycle;
\path[save path=\triangleHG,name path=triangleHG] (-35.2mm,28.6mm) -- (-28.4mm,23.2mm) -- (-36.3mm,20.2mm) -- cycle;
\path[save path=\triangleHH,name path=triangleHH] (-36.3mm,31.6mm) -- (-40mm,28.6mm) -- (-40mm,34.3mm) -- cycle;
\path[save path=\triangleHI,name path=triangleHI] (-36.3mm,31.6mm) -- (-35.2mm,28.6mm) -- (-40mm,28.6mm) -- cycle;
\path[save path=\triangleHJ,name path=triangleHJ] (-35.2mm,28.6mm) -- (-36.3mm,20.2mm) -- (-40mm,22.9mm) -- cycle;
\path[save path=\triangleHK,name path=triangleHK] (-28.4mm,23.2mm) -- (-35.2mm,17.1mm) -- (-36.3mm,20.2mm) -- cycle;
\path[save path=\triangleHL,name path=triangleHL] (-31.6mm,3.7mm) -- (-28.6mm,4.8mm) -- (-28.6mm,0mm) -- cycle;
\path[save path=\triangleHM,name path=triangleHM] (-23.4mm,16.6mm) -- (-20.4mm,15.2mm) -- (-28.6mm,4.8mm) -- cycle;
\path[save path=\triangleHN,name path=triangleHN] (-40mm,11.4mm) -- (-36.3mm,8.8mm) -- (-40mm,5.7mm) -- cycle;
\path[save path=\triangleHO,name path=triangleHO] (-35.2mm,17.1mm) -- (-28.6mm,4.8mm) -- (-36.3mm,8.8mm) -- cycle;
\path[save path=\triangleHP,name path=triangleHP] (-40mm,17.1mm) -- (-35.2mm,17.1mm) -- (-40mm,11.4mm) -- cycle;
\path[save path=\triangleHQ,name path=triangleHQ] (-36.3mm,8.8mm) -- (-31.6mm,3.7mm) -- (-40mm,5.7mm) -- cycle;
\path[save path=\triangleHR,name path=triangleHR] (-40mm,5.7mm) -- (-34.3mm,0mm) -- (-40mm,0mm) -- cycle;
\path[save path=\triangleHS,name path=triangleHS] (-40mm,5.7mm) -- (-31.6mm,3.7mm) -- (-34.3mm,0mm) -- cycle;
\path[save path=\triangleHT,name path=triangleHT] (-36.3mm,8.8mm) -- (-28.6mm,4.8mm) -- (-31.6mm,3.7mm) -- cycle;
\path[save path=\triangleHU,name path=triangleHU] (-31.6mm,3.7mm) -- (-28.6mm,0mm) -- (-34.3mm,0mm) -- cycle;
\path[save path=\triangleHV,name path=triangleHV] (-28.6mm,4.8mm) -- (-22.9mm,0mm) -- (-28.6mm,0mm) -- cycle;
\path[save path=\triangleHW,name path=triangleHW] (-28.6mm,4.8mm) -- (-20.4mm,15.2mm) -- (-20.2mm,3.7mm) -- cycle;
\path[save path=\triangleHX,name path=triangleHX] (-22.9mm,0mm) -- (-20.2mm,3.7mm) -- (-17.1mm,0mm) -- cycle;
\path[save path=\triangleHY,name path=triangleHY] (-22.9mm,0mm) -- (-28.6mm,4.8mm) -- (-20.2mm,3.7mm) -- cycle;
\path[save path=\triangleHZ,name path=triangleHZ] (-8.8mm,3.7mm) -- (-17.1mm,4.8mm) -- (-8mm,8mm) -- cycle;
\path[save path=\triangleIA,name path=triangleIA] (-20.2mm,3.7mm) -- (-20.4mm,15.2mm) -- (-17.1mm,4.8mm) -- cycle;
\path[save path=\triangleIB,name path=triangleIB] (-8.8mm,3.7mm) -- (-4mm,4mm) -- (-5.7mm,0mm) -- cycle;
\path[save path=\triangleIC,name path=triangleIC] (-4mm,4mm) -- (-8.8mm,3.7mm) -- (-8mm,8mm) -- cycle;
\path[save path=\triangleID,name path=triangleID] (-11.4mm,0mm) -- (-17.1mm,0mm) -- (-17.1mm,4.8mm) -- cycle;
\path[save path=\triangleIE,name path=triangleIE] (-5.7mm,0mm) -- (-11.4mm,0mm) -- (-8.8mm,3.7mm) -- cycle;
\path[save path=\triangleIF,name path=triangleIF] (-4mm,4mm) -- (0mm,0mm) -- (-5.7mm,0mm) -- cycle;
\path[save path=\triangleIG,name path=triangleIG] (-4.8mm,-17.1mm) -- (0mm,-17.1mm) -- (-3.7mm,-20.2mm) -- cycle;
\path[save path=\triangleIH,name path=triangleIH] (-23.2mm,-28.4mm) -- (-28.6mm,-35.2mm) -- (-28mm,-28mm) -- cycle;
\path[save path=\triangleII,name path=triangleII] (-4mm,-4mm) -- (0mm,-5.7mm) -- (-3.7mm,-8.8mm) -- cycle;
\path[save path=\triangleIJ,name path=triangleIJ] (-3.7mm,-8.8mm) -- (0mm,-11.4mm) -- (-4.8mm,-17.1mm) -- cycle;
\path[save path=\triangleIK,name path=triangleIK] (-31.6mm,-36.3mm) -- (-28.6mm,-35.2mm) -- (-28.6mm,-40mm) -- cycle;
\path[save path=\triangleIL,name path=triangleIL] (-16.6mm,-23.4mm) -- (-23.2mm,-28.4mm) -- (-24mm,-24mm) -- cycle;
\path[save path=\triangleIM,name path=triangleIM] (-16.6mm,-23.4mm) -- (-4.8mm,-28.6mm) -- (-17.1mm,-35.2mm) -- cycle;
\path[save path=\triangleIN,name path=triangleIN] (-4.8mm,-28.6mm) -- (0mm,-22.9mm) -- (0mm,-28.6mm) -- cycle;
\path[save path=\triangleIO,name path=triangleIO] (-15.2mm,-20.4mm) -- (-4.8mm,-17.1mm) -- (-3.7mm,-20.2mm) -- cycle;
\path[save path=\triangleIP,name path=triangleIP] (-4.8mm,-28.6mm) -- (-3.7mm,-20.2mm) -- (0mm,-22.9mm) -- cycle;
\path[save path=\triangleIQ,name path=triangleIQ] (-3.7mm,-31.6mm) -- (0mm,-28.6mm) -- (0mm,-34.3mm) -- cycle;
\path[save path=\triangleIR,name path=triangleIR] (-4.8mm,-17.1mm) -- (0mm,-11.4mm) -- (0mm,-17.1mm) -- cycle;
\path[save path=\triangleIS,name path=triangleIS] (-15.2mm,-20.4mm) -- (-3.7mm,-20.2mm) -- (-4.8mm,-28.6mm) -- cycle;
\path[save path=\triangleIT,name path=triangleIT] (0mm,-17.1mm) -- (0mm,-22.9mm) -- (-3.7mm,-20.2mm) -- cycle;
\path[save path=\triangleIU,name path=triangleIU] (-4mm,-4mm) -- (-3.7mm,-8.8mm) -- (-8mm,-8mm) -- cycle;
\path[save path=\triangleIV,name path=triangleIV] (0mm,-5.7mm) -- (0mm,-11.4mm) -- (-3.7mm,-8.8mm) -- cycle;
\path[save path=\triangleIW,name path=triangleIW] (0mm,0mm) -- (0mm,-5.7mm) -- (-4mm,-4mm) -- cycle;
\path[save path=\triangleIX,name path=triangleIX] (-12mm,-12mm) -- (-4.8mm,-17.1mm) -- (-15.2mm,-20.4mm) -- cycle;
\path[save path=\triangleIY,name path=triangleIY] (-8mm,-8mm) -- (-3.7mm,-8.8mm) -- (-4.8mm,-17.1mm) -- cycle;
\path[save path=\triangleIZ,name path=triangleIZ] (-8mm,-8mm) -- (-4.8mm,-17.1mm) -- (-12mm,-12mm) -- cycle;
\path[save path=\triangleJA,name path=triangleJA] (-15.2mm,-20.4mm) -- (-20mm,-20mm) -- (-16mm,-16mm) -- cycle;
\path[save path=\triangleJB,name path=triangleJB] (-16.6mm,-23.4mm) -- (-24mm,-24mm) -- (-20mm,-20mm) -- cycle;
\path[save path=\triangleJC,name path=triangleJC] (-23.2mm,-28.4mm) -- (-28mm,-28mm) -- (-24mm,-24mm) -- cycle;
\path[save path=\triangleJD,name path=triangleJD] (-20mm,-20mm) -- (-15.2mm,-20.4mm) -- (-16.6mm,-23.4mm) -- cycle;
\path[save path=\triangleJE,name path=triangleJE] (-16mm,-16mm) -- (-12mm,-12mm) -- (-15.2mm,-20.4mm) -- cycle;
\path[save path=\triangleJF,name path=triangleJF] (-8.8mm,-36.3mm) -- (-17.1mm,-35.2mm) -- (-4.8mm,-28.6mm) -- cycle;
\path[save path=\triangleJG,name path=triangleJG] (-16.6mm,-23.4mm) -- (-15.2mm,-20.4mm) -- (-4.8mm,-28.6mm) -- cycle;
\path[save path=\triangleJH,name path=triangleJH] (-36mm,-36mm) -- (-31.6mm,-36.3mm) -- (-34.3mm,-40mm) -- cycle;
\path[save path=\triangleJI,name path=triangleJI] (-32mm,-32mm) -- (-28.6mm,-35.2mm) -- (-31.6mm,-36.3mm) -- cycle;
\path[save path=\triangleJJ,name path=triangleJJ] (-28.6mm,-35.2mm) -- (-32mm,-32mm) -- (-28mm,-28mm) -- cycle;
\path[save path=\triangleJK,name path=triangleJK] (-31.6mm,-36.3mm) -- (-36mm,-36mm) -- (-32mm,-32mm) -- cycle;
\path[save path=\triangleJL,name path=triangleJL] (-34.3mm,-40mm) -- (-40mm,-40mm) -- (-36mm,-36mm) -- cycle;
\path[save path=\triangleJM,name path=triangleJM] (-31.6mm,-36.3mm) -- (-28.6mm,-40mm) -- (-34.3mm,-40mm) -- cycle;
\path[save path=\triangleJN,name path=triangleJN] (-28.6mm,-35.2mm) -- (-23.2mm,-28.4mm) -- (-20.2mm,-36.3mm) -- cycle;
\path[save path=\triangleJO,name path=triangleJO] (-28.6mm,-35.2mm) -- (-22.9mm,-40mm) -- (-28.6mm,-40mm) -- cycle;
\path[save path=\triangleJP,name path=triangleJP] (-28.6mm,-35.2mm) -- (-20.2mm,-36.3mm) -- (-22.9mm,-40mm) -- cycle;
\path[save path=\triangleJQ,name path=triangleJQ] (-23.2mm,-28.4mm) -- (-16.6mm,-23.4mm) -- (-17.1mm,-35.2mm) -- cycle;
\path[save path=\triangleJR,name path=triangleJR] (-20.2mm,-36.3mm) -- (-17.1mm,-40mm) -- (-22.9mm,-40mm) -- cycle;
\path[save path=\triangleJS,name path=triangleJS] (-8.8mm,-36.3mm) -- (-4.8mm,-28.6mm) -- (-3.7mm,-31.6mm) -- cycle;
\path[save path=\triangleJT,name path=triangleJT] (-17.1mm,-40mm) -- (-20.2mm,-36.3mm) -- (-17.1mm,-35.2mm) -- cycle;
\path[save path=\triangleJU,name path=triangleJU] (-17.1mm,-40mm) -- (-17.1mm,-35.2mm) -- (-11.4mm,-40mm) -- cycle;
\path[save path=\triangleJV,name path=triangleJV] (-20.2mm,-36.3mm) -- (-23.2mm,-28.4mm) -- (-17.1mm,-35.2mm) -- cycle;
\path[save path=\triangleJW,name path=triangleJW] (-11.4mm,-40mm) -- (-8.8mm,-36.3mm) -- (-5.7mm,-40mm) -- cycle;
\path[save path=\triangleJX,name path=triangleJX] (-4.8mm,-28.6mm) -- (0mm,-28.6mm) -- (-3.7mm,-31.6mm) -- cycle;
\path[save path=\triangleJY,name path=triangleJY] (-3.7mm,-31.6mm) -- (0mm,-34.3mm) -- (-5.7mm,-40mm) -- cycle;
\path[save path=\triangleJZ,name path=triangleJZ] (-5.7mm,-40mm) -- (-8.8mm,-36.3mm) -- (-3.7mm,-31.6mm) -- cycle;
\path[save path=\triangleKA,name path=triangleKA] (-11.4mm,-40mm) -- (-17.1mm,-35.2mm) -- (-8.8mm,-36.3mm) -- cycle;
\path[save path=\triangleKB,name path=triangleKB] (0mm,-34.3mm) -- (0mm,-40mm) -- (-5.7mm,-40mm) -- cycle;
\path[save path=\triangleKC,name path=triangleKC] (0mm,28.6mm) -- (4.8mm,28.6mm) -- (0mm,22.9mm) -- cycle;
\path[save path=\triangleKD,name path=triangleKD] (36mm,36mm) -- (34.3mm,40mm) -- (40mm,40mm) -- cycle;
\path[save path=\triangleKE,name path=triangleKE] (22.9mm,40mm) -- (28.6mm,35.2mm) -- (20.2mm,36.3mm) -- cycle;
\path[save path=\triangleKF,name path=triangleKF] (20.2mm,36.3mm) -- (28.6mm,35.2mm) -- (23.2mm,28.4mm) -- cycle;
\path[save path=\triangleKG,name path=triangleKG] (8.8mm,36.3mm) -- (3.7mm,31.6mm) -- (5.7mm,40mm) -- cycle;
\path[save path=\triangleKH,name path=triangleKH] (8.8mm,36.3mm) -- (5.7mm,40mm) -- (11.4mm,40mm) -- cycle;
\path[save path=\triangleKI,name path=triangleKI] (31.6mm,36.3mm) -- (34.3mm,40mm) -- (36mm,36mm) -- cycle;
\path[save path=\triangleKJ,name path=triangleKJ] (4mm,4mm) -- (0mm,5.7mm) -- (3.7mm,8.8mm) -- cycle;
\path[save path=\triangleKK,name path=triangleKK] (15.2mm,20.4mm) -- (3.7mm,20.2mm) -- (4.8mm,28.6mm) -- cycle;
\path[save path=\triangleKL,name path=triangleKL] (28mm,28mm) -- (24mm,24mm) -- (23.2mm,28.4mm) -- cycle;
\path[save path=\triangleKM,name path=triangleKM] (4.8mm,17.1mm) -- (8mm,8mm) -- (3.7mm,8.8mm) -- cycle;
\path[save path=\triangleKN,name path=triangleKN] (32mm,32mm) -- (28.6mm,35.2mm) -- (31.6mm,36.3mm) -- cycle;
\path[save path=\triangleKO,name path=triangleKO] (28mm,28mm) -- (28.6mm,35.2mm) -- (32mm,32mm) -- cycle;
\path[save path=\triangleKP,name path=triangleKP] (32mm,32mm) -- (31.6mm,36.3mm) -- (36mm,36mm) -- cycle;
\path[save path=\triangleKQ,name path=triangleKQ] (28.6mm,35.2mm) -- (28.6mm,40mm) -- (31.6mm,36.3mm) -- cycle;
\path[save path=\triangleKR,name path=triangleKR] (16.6mm,23.4mm) -- (17.1mm,35.2mm) -- (23.2mm,28.4mm) -- cycle;
\path[save path=\triangleKS,name path=triangleKS] (28.6mm,40mm) -- (34.3mm,40mm) -- (31.6mm,36.3mm) -- cycle;
\path[save path=\triangleKT,name path=triangleKT] (22.9mm,40mm) -- (28.6mm,40mm) -- (28.6mm,35.2mm) -- cycle;
\path[save path=\triangleKU,name path=triangleKU] (17.1mm,40mm) -- (22.9mm,40mm) -- (20.2mm,36.3mm) -- cycle;
\path[save path=\triangleKV,name path=triangleKV] (17.1mm,35.2mm) -- (17.1mm,40mm) -- (20.2mm,36.3mm) -- cycle;
\path[save path=\triangleKW,name path=triangleKW] (17.1mm,35.2mm) -- (8.8mm,36.3mm) -- (11.4mm,40mm) -- cycle;
\path[save path=\triangleKX,name path=triangleKX] (0mm,40mm) -- (5.7mm,40mm) -- (0mm,34.3mm) -- cycle;
\path[save path=\triangleKY,name path=triangleKY] (5.7mm,40mm) -- (3.7mm,31.6mm) -- (0mm,34.3mm) -- cycle;
\path[save path=\triangleKZ,name path=triangleKZ] (17.1mm,40mm) -- (17.1mm,35.2mm) -- (11.4mm,40mm) -- cycle;
\path[save path=\triangleLA,name path=triangleLA] (17.1mm,35.2mm) -- (4.8mm,28.6mm) -- (8.8mm,36.3mm) -- cycle;
\path[save path=\triangleLB,name path=triangleLB] (23.2mm,28.4mm) -- (17.1mm,35.2mm) -- (20.2mm,36.3mm) -- cycle;
\path[save path=\triangleLC,name path=triangleLC] (16.6mm,23.4mm) -- (4.8mm,28.6mm) -- (17.1mm,35.2mm) -- cycle;
\path[save path=\triangleLD,name path=triangleLD] (4.8mm,28.6mm) -- (3.7mm,20.2mm) -- (0mm,22.9mm) -- cycle;
\path[save path=\triangleLE,name path=triangleLE] (15.2mm,20.4mm) -- (16mm,16mm) -- (12mm,12mm) -- cycle;
\path[save path=\triangleLF,name path=triangleLF] (3.7mm,20.2mm) -- (0mm,17.1mm) -- (0mm,22.9mm) -- cycle;
\path[save path=\triangleLG,name path=triangleLG] (3.7mm,31.6mm) -- (0mm,28.6mm) -- (0mm,34.3mm) -- cycle;
\path[save path=\triangleLH,name path=triangleLH] (3.7mm,31.6mm) -- (4.8mm,28.6mm) -- (0mm,28.6mm) -- cycle;
\path[save path=\triangleLI,name path=triangleLI] (3.7mm,20.2mm) -- (4.8mm,17.1mm) -- (0mm,17.1mm) -- cycle;
\path[save path=\triangleLJ,name path=triangleLJ] (3.7mm,8.8mm) -- (0mm,5.7mm) -- (0mm,11.4mm) -- cycle;
\path[save path=\triangleLK,name path=triangleLK] (0mm,17.1mm) -- (4.8mm,17.1mm) -- (0mm,11.4mm) -- cycle;
\path[save path=\triangleLL,name path=triangleLL] (8mm,8mm) -- (4mm,4mm) -- (3.7mm,8.8mm) -- cycle;
\path[save path=\triangleLM,name path=triangleLM] (0mm,0mm) -- (0mm,5.7mm) -- (4mm,4mm) -- cycle;
\path[save path=\triangleLN,name path=triangleLN] (15.2mm,20.4mm) -- (12mm,12mm) -- (4.8mm,17.1mm) -- cycle;
\path[save path=\triangleLO,name path=triangleLO] (8mm,8mm) -- (4.8mm,17.1mm) -- (12mm,12mm) -- cycle;
\path[save path=\triangleLP,name path=triangleLP] (3.7mm,8.8mm) -- (0mm,11.4mm) -- (4.8mm,17.1mm) -- cycle;
\path[save path=\triangleLQ,name path=triangleLQ] (8.8mm,36.3mm) -- (4.8mm,28.6mm) -- (3.7mm,31.6mm) -- cycle;
\path[save path=\triangleLR,name path=triangleLR] (16.6mm,23.4mm) -- (15.2mm,20.4mm) -- (4.8mm,28.6mm) -- cycle;
\path[save path=\triangleLS,name path=triangleLS] (23.2mm,28.4mm) -- (28.6mm,35.2mm) -- (28mm,28mm) -- cycle;
\path[save path=\triangleLT,name path=triangleLT] (16.6mm,23.4mm) -- (23.2mm,28.4mm) -- (24mm,24mm) -- cycle;
\path[save path=\triangleLU,name path=triangleLU] (3.7mm,20.2mm) -- (15.2mm,20.4mm) -- (4.8mm,17.1mm) -- cycle;
\path[save path=\triangleLV,name path=triangleLV] (16.6mm,23.4mm) -- (24mm,24mm) -- (20mm,20mm) -- cycle;
\path[save path=\triangleLW,name path=triangleLW] (15.2mm,20.4mm) -- (20mm,20mm) -- (16mm,16mm) -- cycle;
\path[save path=\triangleLX,name path=triangleLX] (15.2mm,20.4mm) -- (16.6mm,23.4mm) -- (20mm,20mm) -- cycle;
\path[save path=\triangleLY,name path=triangleLY] (8.8mm,-3.7mm) -- (11.4mm,0mm) -- (17.1mm,-4.8mm) -- cycle;
\path[save path=\triangleLZ,name path=triangleLZ] (31.6mm,-3.7mm) -- (34.3mm,0mm) -- (40mm,-5.7mm) -- cycle;
\path[save path=\triangleMA,name path=triangleMA] (4mm,-4mm) -- (5.7mm,0mm) -- (8.8mm,-3.7mm) -- cycle;
\path[save path=\triangleMB,name path=triangleMB] (8.8mm,-3.7mm) -- (17.1mm,-4.8mm) -- (8mm,-8mm) -- cycle;
\path[save path=\triangleMC,name path=triangleMC] (23.4mm,-16.6mm) -- (28.4mm,-23.2mm) -- (24mm,-24mm) -- cycle;
\path[save path=\triangleMD,name path=triangleMD] (20.2mm,-3.7mm) -- (22.9mm,0mm) -- (28.6mm,-4.8mm) -- cycle;
\path[save path=\triangleME,name path=triangleME] (40mm,-28.6mm) -- (35.2mm,-28.6mm) -- (40mm,-22.9mm) -- cycle;
\path[save path=\triangleMF,name path=triangleMF] (28.6mm,-4.8mm) -- (35.2mm,-17.1mm) -- (23.4mm,-16.6mm) -- cycle;
\path[save path=\triangleMG,name path=triangleMG] (36.3mm,-8.8mm) -- (40mm,-11.4mm) -- (35.2mm,-17.1mm) -- cycle;
\path[save path=\triangleMH,name path=triangleMH] (28.4mm,-23.2mm) -- (35.2mm,-28.6mm) -- (28mm,-28mm) -- cycle;
\path[save path=\triangleMI,name path=triangleMI] (40mm,-5.7mm) -- (36.3mm,-8.8mm) -- (31.6mm,-3.7mm) -- cycle;
\path[save path=\triangleMJ,name path=triangleMJ] (28.6mm,-4.8mm) -- (31.6mm,-3.7mm) -- (36.3mm,-8.8mm) -- cycle;
\path[save path=\triangleMK,name path=triangleMK] (40mm,-5.7mm) -- (40mm,-11.4mm) -- (36.3mm,-8.8mm) -- cycle;
\path[save path=\triangleML,name path=triangleML] (40mm,-22.9mm) -- (36.3mm,-20.2mm) -- (40mm,-17.1mm) -- cycle;
\path[save path=\triangleMM,name path=triangleMM] (35.2mm,-17.1mm) -- (28.4mm,-23.2mm) -- (23.4mm,-16.6mm) -- cycle;
\path[save path=\triangleMN,name path=triangleMN] (35.2mm,-17.1mm) -- (28.6mm,-4.8mm) -- (36.3mm,-8.8mm) -- cycle;
\path[save path=\triangleMO,name path=triangleMO] (34.3mm,0mm) -- (40mm,0mm) -- (40mm,-5.7mm) -- cycle;
\path[save path=\triangleMP,name path=triangleMP] (20.4mm,-15.2mm) -- (17.1mm,-4.8mm) -- (20.2mm,-3.7mm) -- cycle;
\path[save path=\triangleMQ,name path=triangleMQ] (22.9mm,0mm) -- (28.6mm,0mm) -- (28.6mm,-4.8mm) -- cycle;
\path[save path=\triangleMR,name path=triangleMR] (28.6mm,-4.8mm) -- (28.6mm,0mm) -- (31.6mm,-3.7mm) -- cycle;
\path[save path=\triangleMS,name path=triangleMS] (28.6mm,0mm) -- (34.3mm,0mm) -- (31.6mm,-3.7mm) -- cycle;
\path[save path=\triangleMT,name path=triangleMT] (28.6mm,-4.8mm) -- (20.4mm,-15.2mm) -- (20.2mm,-3.7mm) -- cycle;
\path[save path=\triangleMU,name path=triangleMU] (17.1mm,-4.8mm) -- (11.4mm,0mm) -- (17.1mm,0mm) -- cycle;
\path[save path=\triangleMV,name path=triangleMV] (4mm,-4mm) -- (8.8mm,-3.7mm) -- (8mm,-8mm) -- cycle;
\path[save path=\triangleMW,name path=triangleMW] (5.7mm,0mm) -- (11.4mm,0mm) -- (8.8mm,-3.7mm) -- cycle;
\path[save path=\triangleMX,name path=triangleMX] (0mm,0mm) -- (5.7mm,0mm) -- (4mm,-4mm) -- cycle;
\path[save path=\triangleMY,name path=triangleMY] (12mm,-12mm) -- (17.1mm,-4.8mm) -- (20.4mm,-15.2mm) -- cycle;
\path[save path=\triangleMZ,name path=triangleMZ] (17.1mm,0mm) -- (22.9mm,0mm) -- (20.2mm,-3.7mm) -- cycle;
\path[save path=\triangleNA,name path=triangleNA] (23.4mm,-16.6mm) -- (20.4mm,-15.2mm) -- (28.6mm,-4.8mm) -- cycle;
\path[save path=\triangleNB,name path=triangleNB] (17.1mm,-4.8mm) -- (17.1mm,0mm) -- (20.2mm,-3.7mm) -- cycle;
\path[save path=\triangleNC,name path=triangleNC] (40mm,-17.1mm) -- (35.2mm,-17.1mm) -- (40mm,-11.4mm) -- cycle;
\path[save path=\triangleND,name path=triangleND] (36.3mm,-20.2mm) -- (28.4mm,-23.2mm) -- (35.2mm,-17.1mm) -- cycle;
\path[save path=\triangleNE,name path=triangleNE] (20mm,-20mm) -- (20.4mm,-15.2mm) -- (23.4mm,-16.6mm) -- cycle;
\path[save path=\triangleNF,name path=triangleNF] (16mm,-16mm) -- (12mm,-12mm) -- (20.4mm,-15.2mm) -- cycle;
\path[save path=\triangleNG,name path=triangleNG] (8mm,-8mm) -- (17.1mm,-4.8mm) -- (12mm,-12mm) -- cycle;
\path[save path=\triangleNH,name path=triangleNH] (20.4mm,-15.2mm) -- (20mm,-20mm) -- (16mm,-16mm) -- cycle;
\path[save path=\triangleNI,name path=triangleNI] (23.4mm,-16.6mm) -- (24mm,-24mm) -- (20mm,-20mm) -- cycle;
\path[save path=\triangleNJ,name path=triangleNJ] (28.4mm,-23.2mm) -- (28mm,-28mm) -- (24mm,-24mm) -- cycle;
\path[save path=\triangleNK,name path=triangleNK] (35.2mm,-28.6mm) -- (32mm,-32mm) -- (28mm,-28mm) -- cycle;
\path[save path=\triangleNL,name path=triangleNL] (35.2mm,-28.6mm) -- (36.3mm,-31.6mm) -- (32mm,-32mm) -- cycle;
\path[save path=\triangleNM,name path=triangleNM] (36mm,-36mm) -- (36.3mm,-31.6mm) -- (40mm,-34.3mm) -- cycle;
\path[save path=\triangleNN,name path=triangleNN] (36mm,-36mm) -- (32mm,-32mm) -- (36.3mm,-31.6mm) -- cycle;
\path[save path=\triangleNO,name path=triangleNO] (40mm,-17.1mm) -- (36.3mm,-20.2mm) -- (35.2mm,-17.1mm) -- cycle;
\path[save path=\triangleNP,name path=triangleNP] (35.2mm,-28.6mm) -- (28.4mm,-23.2mm) -- (36.3mm,-20.2mm) -- cycle;
\path[save path=\triangleNQ,name path=triangleNQ] (40mm,-22.9mm) -- (35.2mm,-28.6mm) -- (36.3mm,-20.2mm) -- cycle;
\path[save path=\triangleNR,name path=triangleNR] (40mm,-28.6mm) -- (36.3mm,-31.6mm) -- (35.2mm,-28.6mm) -- cycle;
\path[save path=\triangleNS,name path=triangleNS] (40mm,-34.3mm) -- (36.3mm,-31.6mm) -- (40mm,-28.6mm) -- cycle;
\path[save path=\triangleNT,name path=triangleNT] (40mm,-34.3mm) -- (40mm,-40mm) -- (36mm,-36mm) -- cycle;
%%% End Triangle Definitions %%%

%%% Begin Triangle Filling %%%
\begin{scope}[line width=\triangleLineWidth]
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleQ];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleAV];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleBO];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleCD];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleHC];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleHR];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleMO];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleNT];
\filldraw[color={rgb,1:red,0.2558;green,0.1773;blue,0.7393}][use path=\triangleM];
\filldraw[color={rgb,1:red,0.2558;green,0.1773;blue,0.7393}][use path=\triangleBZ];
\filldraw[color={rgb,1:red,0.2558;green,0.1773;blue,0.7393}][use path=\triangleHN];
\filldraw[color={rgb,1:red,0.2558;green,0.1773;blue,0.7393}][use path=\triangleMK];
\filldraw[color={rgb,1:red,0.2729;green,0.2231;blue,0.8528}][use path=\triangleCT];
\filldraw[color={rgb,1:red,0.2729;green,0.2231;blue,0.8528}][use path=\triangleFT];
\filldraw[color={rgb,1:red,0.2729;green,0.2231;blue,0.8528}][use path=\triangleJL];
\filldraw[color={rgb,1:red,0.2729;green,0.2231;blue,0.8528}][use path=\triangleKD];
\filldraw[color={rgb,1:red,0.2758;green,0.2382;blue,0.8767}][use path=\triangleB];
\filldraw[color={rgb,1:red,0.2758;green,0.2382;blue,0.8767}][use path=\triangleAP];
\filldraw[color={rgb,1:red,0.2758;green,0.2382;blue,0.8767}][use path=\triangleAW];
\filldraw[color={rgb,1:red,0.2758;green,0.2382;blue,0.8767}][use path=\triangleCE];
\filldraw[color={rgb,1:red,0.2758;green,0.2382;blue,0.8767}][use path=\triangleGK];
\filldraw[color={rgb,1:red,0.2758;green,0.2382;blue,0.8767}][use path=\triangleHS];
\filldraw[color={rgb,1:red,0.2758;green,0.2382;blue,0.8767}][use path=\triangleLZ];
\filldraw[color={rgb,1:red,0.2758;green,0.2382;blue,0.8767}][use path=\triangleNN];
\filldraw[color={rgb,1:red,0.2813;green,0.2985;blue,0.9397}][use path=\triangleAN];
\filldraw[color={rgb,1:red,0.2813;green,0.2985;blue,0.9397}][use path=\triangleBN];
\filldraw[color={rgb,1:red,0.2813;green,0.2985;blue,0.9397}][use path=\triangleHB];
\filldraw[color={rgb,1:red,0.2813;green,0.2985;blue,0.9397}][use path=\triangleNL];
\filldraw[color={rgb,1:red,0.2811;green,0.3204;blue,0.9563}][use path=\triangleAR];
\filldraw[color={rgb,1:red,0.2811;green,0.3204;blue,0.9563}][use path=\triangleBS];
\filldraw[color={rgb,1:red,0.2811;green,0.3204;blue,0.9563}][use path=\triangleHG];
\filldraw[color={rgb,1:red,0.2811;green,0.3204;blue,0.9563}][use path=\triangleNP];
\filldraw[color={rgb,1:red,0.2807;green,0.3313;blue,0.9636}][use path=\triangleK];
\filldraw[color={rgb,1:red,0.2807;green,0.3313;blue,0.9636}][use path=\triangleCC];
\filldraw[color={rgb,1:red,0.2807;green,0.3313;blue,0.9636}][use path=\triangleHQ];
\filldraw[color={rgb,1:red,0.2807;green,0.3313;blue,0.9636}][use path=\triangleMI];
\filldraw[color={rgb,1:red,0.2784;green,0.3529;blue,0.9763}][use path=\triangleAF];
\filldraw[color={rgb,1:red,0.2784;green,0.3529;blue,0.9763}][use path=\triangleBW];
\filldraw[color={rgb,1:red,0.2784;green,0.3529;blue,0.9763}][use path=\triangleHK];
\filldraw[color={rgb,1:red,0.2784;green,0.3529;blue,0.9763}][use path=\triangleND];
\filldraw[color={rgb,1:red,0.2776;green,0.3583;blue,0.9791}][use path=\triangleP];
\filldraw[color={rgb,1:red,0.2776;green,0.3583;blue,0.9791}][use path=\triangleCA];
\filldraw[color={rgb,1:red,0.2776;green,0.3583;blue,0.9791}][use path=\triangleHO];
\filldraw[color={rgb,1:red,0.2776;green,0.3583;blue,0.9791}][use path=\triangleMN];
\filldraw[color={rgb,1:red,0.271;green,0.386;blue,0.9898}][use path=\triangleL];
\filldraw[color={rgb,1:red,0.271;green,0.386;blue,0.9898}][use path=\triangleCF];
\filldraw[color={rgb,1:red,0.271;green,0.386;blue,0.9898}][use path=\triangleHT];
\filldraw[color={rgb,1:red,0.271;green,0.386;blue,0.9898}][use path=\triangleMJ];
\filldraw[color={rgb,1:red,0.2647;green,0.403;blue,0.9935}][use path=\triangleAO];
\filldraw[color={rgb,1:red,0.2647;green,0.403;blue,0.9935}][use path=\triangleBQ];
\filldraw[color={rgb,1:red,0.2647;green,0.403;blue,0.9935}][use path=\triangleHE];
\filldraw[color={rgb,1:red,0.2647;green,0.403;blue,0.9935}][use path=\triangleNM];
\filldraw[color={rgb,1:red,0.2591;green,0.4145;blue,0.9955}][use path=\triangleDF];
\filldraw[color={rgb,1:red,0.2591;green,0.4145;blue,0.9955}][use path=\triangleFS];
\filldraw[color={rgb,1:red,0.2591;green,0.4145;blue,0.9955}][use path=\triangleJK];
\filldraw[color={rgb,1:red,0.2591;green,0.4145;blue,0.9955}][use path=\triangleKP];
\filldraw[color={rgb,1:red,0.2517;green,0.4261;blue,0.9974}][use path=\triangleI];
\filldraw[color={rgb,1:red,0.2517;green,0.4261;blue,0.9974}][use path=\triangleBR];
\filldraw[color={rgb,1:red,0.2517;green,0.4261;blue,0.9974}][use path=\triangleHF];
\filldraw[color={rgb,1:red,0.2517;green,0.4261;blue,0.9974}][use path=\triangleMG];
\filldraw[color={rgb,1:red,0.2189;green,0.462;blue,0.9968}][use path=\triangleAU];
\filldraw[color={rgb,1:red,0.2189;green,0.462;blue,0.9968}][use path=\triangleBT];
\filldraw[color={rgb,1:red,0.2189;green,0.462;blue,0.9968}][use path=\triangleHH];
\filldraw[color={rgb,1:red,0.2189;green,0.462;blue,0.9968}][use path=\triangleNS];
\filldraw[color={rgb,1:red,0.195;green,0.4861;blue,0.9887}][use path=\triangleU];
\filldraw[color={rgb,1:red,0.195;green,0.4861;blue,0.9887}][use path=\triangleAM];
\filldraw[color={rgb,1:red,0.195;green,0.4861;blue,0.9887}][use path=\triangleBM];
\filldraw[color={rgb,1:red,0.195;green,0.4861;blue,0.9887}][use path=\triangleCG];
\filldraw[color={rgb,1:red,0.195;green,0.4861;blue,0.9887}][use path=\triangleHA];
\filldraw[color={rgb,1:red,0.195;green,0.4861;blue,0.9887}][use path=\triangleHU];
\filldraw[color={rgb,1:red,0.195;green,0.4861;blue,0.9887}][use path=\triangleMS];
\filldraw[color={rgb,1:red,0.195;green,0.4861;blue,0.9887}][use path=\triangleNK];
\filldraw[color={rgb,1:red,0.1831;green,0.5084;blue,0.9793}][use path=\triangleDD];
\filldraw[color={rgb,1:red,0.1831;green,0.5084;blue,0.9793}][use path=\triangleFQ];
\filldraw[color={rgb,1:red,0.1831;green,0.5084;blue,0.9793}][use path=\triangleJI];
\filldraw[color={rgb,1:red,0.1831;green,0.5084;blue,0.9793}][use path=\triangleKN];
\filldraw[color={rgb,1:red,0.1795;green,0.5244;blue,0.9709}][use path=\triangleAE];
\filldraw[color={rgb,1:red,0.1795;green,0.5244;blue,0.9709}][use path=\triangleAT];
\filldraw[color={rgb,1:red,0.1795;green,0.5244;blue,0.9709}][use path=\triangleBU];
\filldraw[color={rgb,1:red,0.1795;green,0.5244;blue,0.9709}][use path=\triangleCB];
\filldraw[color={rgb,1:red,0.1795;green,0.5244;blue,0.9709}][use path=\triangleHI];
\filldraw[color={rgb,1:red,0.1795;green,0.5244;blue,0.9709}][use path=\triangleHP];
\filldraw[color={rgb,1:red,0.1795;green,0.5244;blue,0.9709}][use path=\triangleNC];
\filldraw[color={rgb,1:red,0.1795;green,0.5244;blue,0.9709}][use path=\triangleNR];
\filldraw[color={rgb,1:red,0.1773;green,0.5401;blue,0.9602}][use path=\triangleAQ];
\filldraw[color={rgb,1:red,0.1773;green,0.5401;blue,0.9602}][use path=\triangleBK];
\filldraw[color={rgb,1:red,0.1773;green,0.5401;blue,0.9602}][use path=\triangleGY];
\filldraw[color={rgb,1:red,0.1773;green,0.5401;blue,0.9602}][use path=\triangleNO];
\filldraw[color={rgb,1:red,0.1768;green,0.5452;blue,0.956}][use path=\triangleG];
\filldraw[color={rgb,1:red,0.1768;green,0.5452;blue,0.956}][use path=\triangleBP];
\filldraw[color={rgb,1:red,0.1768;green,0.5452;blue,0.956}][use path=\triangleHD];
\filldraw[color={rgb,1:red,0.1768;green,0.5452;blue,0.956}][use path=\triangleME];
\filldraw[color={rgb,1:red,0.1755;green,0.5554;blue,0.9473}][use path=\triangleN];
\filldraw[color={rgb,1:red,0.1755;green,0.5554;blue,0.9473}][use path=\triangleAS];
\filldraw[color={rgb,1:red,0.1755;green,0.5554;blue,0.9473}][use path=\triangleBA];
\filldraw[color={rgb,1:red,0.1755;green,0.5554;blue,0.9473}][use path=\triangleBV];
\filldraw[color={rgb,1:red,0.1755;green,0.5554;blue,0.9473}][use path=\triangleGO];
\filldraw[color={rgb,1:red,0.1755;green,0.5554;blue,0.9473}][use path=\triangleHJ];
\filldraw[color={rgb,1:red,0.1755;green,0.5554;blue,0.9473}][use path=\triangleML];
\filldraw[color={rgb,1:red,0.1755;green,0.5554;blue,0.9473}][use path=\triangleNQ];
\filldraw[color={rgb,1:red,0.1686;green,0.5705;blue,0.9357}][use path=\triangleH];
\filldraw[color={rgb,1:red,0.1686;green,0.5705;blue,0.9357}][use path=\triangleAX];
\filldraw[color={rgb,1:red,0.1686;green,0.5705;blue,0.9357}][use path=\triangleGL];
\filldraw[color={rgb,1:red,0.1686;green,0.5705;blue,0.9357}][use path=\triangleMF];
\filldraw[color={rgb,1:red,0.161;green,0.5805;blue,0.9289}][use path=\triangleCY];
\filldraw[color={rgb,1:red,0.161;green,0.5805;blue,0.9289}][use path=\triangleDE];
\filldraw[color={rgb,1:red,0.161;green,0.5805;blue,0.9289}][use path=\triangleFP];
\filldraw[color={rgb,1:red,0.161;green,0.5805;blue,0.9289}][use path=\triangleFR];
\filldraw[color={rgb,1:red,0.161;green,0.5805;blue,0.9289}][use path=\triangleJH];
\filldraw[color={rgb,1:red,0.161;green,0.5805;blue,0.9289}][use path=\triangleJJ];
\filldraw[color={rgb,1:red,0.161;green,0.5805;blue,0.9289}][use path=\triangleKI];
\filldraw[color={rgb,1:red,0.161;green,0.5805;blue,0.9289}][use path=\triangleKO];
\filldraw[color={rgb,1:red,0.1573;green,0.5854;blue,0.9254}][use path=\triangleJ];
\filldraw[color={rgb,1:red,0.1573;green,0.5854;blue,0.9254}][use path=\triangleAZ];
\filldraw[color={rgb,1:red,0.1573;green,0.5854;blue,0.9254}][use path=\triangleGN];
\filldraw[color={rgb,1:red,0.1573;green,0.5854;blue,0.9254}][use path=\triangleMH];
\filldraw[color={rgb,1:red,0.1475;green,0.6043;blue,0.9113}][use path=\triangleO];
\filldraw[color={rgb,1:red,0.1475;green,0.6043;blue,0.9113}][use path=\triangleBL];
\filldraw[color={rgb,1:red,0.1475;green,0.6043;blue,0.9113}][use path=\triangleGZ];
\filldraw[color={rgb,1:red,0.1475;green,0.6043;blue,0.9113}][use path=\triangleMM];
\filldraw[color={rgb,1:red,0.1383;green,0.6272;blue,0.8975}][use path=\triangleEI];
\filldraw[color={rgb,1:red,0.1383;green,0.6272;blue,0.8975}][use path=\triangleEP];
\filldraw[color={rgb,1:red,0.1383;green,0.6272;blue,0.8975}][use path=\triangleIH];
\filldraw[color={rgb,1:red,0.1383;green,0.6272;blue,0.8975}][use path=\triangleLS];
\filldraw[color={rgb,1:red,0.1354;green,0.6317;blue,0.8953}][use path=\triangleT];
\filldraw[color={rgb,1:red,0.1354;green,0.6317;blue,0.8953}][use path=\triangleBX];
\filldraw[color={rgb,1:red,0.1354;green,0.6317;blue,0.8953}][use path=\triangleHL];
\filldraw[color={rgb,1:red,0.1354;green,0.6317;blue,0.8953}][use path=\triangleMR];
\filldraw[color={rgb,1:red,0.1321;green,0.6363;blue,0.8932}][use path=\triangleAL];
\filldraw[color={rgb,1:red,0.1321;green,0.6363;blue,0.8932}][use path=\triangleBJ];
\filldraw[color={rgb,1:red,0.1321;green,0.6363;blue,0.8932}][use path=\triangleGX];
\filldraw[color={rgb,1:red,0.1321;green,0.6363;blue,0.8932}][use path=\triangleNJ];
\filldraw[color={rgb,1:red,0.1119;green,0.6627;blue,0.877}][use path=\triangleS];
\filldraw[color={rgb,1:red,0.1119;green,0.6627;blue,0.877}][use path=\triangleAC];
\filldraw[color={rgb,1:red,0.1119;green,0.6627;blue,0.877}][use path=\triangleBY];
\filldraw[color={rgb,1:red,0.1119;green,0.6627;blue,0.877}][use path=\triangleCH];
\filldraw[color={rgb,1:red,0.1119;green,0.6627;blue,0.877}][use path=\triangleHM];
\filldraw[color={rgb,1:red,0.1119;green,0.6627;blue,0.877}][use path=\triangleHV];
\filldraw[color={rgb,1:red,0.1119;green,0.6627;blue,0.877}][use path=\triangleMQ];
\filldraw[color={rgb,1:red,0.1119;green,0.6627;blue,0.877}][use path=\triangleNA];
\filldraw[color={rgb,1:red,0.0328;green,0.7071;blue,0.8183}][use path=\triangleE];
\filldraw[color={rgb,1:red,0.0328;green,0.7071;blue,0.8183}][use path=\triangleBC];
\filldraw[color={rgb,1:red,0.0328;green,0.7071;blue,0.8183}][use path=\triangleGQ];
\filldraw[color={rgb,1:red,0.0328;green,0.7071;blue,0.8183}][use path=\triangleMC];
\filldraw[color={rgb,1:red,0.0155;green,0.7133;blue,0.8064}][use path=\triangleV];
\filldraw[color={rgb,1:red,0.0155;green,0.7133;blue,0.8064}][use path=\triangleCI];
\filldraw[color={rgb,1:red,0.0155;green,0.7133;blue,0.8064}][use path=\triangleDB];
\filldraw[color={rgb,1:red,0.0155;green,0.7133;blue,0.8064}][use path=\triangleFK];
\filldraw[color={rgb,1:red,0.0155;green,0.7133;blue,0.8064}][use path=\triangleHW];
\filldraw[color={rgb,1:red,0.0155;green,0.7133;blue,0.8064}][use path=\triangleJC];
\filldraw[color={rgb,1:red,0.0155;green,0.7133;blue,0.8064}][use path=\triangleKL];
\filldraw[color={rgb,1:red,0.0155;green,0.7133;blue,0.8064}][use path=\triangleMT];
\filldraw[color={rgb,1:red,0.0019;green,0.722;blue,0.7878}][use path=\triangleAK];
\filldraw[color={rgb,1:red,0.0019;green,0.722;blue,0.7878}][use path=\triangleBF];
\filldraw[color={rgb,1:red,0.0019;green,0.722;blue,0.7878}][use path=\triangleGT];
\filldraw[color={rgb,1:red,0.0019;green,0.722;blue,0.7878}][use path=\triangleNI];
\filldraw[color={rgb,1:red,0.0009;green,0.7248;blue,0.7815}][use path=\triangleCV];
\filldraw[color={rgb,1:red,0.0009;green,0.7248;blue,0.7815}][use path=\triangleFV];
\filldraw[color={rgb,1:red,0.0009;green,0.7248;blue,0.7815}][use path=\triangleJN];
\filldraw[color={rgb,1:red,0.0009;green,0.7248;blue,0.7815}][use path=\triangleKF];
\filldraw[color={rgb,1:red,0.0094;green,0.7327;blue,0.7623}][use path=\triangleF];
\filldraw[color={rgb,1:red,0.0094;green,0.7327;blue,0.7623}][use path=\triangleR];
\filldraw[color={rgb,1:red,0.0094;green,0.7327;blue,0.7623}][use path=\triangleCK];
\filldraw[color={rgb,1:red,0.0094;green,0.7327;blue,0.7623}][use path=\triangleCM];
\filldraw[color={rgb,1:red,0.0094;green,0.7327;blue,0.7623}][use path=\triangleHY];
\filldraw[color={rgb,1:red,0.0094;green,0.7327;blue,0.7623}][use path=\triangleIA];
\filldraw[color={rgb,1:red,0.0094;green,0.7327;blue,0.7623}][use path=\triangleMD];
\filldraw[color={rgb,1:red,0.0094;green,0.7327;blue,0.7623}][use path=\triangleMP];
\filldraw[color={rgb,1:red,0.0369;green,0.74;blue,0.7426}][use path=\triangleEJ];
\filldraw[color={rgb,1:red,0.0369;green,0.74;blue,0.7426}][use path=\triangleET];
\filldraw[color={rgb,1:red,0.0369;green,0.74;blue,0.7426}][use path=\triangleIL];
\filldraw[color={rgb,1:red,0.0369;green,0.74;blue,0.7426}][use path=\triangleLT];
\filldraw[color={rgb,1:red,0.077;green,0.7468;blue,0.7224}][use path=\triangleDI];
\filldraw[color={rgb,1:red,0.077;green,0.7468;blue,0.7224}][use path=\triangleFU];
\filldraw[color={rgb,1:red,0.077;green,0.7468;blue,0.7224}][use path=\triangleJM];
\filldraw[color={rgb,1:red,0.077;green,0.7468;blue,0.7224}][use path=\triangleKS];
\filldraw[color={rgb,1:red,0.1252;green,0.7552;blue,0.695}][use path=\triangleAA];
\filldraw[color={rgb,1:red,0.1252;green,0.7552;blue,0.695}][use path=\triangleBG];
\filldraw[color={rgb,1:red,0.1252;green,0.7552;blue,0.695}][use path=\triangleEL];
\filldraw[color={rgb,1:red,0.1252;green,0.7552;blue,0.695}][use path=\triangleFJ];
\filldraw[color={rgb,1:red,0.1252;green,0.7552;blue,0.695}][use path=\triangleGU];
\filldraw[color={rgb,1:red,0.1252;green,0.7552;blue,0.695}][use path=\triangleJB];
\filldraw[color={rgb,1:red,0.1252;green,0.7552;blue,0.695}][use path=\triangleLV];
\filldraw[color={rgb,1:red,0.1252;green,0.7552;blue,0.695}][use path=\triangleMY];
\filldraw[color={rgb,1:red,0.1532;green,0.7614;blue,0.6741}][use path=\triangleAG];
\filldraw[color={rgb,1:red,0.1532;green,0.7614;blue,0.6741}][use path=\triangleBH];
\filldraw[color={rgb,1:red,0.1532;green,0.7614;blue,0.6741}][use path=\triangleGV];
\filldraw[color={rgb,1:red,0.1532;green,0.7614;blue,0.6741}][use path=\triangleNE];
\filldraw[color={rgb,1:red,0.1609;green,0.7635;blue,0.6671}][use path=\triangleAB];
\filldraw[color={rgb,1:red,0.1609;green,0.7635;blue,0.6671}][use path=\triangleCJ];
\filldraw[color={rgb,1:red,0.1609;green,0.7635;blue,0.6671}][use path=\triangleDH];
\filldraw[color={rgb,1:red,0.1609;green,0.7635;blue,0.6671}][use path=\triangleFY];
\filldraw[color={rgb,1:red,0.1609;green,0.7635;blue,0.6671}][use path=\triangleHX];
\filldraw[color={rgb,1:red,0.1609;green,0.7635;blue,0.6671}][use path=\triangleJQ];
\filldraw[color={rgb,1:red,0.1609;green,0.7635;blue,0.6671}][use path=\triangleKR];
\filldraw[color={rgb,1:red,0.1609;green,0.7635;blue,0.6671}][use path=\triangleMZ];
\filldraw[color={rgb,1:red,0.1799;green,0.7699;blue,0.6454}][use path=\triangleDR];
\filldraw[color={rgb,1:red,0.1799;green,0.7699;blue,0.6454}][use path=\triangleGD];
\filldraw[color={rgb,1:red,0.1799;green,0.7699;blue,0.6454}][use path=\triangleJV];
\filldraw[color={rgb,1:red,0.1799;green,0.7699;blue,0.6454}][use path=\triangleLB];
\filldraw[color={rgb,1:red,0.1853;green,0.7721;blue,0.6379}][use path=\triangleAJ];
\filldraw[color={rgb,1:red,0.1853;green,0.7721;blue,0.6379}][use path=\triangleAY];
\filldraw[color={rgb,1:red,0.1853;green,0.7721;blue,0.6379}][use path=\triangleGM];
\filldraw[color={rgb,1:red,0.1853;green,0.7721;blue,0.6379}][use path=\triangleNH];
\filldraw[color={rgb,1:red,0.1954;green,0.7765;blue,0.6225}][use path=\triangleAD];
\filldraw[color={rgb,1:red,0.1954;green,0.7765;blue,0.6225}][use path=\triangleBD];
\filldraw[color={rgb,1:red,0.1954;green,0.7765;blue,0.6225}][use path=\triangleEM];
\filldraw[color={rgb,1:red,0.1954;green,0.7765;blue,0.6225}][use path=\triangleFI];
\filldraw[color={rgb,1:red,0.1954;green,0.7765;blue,0.6225}][use path=\triangleGR];
\filldraw[color={rgb,1:red,0.1954;green,0.7765;blue,0.6225}][use path=\triangleJA];
\filldraw[color={rgb,1:red,0.1954;green,0.7765;blue,0.6225}][use path=\triangleLW];
\filldraw[color={rgb,1:red,0.1954;green,0.7765;blue,0.6225}][use path=\triangleNB];
\filldraw[color={rgb,1:red,0.2118;green,0.7828;blue,0.5983}][use path=\triangleDS];
\filldraw[color={rgb,1:red,0.2118;green,0.7828;blue,0.5983}][use path=\triangleEU];
\filldraw[color={rgb,1:red,0.2118;green,0.7828;blue,0.5983}][use path=\triangleIM];
\filldraw[color={rgb,1:red,0.2118;green,0.7828;blue,0.5983}][use path=\triangleLC];
\filldraw[color={rgb,1:red,0.2178;green,0.7849;blue,0.5899}][use path=\triangleW];
\filldraw[color={rgb,1:red,0.2178;green,0.7849;blue,0.5899}][use path=\triangleAI];
\filldraw[color={rgb,1:red,0.2178;green,0.7849;blue,0.5899}][use path=\triangleBI];
\filldraw[color={rgb,1:red,0.2178;green,0.7849;blue,0.5899}][use path=\triangleCP];
\filldraw[color={rgb,1:red,0.2178;green,0.7849;blue,0.5899}][use path=\triangleGW];
\filldraw[color={rgb,1:red,0.2178;green,0.7849;blue,0.5899}][use path=\triangleID];
\filldraw[color={rgb,1:red,0.2178;green,0.7849;blue,0.5899}][use path=\triangleMU];
\filldraw[color={rgb,1:red,0.2178;green,0.7849;blue,0.5899}][use path=\triangleNG];
\filldraw[color={rgb,1:red,0.2244;green,0.7869;blue,0.5813}][use path=\triangleDU];
\filldraw[color={rgb,1:red,0.2244;green,0.7869;blue,0.5813}][use path=\triangleFM];
\filldraw[color={rgb,1:red,0.2244;green,0.7869;blue,0.5813}][use path=\triangleJE];
\filldraw[color={rgb,1:red,0.2244;green,0.7869;blue,0.5813}][use path=\triangleLE];
\filldraw[color={rgb,1:red,0.2318;green,0.7887;blue,0.5725}][use path=\triangleAH];
\filldraw[color={rgb,1:red,0.2318;green,0.7887;blue,0.5725}][use path=\triangleBB];
\filldraw[color={rgb,1:red,0.2318;green,0.7887;blue,0.5725}][use path=\triangleDG];
\filldraw[color={rgb,1:red,0.2318;green,0.7887;blue,0.5725}][use path=\triangleES];
\filldraw[color={rgb,1:red,0.2318;green,0.7887;blue,0.5725}][use path=\triangleGP];
\filldraw[color={rgb,1:red,0.2318;green,0.7887;blue,0.5725}][use path=\triangleIK];
\filldraw[color={rgb,1:red,0.2318;green,0.7887;blue,0.5725}][use path=\triangleKQ];
\filldraw[color={rgb,1:red,0.2318;green,0.7887;blue,0.5725}][use path=\triangleNF];
\filldraw[color={rgb,1:red,0.2401;green,0.7905;blue,0.5636}][use path=\triangleED];
\filldraw[color={rgb,1:red,0.2401;green,0.7905;blue,0.5636}][use path=\triangleFF];
\filldraw[color={rgb,1:red,0.2401;green,0.7905;blue,0.5636}][use path=\triangleIX];
\filldraw[color={rgb,1:red,0.2401;green,0.7905;blue,0.5636}][use path=\triangleLN];
\filldraw[color={rgb,1:red,0.2695;green,0.7951;blue,0.536}][use path=\triangleA];
\filldraw[color={rgb,1:red,0.2695;green,0.7951;blue,0.536}][use path=\triangleBE];
\filldraw[color={rgb,1:red,0.2695;green,0.7951;blue,0.536}][use path=\triangleEN];
\filldraw[color={rgb,1:red,0.2695;green,0.7951;blue,0.536}][use path=\triangleFL];
\filldraw[color={rgb,1:red,0.2695;green,0.7951;blue,0.536}][use path=\triangleGS];
\filldraw[color={rgb,1:red,0.2695;green,0.7951;blue,0.536}][use path=\triangleJD];
\filldraw[color={rgb,1:red,0.2695;green,0.7951;blue,0.536}][use path=\triangleLX];
\filldraw[color={rgb,1:red,0.2695;green,0.7951;blue,0.536}][use path=\triangleLY];
\filldraw[color={rgb,1:red,0.2929;green,0.7975;blue,0.517}][use path=\triangleD];
\filldraw[color={rgb,1:red,0.2929;green,0.7975;blue,0.517}][use path=\triangleCL];
\filldraw[color={rgb,1:red,0.2929;green,0.7975;blue,0.517}][use path=\triangleHZ];
\filldraw[color={rgb,1:red,0.2929;green,0.7975;blue,0.517}][use path=\triangleMB];
\filldraw[color={rgb,1:red,0.3052;green,0.7985;blue,0.5074}][use path=\triangleEE];
\filldraw[color={rgb,1:red,0.3052;green,0.7985;blue,0.5074}][use path=\triangleFH];
\filldraw[color={rgb,1:red,0.3052;green,0.7985;blue,0.5074}][use path=\triangleIZ];
\filldraw[color={rgb,1:red,0.3052;green,0.7985;blue,0.5074}][use path=\triangleLO];
\filldraw[color={rgb,1:red,0.3176;green,0.7994;blue,0.4975}][use path=\triangleX];
\filldraw[color={rgb,1:red,0.3176;green,0.7994;blue,0.4975}][use path=\triangleCO];
\filldraw[color={rgb,1:red,0.3176;green,0.7994;blue,0.4975}][use path=\triangleIC];
\filldraw[color={rgb,1:red,0.3176;green,0.7994;blue,0.4975}][use path=\triangleMV];
\filldraw[color={rgb,1:red,0.3301;green,0.8002;blue,0.4876}][use path=\triangleY];
\filldraw[color={rgb,1:red,0.3301;green,0.8002;blue,0.4876}][use path=\triangleCQ];
\filldraw[color={rgb,1:red,0.3301;green,0.8002;blue,0.4876}][use path=\triangleDC];
\filldraw[color={rgb,1:red,0.3301;green,0.8002;blue,0.4876}][use path=\triangleFG];
\filldraw[color={rgb,1:red,0.3301;green,0.8002;blue,0.4876}][use path=\triangleIE];
\filldraw[color={rgb,1:red,0.3301;green,0.8002;blue,0.4876}][use path=\triangleIY];
\filldraw[color={rgb,1:red,0.3301;green,0.8002;blue,0.4876}][use path=\triangleKM];
\filldraw[color={rgb,1:red,0.3301;green,0.8002;blue,0.4876}][use path=\triangleMW];
\filldraw[color={rgb,1:red,0.3424;green,0.8009;blue,0.4774}][use path=\triangleDA];
\filldraw[color={rgb,1:red,0.3424;green,0.8009;blue,0.4774}][use path=\triangleEF];
\filldraw[color={rgb,1:red,0.3424;green,0.8009;blue,0.4774}][use path=\triangleER];
\filldraw[color={rgb,1:red,0.3424;green,0.8009;blue,0.4774}][use path=\triangleFA];
\filldraw[color={rgb,1:red,0.3424;green,0.8009;blue,0.4774}][use path=\triangleIJ];
\filldraw[color={rgb,1:red,0.3424;green,0.8009;blue,0.4774}][use path=\triangleIS];
\filldraw[color={rgb,1:red,0.3424;green,0.8009;blue,0.4774}][use path=\triangleKK];
\filldraw[color={rgb,1:red,0.3424;green,0.8009;blue,0.4774}][use path=\triangleLP];
\filldraw[color={rgb,1:red,0.3548;green,0.8016;blue,0.4669}][use path=\triangleC];
\filldraw[color={rgb,1:red,0.3548;green,0.8016;blue,0.4669}][use path=\triangleCN];
\filldraw[color={rgb,1:red,0.3548;green,0.8016;blue,0.4669}][use path=\triangleDT];
\filldraw[color={rgb,1:red,0.3548;green,0.8016;blue,0.4669}][use path=\triangleEA];
\filldraw[color={rgb,1:red,0.3548;green,0.8016;blue,0.4669}][use path=\triangleEX];
\filldraw[color={rgb,1:red,0.3548;green,0.8016;blue,0.4669}][use path=\triangleEZ];
\filldraw[color={rgb,1:red,0.3548;green,0.8016;blue,0.4669}][use path=\triangleIB];
\filldraw[color={rgb,1:red,0.3548;green,0.8016;blue,0.4669}][use path=\triangleIP];
\filldraw[color={rgb,1:red,0.3548;green,0.8016;blue,0.4669}][use path=\triangleIR];
\filldraw[color={rgb,1:red,0.3548;green,0.8016;blue,0.4669}][use path=\triangleLD];
\filldraw[color={rgb,1:red,0.3548;green,0.8016;blue,0.4669}][use path=\triangleLK];
\filldraw[color={rgb,1:red,0.3548;green,0.8016;blue,0.4669}][use path=\triangleMA];
\filldraw[color={rgb,1:red,0.3671;green,0.8021;blue,0.4563}][use path=\triangleZ];
\filldraw[color={rgb,1:red,0.3671;green,0.8021;blue,0.4563}][use path=\triangleCR];
\filldraw[color={rgb,1:red,0.3671;green,0.8021;blue,0.4563}][use path=\triangleEH];
\filldraw[color={rgb,1:red,0.3671;green,0.8021;blue,0.4563}][use path=\triangleFO];
\filldraw[color={rgb,1:red,0.3671;green,0.8021;blue,0.4563}][use path=\triangleIF];
\filldraw[color={rgb,1:red,0.3671;green,0.8021;blue,0.4563}][use path=\triangleJG];
\filldraw[color={rgb,1:red,0.3671;green,0.8021;blue,0.4563}][use path=\triangleLR];
\filldraw[color={rgb,1:red,0.3671;green,0.8021;blue,0.4563}][use path=\triangleMX];
\filldraw[color={rgb,1:red,0.3795;green,0.8026;blue,0.4454}][use path=\triangleDZ];
\filldraw[color={rgb,1:red,0.3795;green,0.8026;blue,0.4454}][use path=\triangleEC];
\filldraw[color={rgb,1:red,0.3795;green,0.8026;blue,0.4454}][use path=\triangleFD];
\filldraw[color={rgb,1:red,0.3795;green,0.8026;blue,0.4454}][use path=\triangleFE];
\filldraw[color={rgb,1:red,0.3795;green,0.8026;blue,0.4454}][use path=\triangleIV];
\filldraw[color={rgb,1:red,0.3795;green,0.8026;blue,0.4454}][use path=\triangleIW];
\filldraw[color={rgb,1:red,0.3795;green,0.8026;blue,0.4454}][use path=\triangleLJ];
\filldraw[color={rgb,1:red,0.3795;green,0.8026;blue,0.4454}][use path=\triangleLM];
\filldraw[color={rgb,1:red,0.3921;green,0.8029;blue,0.4344}][use path=\triangleCZ];
\filldraw[color={rgb,1:red,0.3921;green,0.8029;blue,0.4344}][use path=\triangleEB];
\filldraw[color={rgb,1:red,0.3921;green,0.8029;blue,0.4344}][use path=\triangleEQ];
\filldraw[color={rgb,1:red,0.3921;green,0.8029;blue,0.4344}][use path=\triangleFC];
\filldraw[color={rgb,1:red,0.3921;green,0.8029;blue,0.4344}][use path=\triangleII];
\filldraw[color={rgb,1:red,0.3921;green,0.8029;blue,0.4344}][use path=\triangleIU];
\filldraw[color={rgb,1:red,0.3921;green,0.8029;blue,0.4344}][use path=\triangleKJ];
\filldraw[color={rgb,1:red,0.3921;green,0.8029;blue,0.4344}][use path=\triangleLL];
\filldraw[color={rgb,1:red,0.4184;green,0.803;blue,0.4122}][use path=\triangleCS];
\filldraw[color={rgb,1:red,0.4184;green,0.803;blue,0.4122}][use path=\triangleDJ];
\filldraw[color={rgb,1:red,0.4184;green,0.803;blue,0.4122}][use path=\triangleEV];
\filldraw[color={rgb,1:red,0.4184;green,0.803;blue,0.4122}][use path=\triangleFW];
\filldraw[color={rgb,1:red,0.4184;green,0.803;blue,0.4122}][use path=\triangleIN];
\filldraw[color={rgb,1:red,0.4184;green,0.803;blue,0.4122}][use path=\triangleJO];
\filldraw[color={rgb,1:red,0.4184;green,0.803;blue,0.4122}][use path=\triangleKC];
\filldraw[color={rgb,1:red,0.4184;green,0.803;blue,0.4122}][use path=\triangleKT];
\filldraw[color={rgb,1:red,0.4322;green,0.8028;blue,0.4013}][use path=\triangleDV];
\filldraw[color={rgb,1:red,0.4322;green,0.8028;blue,0.4013}][use path=\triangleFB];
\filldraw[color={rgb,1:red,0.4322;green,0.8028;blue,0.4013}][use path=\triangleIT];
\filldraw[color={rgb,1:red,0.4322;green,0.8028;blue,0.4013}][use path=\triangleLF];
\filldraw[color={rgb,1:red,0.4463;green,0.8024;blue,0.3904}][use path=\triangleEK];
\filldraw[color={rgb,1:red,0.4463;green,0.8024;blue,0.3904}][use path=\triangleEW];
\filldraw[color={rgb,1:red,0.4463;green,0.8024;blue,0.3904}][use path=\triangleIO];
\filldraw[color={rgb,1:red,0.4463;green,0.8024;blue,0.3904}][use path=\triangleLU];
\filldraw[color={rgb,1:red,0.4753;green,0.8011;blue,0.3691}][use path=\triangleDW];
\filldraw[color={rgb,1:red,0.4753;green,0.8011;blue,0.3691}][use path=\triangleDX];
\filldraw[color={rgb,1:red,0.4753;green,0.8011;blue,0.3691}][use path=\triangleEY];
\filldraw[color={rgb,1:red,0.4753;green,0.8011;blue,0.3691}][use path=\triangleGF];
\filldraw[color={rgb,1:red,0.4753;green,0.8011;blue,0.3691}][use path=\triangleIQ];
\filldraw[color={rgb,1:red,0.4753;green,0.8011;blue,0.3691}][use path=\triangleJX];
\filldraw[color={rgb,1:red,0.4753;green,0.8011;blue,0.3691}][use path=\triangleLG];
\filldraw[color={rgb,1:red,0.4753;green,0.8011;blue,0.3691}][use path=\triangleLH];
\filldraw[color={rgb,1:red,0.5187;green,0.7982;blue,0.3374}][use path=\triangleDY];
\filldraw[color={rgb,1:red,0.5187;green,0.7982;blue,0.3374}][use path=\triangleEO];
\filldraw[color={rgb,1:red,0.5187;green,0.7982;blue,0.3374}][use path=\triangleIG];
\filldraw[color={rgb,1:red,0.5187;green,0.7982;blue,0.3374}][use path=\triangleLI];
\filldraw[color={rgb,1:red,0.547;green,0.7957;blue,0.3159}][use path=\triangleEG];
\filldraw[color={rgb,1:red,0.547;green,0.7957;blue,0.3159}][use path=\triangleGA];
\filldraw[color={rgb,1:red,0.547;green,0.7957;blue,0.3159}][use path=\triangleJS];
\filldraw[color={rgb,1:red,0.547;green,0.7957;blue,0.3159}][use path=\triangleLQ];
\filldraw[color={rgb,1:red,0.6567;green,0.7818;blue,0.2329}][use path=\triangleDQ];
\filldraw[color={rgb,1:red,0.6567;green,0.7818;blue,0.2329}][use path=\triangleFN];
\filldraw[color={rgb,1:red,0.6567;green,0.7818;blue,0.2329}][use path=\triangleJF];
\filldraw[color={rgb,1:red,0.6567;green,0.7818;blue,0.2329}][use path=\triangleLA];
\filldraw[color={rgb,1:red,0.8703;green,0.7392;blue,0.1615}][use path=\triangleCU];
\filldraw[color={rgb,1:red,0.8703;green,0.7392;blue,0.1615}][use path=\triangleFX];
\filldraw[color={rgb,1:red,0.8703;green,0.7392;blue,0.1615}][use path=\triangleJP];
\filldraw[color={rgb,1:red,0.8703;green,0.7392;blue,0.1615}][use path=\triangleKE];
\filldraw[color={rgb,1:red,0.9966;green,0.774;blue,0.2138}][use path=\triangleDK];
\filldraw[color={rgb,1:red,0.9966;green,0.774;blue,0.2138}][use path=\triangleFZ];
\filldraw[color={rgb,1:red,0.9966;green,0.774;blue,0.2138}][use path=\triangleJR];
\filldraw[color={rgb,1:red,0.9966;green,0.774;blue,0.2138}][use path=\triangleKU];
\filldraw[color={rgb,1:red,0.9949;green,0.7915;blue,0.2012}][use path=\triangleDO];
\filldraw[color={rgb,1:red,0.9949;green,0.7915;blue,0.2012}][use path=\triangleGG];
\filldraw[color={rgb,1:red,0.9949;green,0.7915;blue,0.2012}][use path=\triangleJY];
\filldraw[color={rgb,1:red,0.9949;green,0.7915;blue,0.2012}][use path=\triangleKY];
\filldraw[color={rgb,1:red,0.9938;green,0.7974;blue,0.1974}][use path=\triangleDL];
\filldraw[color={rgb,1:red,0.9938;green,0.7974;blue,0.1974}][use path=\triangleGB];
\filldraw[color={rgb,1:red,0.9938;green,0.7974;blue,0.1974}][use path=\triangleJT];
\filldraw[color={rgb,1:red,0.9938;green,0.7974;blue,0.1974}][use path=\triangleKV];
\filldraw[color={rgb,1:red,0.9807;green,0.8342;blue,0.1787}][use path=\triangleDP];
\filldraw[color={rgb,1:red,0.9807;green,0.8342;blue,0.1787}][use path=\triangleGC];
\filldraw[color={rgb,1:red,0.9807;green,0.8342;blue,0.1787}][use path=\triangleJU];
\filldraw[color={rgb,1:red,0.9807;green,0.8342;blue,0.1787}][use path=\triangleKZ];
\filldraw[color={rgb,1:red,0.9601;green,0.8963;blue,0.1507}][use path=\triangleCW];
\filldraw[color={rgb,1:red,0.9601;green,0.8963;blue,0.1507}][use path=\triangleGH];
\filldraw[color={rgb,1:red,0.9601;green,0.8963;blue,0.1507}][use path=\triangleJZ];
\filldraw[color={rgb,1:red,0.9601;green,0.8963;blue,0.1507}][use path=\triangleKG];
\filldraw[color={rgb,1:red,0.9618;green,0.932;blue,0.1304}][use path=\triangleDM];
\filldraw[color={rgb,1:red,0.9618;green,0.932;blue,0.1304}][use path=\triangleGI];
\filldraw[color={rgb,1:red,0.9618;green,0.932;blue,0.1304}][use path=\triangleKA];
\filldraw[color={rgb,1:red,0.9618;green,0.932;blue,0.1304}][use path=\triangleKW];
\filldraw[color={rgb,1:red,0.9629;green,0.9379;blue,0.1261}][use path=\triangleDN];
\filldraw[color={rgb,1:red,0.9629;green,0.9379;blue,0.1261}][use path=\triangleGJ];
\filldraw[color={rgb,1:red,0.9629;green,0.9379;blue,0.1261}][use path=\triangleKB];
\filldraw[color={rgb,1:red,0.9629;green,0.9379;blue,0.1261}][use path=\triangleKX];
\filldraw[color={rgb,1:red,0.9769;green,0.9839;blue,0.0805}][use path=\triangleCX];
\filldraw[color={rgb,1:red,0.9769;green,0.9839;blue,0.0805}][use path=\triangleGE];
\filldraw[color={rgb,1:red,0.9769;green,0.9839;blue,0.0805}][use path=\triangleJW];
\filldraw[color={rgb,1:red,0.9769;green,0.9839;blue,0.0805}][use path=\triangleKH];
\end{scope}
%%% End Triangle Filling %%%

%%% Begin Triangle Drawing %%%
\begin{scope}[every path/.append style={\drawTriangles, color={\triangleLineColor}, line width=\triangleLineWidth}]
\path[][use path=\triangleA];
\path[][use path=\triangleB];
\path[][use path=\triangleC];
\path[][use path=\triangleD];
\path[][use path=\triangleE];
\path[][use path=\triangleF];
\path[][use path=\triangleG];
\path[][use path=\triangleH];
\path[][use path=\triangleI];
\path[][use path=\triangleJ];
\path[][use path=\triangleK];
\path[][use path=\triangleL];
\path[][use path=\triangleM];
\path[][use path=\triangleN];
\path[][use path=\triangleO];
\path[][use path=\triangleP];
\path[][use path=\triangleQ];
\path[][use path=\triangleR];
\path[][use path=\triangleS];
\path[][use path=\triangleT];
\path[][use path=\triangleU];
\path[][use path=\triangleV];
\path[][use path=\triangleW];
\path[][use path=\triangleX];
\path[][use path=\triangleY];
\path[][use path=\triangleZ];
\path[][use path=\triangleAA];
\path[][use path=\triangleAB];
\path[][use path=\triangleAC];
\path[][use path=\triangleAD];
\path[][use path=\triangleAE];
\path[][use path=\triangleAF];
\path[][use path=\triangleAG];
\path[][use path=\triangleAH];
\path[][use path=\triangleAI];
\path[][use path=\triangleAJ];
\path[][use path=\triangleAK];
\path[][use path=\triangleAL];
\path[][use path=\triangleAM];
\path[][use path=\triangleAN];
\path[][use path=\triangleAO];
\path[][use path=\triangleAP];
\path[][use path=\triangleAQ];
\path[][use path=\triangleAR];
\path[][use path=\triangleAS];
\path[][use path=\triangleAT];
\path[][use path=\triangleAU];
\path[][use path=\triangleAV];
\path[][use path=\triangleAW];
\path[][use path=\triangleAX];
\path[][use path=\triangleAY];
\path[][use path=\triangleAZ];
\path[][use path=\triangleBA];
\path[][use path=\triangleBB];
\path[][use path=\triangleBC];
\path[][use path=\triangleBD];
\path[][use path=\triangleBE];
\path[][use path=\triangleBF];
\path[][use path=\triangleBG];
\path[][use path=\triangleBH];
\path[][use path=\triangleBI];
\path[][use path=\triangleBJ];
\path[][use path=\triangleBK];
\path[][use path=\triangleBL];
\path[][use path=\triangleBM];
\path[][use path=\triangleBN];
\path[][use path=\triangleBO];
\path[][use path=\triangleBP];
\path[][use path=\triangleBQ];
\path[][use path=\triangleBR];
\path[][use path=\triangleBS];
\path[][use path=\triangleBT];
\path[][use path=\triangleBU];
\path[][use path=\triangleBV];
\path[][use path=\triangleBW];
\path[][use path=\triangleBX];
\path[][use path=\triangleBY];
\path[][use path=\triangleBZ];
\path[][use path=\triangleCA];
\path[][use path=\triangleCB];
\path[][use path=\triangleCC];
\path[][use path=\triangleCD];
\path[][use path=\triangleCE];
\path[][use path=\triangleCF];
\path[][use path=\triangleCG];
\path[][use path=\triangleCH];
\path[][use path=\triangleCI];
\path[][use path=\triangleCJ];
\path[][use path=\triangleCK];
\path[][use path=\triangleCL];
\path[][use path=\triangleCM];
\path[][use path=\triangleCN];
\path[][use path=\triangleCO];
\path[][use path=\triangleCP];
\path[][use path=\triangleCQ];
\path[][use path=\triangleCR];
\path[][use path=\triangleCS];
\path[][use path=\triangleCT];
\path[][use path=\triangleCU];
\path[][use path=\triangleCV];
\path[][use path=\triangleCW];
\path[][use path=\triangleCX];
\path[][use path=\triangleCY];
\path[][use path=\triangleCZ];
\path[][use path=\triangleDA];
\path[][use path=\triangleDB];
\path[][use path=\triangleDC];
\path[][use path=\triangleDD];
\path[][use path=\triangleDE];
\path[][use path=\triangleDF];
\path[][use path=\triangleDG];
\path[][use path=\triangleDH];
\path[][use path=\triangleDI];
\path[][use path=\triangleDJ];
\path[][use path=\triangleDK];
\path[][use path=\triangleDL];
\path[][use path=\triangleDM];
\path[][use path=\triangleDN];
\path[][use path=\triangleDO];
\path[][use path=\triangleDP];
\path[][use path=\triangleDQ];
\path[][use path=\triangleDR];
\path[][use path=\triangleDS];
\path[][use path=\triangleDT];
\path[][use path=\triangleDU];
\path[][use path=\triangleDV];
\path[][use path=\triangleDW];
\path[][use path=\triangleDX];
\path[][use path=\triangleDY];
\path[][use path=\triangleDZ];
\path[][use path=\triangleEA];
\path[][use path=\triangleEB];
\path[][use path=\triangleEC];
\path[][use path=\triangleED];
\path[][use path=\triangleEE];
\path[][use path=\triangleEF];
\path[][use path=\triangleEG];
\path[][use path=\triangleEH];
\path[][use path=\triangleEI];
\path[][use path=\triangleEJ];
\path[][use path=\triangleEK];
\path[][use path=\triangleEL];
\path[][use path=\triangleEM];
\path[][use path=\triangleEN];
\path[][use path=\triangleEO];
\path[][use path=\triangleEP];
\path[][use path=\triangleEQ];
\path[][use path=\triangleER];
\path[][use path=\triangleES];
\path[][use path=\triangleET];
\path[][use path=\triangleEU];
\path[][use path=\triangleEV];
\path[][use path=\triangleEW];
\path[][use path=\triangleEX];
\path[][use path=\triangleEY];
\path[][use path=\triangleEZ];
\path[][use path=\triangleFA];
\path[][use path=\triangleFB];
\path[][use path=\triangleFC];
\path[][use path=\triangleFD];
\path[][use path=\triangleFE];
\path[][use path=\triangleFF];
\path[][use path=\triangleFG];
\path[][use path=\triangleFH];
\path[][use path=\triangleFI];
\path[][use path=\triangleFJ];
\path[][use path=\triangleFK];
\path[][use path=\triangleFL];
\path[][use path=\triangleFM];
\path[][use path=\triangleFN];
\path[][use path=\triangleFO];
\path[][use path=\triangleFP];
\path[][use path=\triangleFQ];
\path[][use path=\triangleFR];
\path[][use path=\triangleFS];
\path[][use path=\triangleFT];
\path[][use path=\triangleFU];
\path[][use path=\triangleFV];
\path[][use path=\triangleFW];
\path[][use path=\triangleFX];
\path[][use path=\triangleFY];
\path[][use path=\triangleFZ];
\path[][use path=\triangleGA];
\path[][use path=\triangleGB];
\path[][use path=\triangleGC];
\path[][use path=\triangleGD];
\path[][use path=\triangleGE];
\path[][use path=\triangleGF];
\path[][use path=\triangleGG];
\path[][use path=\triangleGH];
\path[][use path=\triangleGI];
\path[][use path=\triangleGJ];
\path[][use path=\triangleGK];
\path[][use path=\triangleGL];
\path[][use path=\triangleGM];
\path[][use path=\triangleGN];
\path[][use path=\triangleGO];
\path[][use path=\triangleGP];
\path[][use path=\triangleGQ];
\path[][use path=\triangleGR];
\path[][use path=\triangleGS];
\path[][use path=\triangleGT];
\path[][use path=\triangleGU];
\path[][use path=\triangleGV];
\path[][use path=\triangleGW];
\path[][use path=\triangleGX];
\path[][use path=\triangleGY];
\path[][use path=\triangleGZ];
\path[][use path=\triangleHA];
\path[][use path=\triangleHB];
\path[][use path=\triangleHC];
\path[][use path=\triangleHD];
\path[][use path=\triangleHE];
\path[][use path=\triangleHF];
\path[][use path=\triangleHG];
\path[][use path=\triangleHH];
\path[][use path=\triangleHI];
\path[][use path=\triangleHJ];
\path[][use path=\triangleHK];
\path[][use path=\triangleHL];
\path[][use path=\triangleHM];
\path[][use path=\triangleHN];
\path[][use path=\triangleHO];
\path[][use path=\triangleHP];
\path[][use path=\triangleHQ];
\path[][use path=\triangleHR];
\path[][use path=\triangleHS];
\path[][use path=\triangleHT];
\path[][use path=\triangleHU];
\path[][use path=\triangleHV];
\path[][use path=\triangleHW];
\path[][use path=\triangleHX];
\path[][use path=\triangleHY];
\path[][use path=\triangleHZ];
\path[][use path=\triangleIA];
\path[][use path=\triangleIB];
\path[][use path=\triangleIC];
\path[][use path=\triangleID];
\path[][use path=\triangleIE];
\path[][use path=\triangleIF];
\path[][use path=\triangleIG];
\path[][use path=\triangleIH];
\path[][use path=\triangleII];
\path[][use path=\triangleIJ];
\path[][use path=\triangleIK];
\path[][use path=\triangleIL];
\path[][use path=\triangleIM];
\path[][use path=\triangleIN];
\path[][use path=\triangleIO];
\path[][use path=\triangleIP];
\path[][use path=\triangleIQ];
\path[][use path=\triangleIR];
\path[][use path=\triangleIS];
\path[][use path=\triangleIT];
\path[][use path=\triangleIU];
\path[][use path=\triangleIV];
\path[][use path=\triangleIW];
\path[][use path=\triangleIX];
\path[][use path=\triangleIY];
\path[][use path=\triangleIZ];
\path[][use path=\triangleJA];
\path[][use path=\triangleJB];
\path[][use path=\triangleJC];
\path[][use path=\triangleJD];
\path[][use path=\triangleJE];
\path[][use path=\triangleJF];
\path[][use path=\triangleJG];
\path[][use path=\triangleJH];
\path[][use path=\triangleJI];
\path[][use path=\triangleJJ];
\path[][use path=\triangleJK];
\path[][use path=\triangleJL];
\path[][use path=\triangleJM];
\path[][use path=\triangleJN];
\path[][use path=\triangleJO];
\path[][use path=\triangleJP];
\path[][use path=\triangleJQ];
\path[][use path=\triangleJR];
\path[][use path=\triangleJS];
\path[][use path=\triangleJT];
\path[][use path=\triangleJU];
\path[][use path=\triangleJV];
\path[][use path=\triangleJW];
\path[][use path=\triangleJX];
\path[][use path=\triangleJY];
\path[][use path=\triangleJZ];
\path[][use path=\triangleKA];
\path[][use path=\triangleKB];
\path[][use path=\triangleKC];
\path[][use path=\triangleKD];
\path[][use path=\triangleKE];
\path[][use path=\triangleKF];
\path[][use path=\triangleKG];
\path[][use path=\triangleKH];
\path[][use path=\triangleKI];
\path[][use path=\triangleKJ];
\path[][use path=\triangleKK];
\path[][use path=\triangleKL];
\path[][use path=\triangleKM];
\path[][use path=\triangleKN];
\path[][use path=\triangleKO];
\path[][use path=\triangleKP];
\path[][use path=\triangleKQ];
\path[][use path=\triangleKR];
\path[][use path=\triangleKS];
\path[][use path=\triangleKT];
\path[][use path=\triangleKU];
\path[][use path=\triangleKV];
\path[][use path=\triangleKW];
\path[][use path=\triangleKX];
\path[][use path=\triangleKY];
\path[][use path=\triangleKZ];
\path[][use path=\triangleLA];
\path[][use path=\triangleLB];
\path[][use path=\triangleLC];
\path[][use path=\triangleLD];
\path[][use path=\triangleLE];
\path[][use path=\triangleLF];
\path[][use path=\triangleLG];
\path[][use path=\triangleLH];
\path[][use path=\triangleLI];
\path[][use path=\triangleLJ];
\path[][use path=\triangleLK];
\path[][use path=\triangleLL];
\path[][use path=\triangleLM];
\path[][use path=\triangleLN];
\path[][use path=\triangleLO];
\path[][use path=\triangleLP];
\path[][use path=\triangleLQ];
\path[][use path=\triangleLR];
\path[][use path=\triangleLS];
\path[][use path=\triangleLT];
\path[][use path=\triangleLU];
\path[][use path=\triangleLV];
\path[][use path=\triangleLW];
\path[][use path=\triangleLX];
\path[][use path=\triangleLY];
\path[][use path=\triangleLZ];
\path[][use path=\triangleMA];
\path[][use path=\triangleMB];
\path[][use path=\triangleMC];
\path[][use path=\triangleMD];
\path[][use path=\triangleME];
\path[][use path=\triangleMF];
\path[][use path=\triangleMG];
\path[][use path=\triangleMH];
\path[][use path=\triangleMI];
\path[][use path=\triangleMJ];
\path[][use path=\triangleMK];
\path[][use path=\triangleML];
\path[][use path=\triangleMM];
\path[][use path=\triangleMN];
\path[][use path=\triangleMO];
\path[][use path=\triangleMP];
\path[][use path=\triangleMQ];
\path[][use path=\triangleMR];
\path[][use path=\triangleMS];
\path[][use path=\triangleMT];
\path[][use path=\triangleMU];
\path[][use path=\triangleMV];
\path[][use path=\triangleMW];
\path[][use path=\triangleMX];
\path[][use path=\triangleMY];
\path[][use path=\triangleMZ];
\path[][use path=\triangleNA];
\path[][use path=\triangleNB];
\path[][use path=\triangleNC];
\path[][use path=\triangleND];
\path[][use path=\triangleNE];
\path[][use path=\triangleNF];
\path[][use path=\triangleNG];
\path[][use path=\triangleNH];
\path[][use path=\triangleNI];
\path[][use path=\triangleNJ];
\path[][use path=\triangleNK];
\path[][use path=\triangleNL];
\path[][use path=\triangleNM];
\path[][use path=\triangleNN];
\path[][use path=\triangleNO];
\path[][use path=\triangleNP];
\path[][use path=\triangleNQ];
\path[][use path=\triangleNR];
\path[][use path=\triangleNS];
\path[][use path=\triangleNT];
\end{scope}
%%% End Triangle Drawing %%%

%%% Begin Contour Path Definition %%%
\begin{scope}[line width=\contourLineWidth]
\path[save path=\contourA,name path=contourA] (40mm,0mm) -- (40mm,5.7mm) -- (40mm,11.4mm) -- (40mm,17.1mm) -- (40mm,22.9mm) -- (40mm,28.6mm) -- (40mm,34.3mm) -- (40mm,40mm) -- (34.3mm,40mm) -- (28.6mm,40mm) -- (22.9mm,40mm) -- (17.1mm,40mm) -- (11.4mm,40mm) -- (5.7mm,40mm) -- (0mm,40mm) -- (-5.7mm,40mm) -- (-11.4mm,40mm) -- (-17.1mm,40mm) -- (-22.9mm,40mm) -- (-28.6mm,40mm) -- (-34.3mm,40mm) -- (-40mm,40mm) -- (-40mm,34.3mm) -- (-40mm,28.6mm) -- (-40mm,22.9mm) -- (-40mm,17.1mm) -- (-40mm,11.4mm) -- (-40mm,5.7mm) -- (-40mm,0mm) -- (-40mm,-5.7mm) -- (-40mm,-11.4mm) -- (-40mm,-17.1mm) -- (-40mm,-22.9mm) -- (-40mm,-28.6mm) -- (-40mm,-34.3mm) -- (-40mm,-40mm) -- (-34.3mm,-40mm) -- (-28.6mm,-40mm) -- (-22.9mm,-40mm) -- (-17.1mm,-40mm) -- (-11.4mm,-40mm) -- (-5.7mm,-40mm) -- (0mm,-40mm) -- (5.7mm,-40mm) -- (11.4mm,-40mm) -- (17.1mm,-40mm) -- (22.9mm,-40mm) -- (28.6mm,-40mm) -- (34.3mm,-40mm) -- (40mm,-40mm) -- (40mm,-34.3mm) -- (40mm,-28.6mm) -- (40mm,-22.9mm) -- (40mm,-17.1mm) -- (40mm,-11.4mm) -- (40mm,-5.7mm) -- cycle;
\end{scope}
%%% End Contour Path Definition %%%


%%% Begin Arrow Drawing %%%
\begin{scope}[every node/.append style={scale=\arrowScaleFactor}, opacity = \arrowOpacity]
\node[rotate=-269.93,anchor=mid] at (12.5mm,2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-244.15,anchor=mid] at (35.3mm,3.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.82,anchor=mid] at (6.2mm,2.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.06,anchor=mid] at (11.3mm,5.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-259.53,anchor=mid] at (25.3mm,21.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-267.04,anchor=mid] at (23.9mm,2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-187.39,anchor=mid] at (38.4mm,26.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-254.44,anchor=mid] at (29.1mm,12.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-219.74,anchor=mid] at (37.2mm,12.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-251.63,anchor=mid] at (30.5mm,26.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-252.08,anchor=mid] at (36mm,6.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-256.29,anchor=mid] at (32.2mm,5.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-187.35,anchor=mid] at (38.8mm,8.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-185.13,anchor=mid] at (38.8mm,20.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-263.79,anchor=mid] at (29mm,19mm) {\tikz\draw[->] (0,0);};
\node[rotate=-265.31,anchor=mid] at (33.4mm,10.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=45,anchor=mid] at (38.1mm,1.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.95,anchor=mid] at (19.3mm,7.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.02,anchor=mid] at (26.7mm,1.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-262.11,anchor=mid] at (29.6mm,2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=87.85,anchor=mid] at (31.5mm,1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=87.89,anchor=mid] at (23.1mm,7.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.07,anchor=mid] at (15.2mm,1.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.24,anchor=mid] at (6.9mm,5.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.62,anchor=mid] at (8.6mm,1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.85,anchor=mid] at (3.2mm,1.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-264.23,anchor=mid] at (16.5mm,10.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.05,anchor=mid] at (20.1mm,1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.71,anchor=mid] at (24.1mm,12.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.94,anchor=mid] at (18.2mm,2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-185.32,anchor=mid] at (38.4mm,15.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-239.06,anchor=mid] at (33.3mm,20.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.55,anchor=mid] at (21.3mm,17.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-264.29,anchor=mid] at (16.1mm,14.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.07,anchor=mid] at (12.4mm,8.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-265.59,anchor=mid] at (18.8mm,17.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-263.23,anchor=mid] at (22.5mm,20.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-263,anchor=mid] at (26.8mm,25.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-256.45,anchor=mid] at (31.7mm,29.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-242.39,anchor=mid] at (34.5mm,30.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-207.09,anchor=mid] at (37.4mm,34mm) {\tikz\draw[->] (0,0);};
\node[rotate=-252.87,anchor=mid] at (34.8mm,33.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-216.02,anchor=mid] at (37.2mm,18.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-250.83,anchor=mid] at (33.3mm,24mm) {\tikz\draw[->] (0,0);};
\node[rotate=-203.4,anchor=mid] at (37.2mm,23.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-217.07,anchor=mid] at (37.2mm,29.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-188.54,anchor=mid] at (38.8mm,31.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-204.96,anchor=mid] at (38.7mm,36.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-252.87,anchor=mid] at (-34.8mm,-33.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-254.44,anchor=mid] at (-29.1mm,-12.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-265.59,anchor=mid] at (-18.8mm,-17.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-251.63,anchor=mid] at (-30.5mm,-26.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-185.13,anchor=mid] at (-38.8mm,-20.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-264.29,anchor=mid] at (-16.1mm,-14.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-259.53,anchor=mid] at (-25.3mm,-21.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.94,anchor=mid] at (-18.2mm,-2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.93,anchor=mid] at (-12.5mm,-2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-263.23,anchor=mid] at (-22.5mm,-20.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-264.23,anchor=mid] at (-16.5mm,-10.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.55,anchor=mid] at (-21.3mm,-17.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.07,anchor=mid] at (-12.4mm,-8.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-263,anchor=mid] at (-26.8mm,-25.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-216.02,anchor=mid] at (-37.2mm,-18.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-263.79,anchor=mid] at (-29mm,-19mm) {\tikz\draw[->] (0,0);};
\node[rotate=-256.45,anchor=mid] at (-31.7mm,-29.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-242.39,anchor=mid] at (-34.5mm,-30.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-204.96,anchor=mid] at (-38.7mm,-36.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-187.39,anchor=mid] at (-38.4mm,-26.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-207.09,anchor=mid] at (-37.4mm,-34mm) {\tikz\draw[->] (0,0);};
\node[rotate=-219.74,anchor=mid] at (-37.2mm,-12.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-250.83,anchor=mid] at (-33.3mm,-24mm) {\tikz\draw[->] (0,0);};
\node[rotate=-188.54,anchor=mid] at (-38.8mm,-31.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-217.07,anchor=mid] at (-37.2mm,-29.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-203.4,anchor=mid] at (-37.2mm,-23.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-239.06,anchor=mid] at (-33.3mm,-20.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-262.11,anchor=mid] at (-29.6mm,-2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.71,anchor=mid] at (-24.1mm,-12.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-187.35,anchor=mid] at (-38.8mm,-8.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-265.31,anchor=mid] at (-33.4mm,-10.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-185.32,anchor=mid] at (-38.4mm,-15.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-252.08,anchor=mid] at (-36mm,-6.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=45,anchor=mid] at (-38.1mm,-1.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-244.15,anchor=mid] at (-35.3mm,-3.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-256.29,anchor=mid] at (-32.2mm,-5.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=87.85,anchor=mid] at (-31.5mm,-1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.02,anchor=mid] at (-26.7mm,-1.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=87.89,anchor=mid] at (-23.1mm,-7.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.05,anchor=mid] at (-20.1mm,-1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-267.04,anchor=mid] at (-23.9mm,-2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.06,anchor=mid] at (-11.3mm,-5.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.95,anchor=mid] at (-19.3mm,-7.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.82,anchor=mid] at (-6.2mm,-2.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.24,anchor=mid] at (-6.9mm,-5.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.07,anchor=mid] at (-15.2mm,-1.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.62,anchor=mid] at (-8.6mm,-1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.85,anchor=mid] at (-3.2mm,-1.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.51,anchor=mid] at (1.6mm,-26.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=69.57,anchor=mid] at (36.8mm,-38.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-266.74,anchor=mid] at (23.9mm,-37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=81.06,anchor=mid] at (24mm,-33.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=72.12,anchor=mid] at (6.1mm,-36mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.14,anchor=mid] at (8.6mm,-38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.74,anchor=mid] at (34mm,-37.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.73,anchor=mid] at (2.6mm,-6.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.5,anchor=mid] at (7.9mm,-23.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=80.63,anchor=mid] at (25.1mm,-26.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.3,anchor=mid] at (5.5mm,-11.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=84.09,anchor=mid] at (30.7mm,-34.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=79.92,anchor=mid] at (29.5mm,-31.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=74.91,anchor=mid] at (33.2mm,-34.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=82.93,anchor=mid] at (29.6mm,-37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=86.44,anchor=mid] at (19mm,-29mm) {\tikz\draw[->] (0,0);};
\node[rotate=83.93,anchor=mid] at (31.5mm,-38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=85.22,anchor=mid] at (26.7mm,-38.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=87.83,anchor=mid] at (20.1mm,-38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=84.52,anchor=mid] at (18.2mm,-37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.11,anchor=mid] at (12.5mm,-37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.78,anchor=mid] at (1.9mm,-38.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-254.89,anchor=mid] at (3.1mm,-35.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.11,anchor=mid] at (15.2mm,-38.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=84.54,anchor=mid] at (10.2mm,-33.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-265.62,anchor=mid] at (20.2mm,-33.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.44,anchor=mid] at (12.8mm,-29.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.86,anchor=mid] at (2.8mm,-23.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=87.18,anchor=mid] at (14.4mm,-16.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-267.25,anchor=mid] at (1.2mm,-20.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.51,anchor=mid] at (1.2mm,-31.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.85,anchor=mid] at (2.8mm,-29.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.96,anchor=mid] at (2.8mm,-18.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.93,anchor=mid] at (1.2mm,-8.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.77,anchor=mid] at (1.6mm,-15.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.9,anchor=mid] at (5.2mm,-6.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.74,anchor=mid] at (1.3mm,-3.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.86,anchor=mid] at (10.7mm,-16.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.25,anchor=mid] at (8.3mm,-12.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.88,anchor=mid] at (2.8mm,-12.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-264.24,anchor=mid] at (5.7mm,-32.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.11,anchor=mid] at (12.2mm,-24.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=85.29,anchor=mid] at (26.6mm,-30.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=84.43,anchor=mid] at (21.3mm,-25.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=87.58,anchor=mid] at (7.9mm,-19.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=81.72,anchor=mid] at (20.2mm,-22.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=87.12,anchor=mid] at (17.1mm,-18.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.79,anchor=mid] at (17.3mm,-21.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.96,anchor=mid] at (-2.8mm,18.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=85.29,anchor=mid] at (-26.6mm,30.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.73,anchor=mid] at (-2.6mm,6.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.88,anchor=mid] at (-2.8mm,12.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=82.93,anchor=mid] at (-29.6mm,37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=84.43,anchor=mid] at (-21.3mm,25.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.44,anchor=mid] at (-12.8mm,29.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.51,anchor=mid] at (-1.6mm,26.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=87.58,anchor=mid] at (-7.9mm,19.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.86,anchor=mid] at (-2.8mm,23.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.51,anchor=mid] at (-1.2mm,31.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.77,anchor=mid] at (-1.6mm,15.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.5,anchor=mid] at (-7.9mm,23.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-267.25,anchor=mid] at (-1.2mm,20.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.9,anchor=mid] at (-5.2mm,6.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.93,anchor=mid] at (-1.2mm,8.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.74,anchor=mid] at (-1.3mm,3.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.86,anchor=mid] at (-10.7mm,16.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.3,anchor=mid] at (-5.5mm,11.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.25,anchor=mid] at (-8.3mm,12.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=87.12,anchor=mid] at (-17.1mm,18.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=81.72,anchor=mid] at (-20.2mm,22.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=80.63,anchor=mid] at (-25.1mm,26.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.79,anchor=mid] at (-17.3mm,21.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=87.18,anchor=mid] at (-14.4mm,16.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=84.54,anchor=mid] at (-10.2mm,33.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.11,anchor=mid] at (-12.2mm,24.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.74,anchor=mid] at (-34mm,37.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=84.09,anchor=mid] at (-30.7mm,34.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=79.92,anchor=mid] at (-29.5mm,31.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=74.91,anchor=mid] at (-33.2mm,34.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=69.57,anchor=mid] at (-36.8mm,38.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=83.93,anchor=mid] at (-31.5mm,38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=81.06,anchor=mid] at (-24mm,33.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=85.22,anchor=mid] at (-26.7mm,38.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-266.74,anchor=mid] at (-23.9mm,37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=86.44,anchor=mid] at (-19mm,29mm) {\tikz\draw[->] (0,0);};
\node[rotate=87.83,anchor=mid] at (-20.1mm,38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-264.24,anchor=mid] at (-5.7mm,32.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=84.52,anchor=mid] at (-18.2mm,37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.11,anchor=mid] at (-15.2mm,38.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-265.62,anchor=mid] at (-20.2mm,33.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.14,anchor=mid] at (-8.6mm,38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.85,anchor=mid] at (-2.8mm,29.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-254.89,anchor=mid] at (-3.1mm,35.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=72.12,anchor=mid] at (-6.1mm,36mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.11,anchor=mid] at (-12.5mm,37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.78,anchor=mid] at (-1.9mm,38.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=72.87,anchor=mid] at (-34.8mm,33.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=74.44,anchor=mid] at (-29.1mm,12.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=85.59,anchor=mid] at (-18.8mm,17.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=71.63,anchor=mid] at (-30.5mm,26.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=5.13,anchor=mid] at (-38.8mm,20.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=84.29,anchor=mid] at (-16.1mm,14.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=79.53,anchor=mid] at (-25.3mm,21.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.94,anchor=mid] at (-18.2mm,2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.93,anchor=mid] at (-12.5mm,2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=83.23,anchor=mid] at (-22.5mm,20.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=84.23,anchor=mid] at (-16.5mm,10.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.55,anchor=mid] at (-21.3mm,17.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.07,anchor=mid] at (-12.4mm,8.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=83,anchor=mid] at (-26.8mm,25.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=36.02,anchor=mid] at (-37.2mm,18.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=83.79,anchor=mid] at (-29mm,19mm) {\tikz\draw[->] (0,0);};
\node[rotate=76.45,anchor=mid] at (-31.7mm,29.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=62.39,anchor=mid] at (-34.5mm,30.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=24.96,anchor=mid] at (-38.7mm,36.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=7.39,anchor=mid] at (-38.4mm,26.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=27.09,anchor=mid] at (-37.4mm,34mm) {\tikz\draw[->] (0,0);};
\node[rotate=39.74,anchor=mid] at (-37.2mm,12.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=70.83,anchor=mid] at (-33.3mm,24mm) {\tikz\draw[->] (0,0);};
\node[rotate=8.54,anchor=mid] at (-38.8mm,31.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=37.07,anchor=mid] at (-37.2mm,29.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=23.4,anchor=mid] at (-37.2mm,23.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=59.06,anchor=mid] at (-33.3mm,20.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=82.11,anchor=mid] at (-29.6mm,2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.71,anchor=mid] at (-24.1mm,12.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=7.35,anchor=mid] at (-38.8mm,8.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=85.31,anchor=mid] at (-33.4mm,10.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=5.32,anchor=mid] at (-38.4mm,15.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=72.08,anchor=mid] at (-36mm,6.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-225,anchor=mid] at (-38.1mm,1.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=64.15,anchor=mid] at (-35.3mm,3.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=76.29,anchor=mid] at (-32.2mm,5.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-267.85,anchor=mid] at (-31.5mm,1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.02,anchor=mid] at (-26.7mm,1.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-267.89,anchor=mid] at (-23.1mm,7.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.05,anchor=mid] at (-20.1mm,1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=87.04,anchor=mid] at (-23.9mm,2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.06,anchor=mid] at (-11.3mm,5.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.95,anchor=mid] at (-19.3mm,7.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.82,anchor=mid] at (-6.2mm,2.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.24,anchor=mid] at (-6.9mm,5.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.07,anchor=mid] at (-15.2mm,1.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.62,anchor=mid] at (-8.6mm,1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.85,anchor=mid] at (-3.2mm,1.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.96,anchor=mid] at (-2.8mm,-18.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-265.29,anchor=mid] at (-26.6mm,-30.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.73,anchor=mid] at (-2.6mm,-6.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.88,anchor=mid] at (-2.8mm,-12.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-262.93,anchor=mid] at (-29.6mm,-37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-264.43,anchor=mid] at (-21.3mm,-25.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.44,anchor=mid] at (-12.8mm,-29.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.51,anchor=mid] at (-1.6mm,-26.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-267.58,anchor=mid] at (-7.9mm,-19.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.86,anchor=mid] at (-2.8mm,-23.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.51,anchor=mid] at (-1.2mm,-31.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.77,anchor=mid] at (-1.6mm,-15.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.5,anchor=mid] at (-7.9mm,-23.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=87.25,anchor=mid] at (-1.2mm,-20.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.9,anchor=mid] at (-5.2mm,-6.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.93,anchor=mid] at (-1.2mm,-8.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.74,anchor=mid] at (-1.3mm,-3.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.86,anchor=mid] at (-10.7mm,-16.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.3,anchor=mid] at (-5.5mm,-11.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.25,anchor=mid] at (-8.3mm,-12.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-267.12,anchor=mid] at (-17.1mm,-18.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-261.72,anchor=mid] at (-20.2mm,-22.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-260.63,anchor=mid] at (-25.1mm,-26.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.79,anchor=mid] at (-17.3mm,-21.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-267.18,anchor=mid] at (-14.4mm,-16.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-264.54,anchor=mid] at (-10.2mm,-33.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.11,anchor=mid] at (-12.2mm,-24.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.74,anchor=mid] at (-34mm,-37.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-264.09,anchor=mid] at (-30.7mm,-34.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-259.92,anchor=mid] at (-29.5mm,-31.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-254.91,anchor=mid] at (-33.2mm,-34.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-249.57,anchor=mid] at (-36.8mm,-38.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-263.93,anchor=mid] at (-31.5mm,-38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-261.06,anchor=mid] at (-24mm,-33.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-265.22,anchor=mid] at (-26.7mm,-38.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=86.74,anchor=mid] at (-23.9mm,-37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-266.44,anchor=mid] at (-19mm,-29mm) {\tikz\draw[->] (0,0);};
\node[rotate=-267.83,anchor=mid] at (-20.1mm,-38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=84.24,anchor=mid] at (-5.7mm,-32.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-264.52,anchor=mid] at (-18.2mm,-37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.11,anchor=mid] at (-15.2mm,-38.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=85.62,anchor=mid] at (-20.2mm,-33.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.14,anchor=mid] at (-8.6mm,-38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.85,anchor=mid] at (-2.8mm,-29.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=74.89,anchor=mid] at (-3.1mm,-35.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-252.12,anchor=mid] at (-6.1mm,-36mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.11,anchor=mid] at (-12.5mm,-37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.78,anchor=mid] at (-1.9mm,-38.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.51,anchor=mid] at (1.6mm,26.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-249.57,anchor=mid] at (36.8mm,38.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=86.74,anchor=mid] at (23.9mm,37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-261.06,anchor=mid] at (24mm,33.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-252.12,anchor=mid] at (6.1mm,36mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.14,anchor=mid] at (8.6mm,38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.74,anchor=mid] at (34mm,37.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.73,anchor=mid] at (2.6mm,6.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.5,anchor=mid] at (7.9mm,23.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-260.63,anchor=mid] at (25.1mm,26.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.3,anchor=mid] at (5.5mm,11.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-264.09,anchor=mid] at (30.7mm,34.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-259.92,anchor=mid] at (29.5mm,31.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-254.91,anchor=mid] at (33.2mm,34.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-262.93,anchor=mid] at (29.6mm,37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-266.44,anchor=mid] at (19mm,29mm) {\tikz\draw[->] (0,0);};
\node[rotate=-263.93,anchor=mid] at (31.5mm,38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-265.22,anchor=mid] at (26.7mm,38.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-267.83,anchor=mid] at (20.1mm,38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-264.52,anchor=mid] at (18.2mm,37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.11,anchor=mid] at (12.5mm,37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.78,anchor=mid] at (1.9mm,38.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=74.89,anchor=mid] at (3.1mm,35.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.11,anchor=mid] at (15.2mm,38.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-264.54,anchor=mid] at (10.2mm,33.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=85.62,anchor=mid] at (20.2mm,33.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.44,anchor=mid] at (12.8mm,29.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.86,anchor=mid] at (2.8mm,23.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-267.18,anchor=mid] at (14.4mm,16.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=87.25,anchor=mid] at (1.2mm,20.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.51,anchor=mid] at (1.2mm,31.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.85,anchor=mid] at (2.8mm,29.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.96,anchor=mid] at (2.8mm,18.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.93,anchor=mid] at (1.2mm,8.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.77,anchor=mid] at (1.6mm,15.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.9,anchor=mid] at (5.2mm,6.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.74,anchor=mid] at (1.3mm,3.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.86,anchor=mid] at (10.7mm,16.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.25,anchor=mid] at (8.3mm,12.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.88,anchor=mid] at (2.8mm,12.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=84.24,anchor=mid] at (5.7mm,32.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.11,anchor=mid] at (12.2mm,24.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-265.29,anchor=mid] at (26.6mm,30.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-264.43,anchor=mid] at (21.3mm,25.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-267.58,anchor=mid] at (7.9mm,19.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-261.72,anchor=mid] at (20.2mm,22.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-267.12,anchor=mid] at (17.1mm,18.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.79,anchor=mid] at (17.3mm,21.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.93,anchor=mid] at (12.5mm,-2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=64.15,anchor=mid] at (35.3mm,-3.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.82,anchor=mid] at (6.2mm,-2.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.06,anchor=mid] at (11.3mm,-5.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=79.53,anchor=mid] at (25.3mm,-21.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=87.04,anchor=mid] at (23.9mm,-2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=7.39,anchor=mid] at (38.4mm,-26.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=74.44,anchor=mid] at (29.1mm,-12.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=39.74,anchor=mid] at (37.2mm,-12.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=71.63,anchor=mid] at (30.5mm,-26.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=72.08,anchor=mid] at (36mm,-6.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=76.29,anchor=mid] at (32.2mm,-5.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=7.35,anchor=mid] at (38.8mm,-8.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=5.13,anchor=mid] at (38.8mm,-20.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=83.79,anchor=mid] at (29mm,-19mm) {\tikz\draw[->] (0,0);};
\node[rotate=85.31,anchor=mid] at (33.4mm,-10.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-225,anchor=mid] at (38.1mm,-1.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.95,anchor=mid] at (19.3mm,-7.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.02,anchor=mid] at (26.7mm,-1.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=82.11,anchor=mid] at (29.6mm,-2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-267.85,anchor=mid] at (31.5mm,-1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-267.89,anchor=mid] at (23.1mm,-7.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.07,anchor=mid] at (15.2mm,-1.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.24,anchor=mid] at (6.9mm,-5.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.62,anchor=mid] at (8.6mm,-1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.85,anchor=mid] at (3.2mm,-1.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=84.23,anchor=mid] at (16.5mm,-10.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.05,anchor=mid] at (20.1mm,-1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.71,anchor=mid] at (24.1mm,-12.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.94,anchor=mid] at (18.2mm,-2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=5.32,anchor=mid] at (38.4mm,-15.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=59.06,anchor=mid] at (33.3mm,-20.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.55,anchor=mid] at (21.3mm,-17.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=84.29,anchor=mid] at (16.1mm,-14.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.07,anchor=mid] at (12.4mm,-8.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=85.59,anchor=mid] at (18.8mm,-17.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=83.23,anchor=mid] at (22.5mm,-20.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=83,anchor=mid] at (26.8mm,-25.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=76.45,anchor=mid] at (31.7mm,-29.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=62.39,anchor=mid] at (34.5mm,-30.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=27.09,anchor=mid] at (37.4mm,-34mm) {\tikz\draw[->] (0,0);};
\node[rotate=72.87,anchor=mid] at (34.8mm,-33.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=36.02,anchor=mid] at (37.2mm,-18.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=70.83,anchor=mid] at (33.3mm,-24mm) {\tikz\draw[->] (0,0);};
\node[rotate=23.4,anchor=mid] at (37.2mm,-23.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=37.07,anchor=mid] at (37.2mm,-29.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=8.54,anchor=mid] at (38.8mm,-31.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=24.96,anchor=mid] at (38.7mm,-36.8mm) {\tikz\draw[->] (0,0);};
\end{scope}
%%% End Arrow Drawing %%%



==> figures/currents/currents_v2/current2.tikz <==
%%% Begin Header %%%
% To plot this result, you need to use TikZ with \usepackage{tikz};
% also, the intersections library is needed for the mesh which can be loaded with \usetikzlibrary{intersections};
% it is recommended to change the default arrows for current exports with \tikzset{>=Triangle[scale length=1.5]},
% this requires the arrows.meta library with \usetikzlibrary{arrows.meta};
% all this is considered in imw-packages/imw-tikz
\ifcsname drawTriangles\endcsname
\else
    \newcommand{\drawTriangles}{draw}
\fi
\ifcsname triangleLineWidth\endcsname
\else
    \newcommand{\triangleLineWidth}{0.40pt}
\fi
\ifcsname triangleLineColor\endcsname
\else
    \newcommand{\triangleLineColor}{rgb,1: red,0; green,0; blue,0}
\fi
\ifcsname arrowScaleFactor\endcsname
\else
    \newcommand{\arrowScaleFactor}{1.00}
\fi
\ifcsname contourLineWidth\endcsname
\else
    \newcommand{\contourLineWidth}{0.40}
\fi
\ifcsname arrowOpacity\endcsname
\else
    \newcommand{\arrowOpacity}{0.40}
\fi
%%% End Header %%%

%%% Begin Triangle Definitions %%%
\path[save path=\triangleA,name path=triangleA] (8.8mm,3.7mm) -- (11.4mm,0mm) -- (17.1mm,4.8mm) -- cycle;
\path[save path=\triangleB,name path=triangleB] (31.6mm,3.7mm) -- (34.3mm,0mm) -- (40mm,5.7mm) -- cycle;
\path[save path=\triangleC,name path=triangleC] (4mm,4mm) -- (5.7mm,0mm) -- (8.8mm,3.7mm) -- cycle;
\path[save path=\triangleD,name path=triangleD] (8.8mm,3.7mm) -- (17.1mm,4.8mm) -- (8mm,8mm) -- cycle;
\path[save path=\triangleE,name path=triangleE] (23.4mm,16.6mm) -- (28.4mm,23.2mm) -- (24mm,24mm) -- cycle;
\path[save path=\triangleF,name path=triangleF] (20.2mm,3.7mm) -- (22.9mm,0mm) -- (28.6mm,4.8mm) -- cycle;
\path[save path=\triangleG,name path=triangleG] (40mm,28.6mm) -- (35.2mm,28.6mm) -- (40mm,22.9mm) -- cycle;
\path[save path=\triangleH,name path=triangleH] (28.6mm,4.8mm) -- (35.2mm,17.1mm) -- (23.4mm,16.6mm) -- cycle;
\path[save path=\triangleI,name path=triangleI] (36.3mm,8.8mm) -- (40mm,11.4mm) -- (35.2mm,17.1mm) -- cycle;
\path[save path=\triangleJ,name path=triangleJ] (28.4mm,23.2mm) -- (35.2mm,28.6mm) -- (28mm,28mm) -- cycle;
\path[save path=\triangleK,name path=triangleK] (40mm,5.7mm) -- (36.3mm,8.8mm) -- (31.6mm,3.7mm) -- cycle;
\path[save path=\triangleL,name path=triangleL] (28.6mm,4.8mm) -- (31.6mm,3.7mm) -- (36.3mm,8.8mm) -- cycle;
\path[save path=\triangleM,name path=triangleM] (40mm,5.7mm) -- (40mm,11.4mm) -- (36.3mm,8.8mm) -- cycle;
\path[save path=\triangleN,name path=triangleN] (40mm,22.9mm) -- (36.3mm,20.2mm) -- (40mm,17.1mm) -- cycle;
\path[save path=\triangleO,name path=triangleO] (35.2mm,17.1mm) -- (28.4mm,23.2mm) -- (23.4mm,16.6mm) -- cycle;
\path[save path=\triangleP,name path=triangleP] (35.2mm,17.1mm) -- (28.6mm,4.8mm) -- (36.3mm,8.8mm) -- cycle;
\path[save path=\triangleQ,name path=triangleQ] (34.3mm,0mm) -- (40mm,0mm) -- (40mm,5.7mm) -- cycle;
\path[save path=\triangleR,name path=triangleR] (20.4mm,15.2mm) -- (17.1mm,4.8mm) -- (20.2mm,3.7mm) -- cycle;
\path[save path=\triangleS,name path=triangleS] (22.9mm,0mm) -- (28.6mm,0mm) -- (28.6mm,4.8mm) -- cycle;
\path[save path=\triangleT,name path=triangleT] (28.6mm,4.8mm) -- (28.6mm,0mm) -- (31.6mm,3.7mm) -- cycle;
\path[save path=\triangleU,name path=triangleU] (28.6mm,0mm) -- (34.3mm,0mm) -- (31.6mm,3.7mm) -- cycle;
\path[save path=\triangleV,name path=triangleV] (28.6mm,4.8mm) -- (20.4mm,15.2mm) -- (20.2mm,3.7mm) -- cycle;
\path[save path=\triangleW,name path=triangleW] (17.1mm,4.8mm) -- (11.4mm,0mm) -- (17.1mm,0mm) -- cycle;
\path[save path=\triangleX,name path=triangleX] (4mm,4mm) -- (8.8mm,3.7mm) -- (8mm,8mm) -- cycle;
\path[save path=\triangleY,name path=triangleY] (5.7mm,0mm) -- (11.4mm,0mm) -- (8.8mm,3.7mm) -- cycle;
\path[save path=\triangleZ,name path=triangleZ] (0mm,0mm) -- (5.7mm,0mm) -- (4mm,4mm) -- cycle;
\path[save path=\triangleAA,name path=triangleAA] (12mm,12mm) -- (17.1mm,4.8mm) -- (20.4mm,15.2mm) -- cycle;
\path[save path=\triangleAB,name path=triangleAB] (17.1mm,0mm) -- (22.9mm,0mm) -- (20.2mm,3.7mm) -- cycle;
\path[save path=\triangleAC,name path=triangleAC] (23.4mm,16.6mm) -- (20.4mm,15.2mm) -- (28.6mm,4.8mm) -- cycle;
\path[save path=\triangleAD,name path=triangleAD] (17.1mm,4.8mm) -- (17.1mm,0mm) -- (20.2mm,3.7mm) -- cycle;
\path[save path=\triangleAE,name path=triangleAE] (40mm,17.1mm) -- (35.2mm,17.1mm) -- (40mm,11.4mm) -- cycle;
\path[save path=\triangleAF,name path=triangleAF] (36.3mm,20.2mm) -- (28.4mm,23.2mm) -- (35.2mm,17.1mm) -- cycle;
\path[save path=\triangleAG,name path=triangleAG] (20mm,20mm) -- (20.4mm,15.2mm) -- (23.4mm,16.6mm) -- cycle;
\path[save path=\triangleAH,name path=triangleAH] (16mm,16mm) -- (12mm,12mm) -- (20.4mm,15.2mm) -- cycle;
\path[save path=\triangleAI,name path=triangleAI] (8mm,8mm) -- (17.1mm,4.8mm) -- (12mm,12mm) -- cycle;
\path[save path=\triangleAJ,name path=triangleAJ] (20.4mm,15.2mm) -- (20mm,20mm) -- (16mm,16mm) -- cycle;
\path[save path=\triangleAK,name path=triangleAK] (23.4mm,16.6mm) -- (24mm,24mm) -- (20mm,20mm) -- cycle;
\path[save path=\triangleAL,name path=triangleAL] (28.4mm,23.2mm) -- (28mm,28mm) -- (24mm,24mm) -- cycle;
\path[save path=\triangleAM,name path=triangleAM] (35.2mm,28.6mm) -- (32mm,32mm) -- (28mm,28mm) -- cycle;
\path[save path=\triangleAN,name path=triangleAN] (35.2mm,28.6mm) -- (36.3mm,31.6mm) -- (32mm,32mm) -- cycle;
\path[save path=\triangleAO,name path=triangleAO] (36mm,36mm) -- (36.3mm,31.6mm) -- (40mm,34.3mm) -- cycle;
\path[save path=\triangleAP,name path=triangleAP] (36mm,36mm) -- (32mm,32mm) -- (36.3mm,31.6mm) -- cycle;
\path[save path=\triangleAQ,name path=triangleAQ] (40mm,17.1mm) -- (36.3mm,20.2mm) -- (35.2mm,17.1mm) -- cycle;
\path[save path=\triangleAR,name path=triangleAR] (35.2mm,28.6mm) -- (28.4mm,23.2mm) -- (36.3mm,20.2mm) -- cycle;
\path[save path=\triangleAS,name path=triangleAS] (40mm,22.9mm) -- (35.2mm,28.6mm) -- (36.3mm,20.2mm) -- cycle;
\path[save path=\triangleAT,name path=triangleAT] (40mm,28.6mm) -- (36.3mm,31.6mm) -- (35.2mm,28.6mm) -- cycle;
\path[save path=\triangleAU,name path=triangleAU] (40mm,34.3mm) -- (36.3mm,31.6mm) -- (40mm,28.6mm) -- cycle;
\path[save path=\triangleAV,name path=triangleAV] (40mm,34.3mm) -- (40mm,40mm) -- (36mm,36mm) -- cycle;
\path[save path=\triangleAW,name path=triangleAW] (-36.3mm,-31.6mm) -- (-36mm,-36mm) -- (-32mm,-32mm) -- cycle;
\path[save path=\triangleAX,name path=triangleAX] (-35.2mm,-17.1mm) -- (-23.4mm,-16.6mm) -- (-28.6mm,-4.8mm) -- cycle;
\path[save path=\triangleAY,name path=triangleAY] (-20mm,-20mm) -- (-16mm,-16mm) -- (-20.4mm,-15.2mm) -- cycle;
\path[save path=\triangleAZ,name path=triangleAZ] (-28mm,-28mm) -- (-28.4mm,-23.2mm) -- (-35.2mm,-28.6mm) -- cycle;
\path[save path=\triangleBA,name path=triangleBA] (-36.3mm,-20.2mm) -- (-40mm,-17.1mm) -- (-40mm,-22.9mm) -- cycle;
\path[save path=\triangleBB,name path=triangleBB] (-20.4mm,-15.2mm) -- (-16mm,-16mm) -- (-12mm,-12mm) -- cycle;
\path[save path=\triangleBC,name path=triangleBC] (-23.4mm,-16.6mm) -- (-28.4mm,-23.2mm) -- (-24mm,-24mm) -- cycle;
\path[save path=\triangleBD,name path=triangleBD] (-20.2mm,-3.7mm) -- (-17.1mm,-4.8mm) -- (-17.1mm,0mm) -- cycle;
\path[save path=\triangleBE,name path=triangleBE] (-17.1mm,-4.8mm) -- (-8.8mm,-3.7mm) -- (-11.4mm,0mm) -- cycle;
\path[save path=\triangleBF,name path=triangleBF] (-24mm,-24mm) -- (-20mm,-20mm) -- (-23.4mm,-16.6mm) -- cycle;
\path[save path=\triangleBG,name path=triangleBG] (-17.1mm,-4.8mm) -- (-20.4mm,-15.2mm) -- (-12mm,-12mm) -- cycle;
\path[save path=\triangleBH,name path=triangleBH] (-23.4mm,-16.6mm) -- (-20mm,-20mm) -- (-20.4mm,-15.2mm) -- cycle;
\path[save path=\triangleBI,name path=triangleBI] (-17.1mm,-4.8mm) -- (-12mm,-12mm) -- (-8mm,-8mm) -- cycle;
\path[save path=\triangleBJ,name path=triangleBJ] (-28mm,-28mm) -- (-24mm,-24mm) -- (-28.4mm,-23.2mm) -- cycle;
\path[save path=\triangleBK,name path=triangleBK] (-36.3mm,-20.2mm) -- (-35.2mm,-17.1mm) -- (-40mm,-17.1mm) -- cycle;
\path[save path=\triangleBL,name path=triangleBL] (-28.4mm,-23.2mm) -- (-23.4mm,-16.6mm) -- (-35.2mm,-17.1mm) -- cycle;
\path[save path=\triangleBM,name path=triangleBM] (-32mm,-32mm) -- (-28mm,-28mm) -- (-35.2mm,-28.6mm) -- cycle;
\path[save path=\triangleBN,name path=triangleBN] (-36.3mm,-31.6mm) -- (-32mm,-32mm) -- (-35.2mm,-28.6mm) -- cycle;
\path[save path=\triangleBO,name path=triangleBO] (-40mm,-40mm) -- (-36mm,-36mm) -- (-40mm,-34.3mm) -- cycle;
\path[save path=\triangleBP,name path=triangleBP] (-40mm,-22.9mm) -- (-40mm,-28.6mm) -- (-35.2mm,-28.6mm) -- cycle;
\path[save path=\triangleBQ,name path=triangleBQ] (-40mm,-34.3mm) -- (-36mm,-36mm) -- (-36.3mm,-31.6mm) -- cycle;
\path[save path=\triangleBR,name path=triangleBR] (-35.2mm,-17.1mm) -- (-36.3mm,-8.8mm) -- (-40mm,-11.4mm) -- cycle;
\path[save path=\triangleBS,name path=triangleBS] (-35.2mm,-28.6mm) -- (-28.4mm,-23.2mm) -- (-36.3mm,-20.2mm) -- cycle;
\path[save path=\triangleBT,name path=triangleBT] (-36.3mm,-31.6mm) -- (-40mm,-28.6mm) -- (-40mm,-34.3mm) -- cycle;
\path[save path=\triangleBU,name path=triangleBU] (-36.3mm,-31.6mm) -- (-35.2mm,-28.6mm) -- (-40mm,-28.6mm) -- cycle;
\path[save path=\triangleBV,name path=triangleBV] (-35.2mm,-28.6mm) -- (-36.3mm,-20.2mm) -- (-40mm,-22.9mm) -- cycle;
\path[save path=\triangleBW,name path=triangleBW] (-28.4mm,-23.2mm) -- (-35.2mm,-17.1mm) -- (-36.3mm,-20.2mm) -- cycle;
\path[save path=\triangleBX,name path=triangleBX] (-31.6mm,-3.7mm) -- (-28.6mm,-4.8mm) -- (-28.6mm,0mm) -- cycle;
\path[save path=\triangleBY,name path=triangleBY] (-23.4mm,-16.6mm) -- (-20.4mm,-15.2mm) -- (-28.6mm,-4.8mm) -- cycle;
\path[save path=\triangleBZ,name path=triangleBZ] (-40mm,-11.4mm) -- (-36.3mm,-8.8mm) -- (-40mm,-5.7mm) -- cycle;
\path[save path=\triangleCA,name path=triangleCA] (-35.2mm,-17.1mm) -- (-28.6mm,-4.8mm) -- (-36.3mm,-8.8mm) -- cycle;
\path[save path=\triangleCB,name path=triangleCB] (-40mm,-17.1mm) -- (-35.2mm,-17.1mm) -- (-40mm,-11.4mm) -- cycle;
\path[save path=\triangleCC,name path=triangleCC] (-36.3mm,-8.8mm) -- (-31.6mm,-3.7mm) -- (-40mm,-5.7mm) -- cycle;
\path[save path=\triangleCD,name path=triangleCD] (-40mm,-5.7mm) -- (-34.3mm,0mm) -- (-40mm,0mm) -- cycle;
\path[save path=\triangleCE,name path=triangleCE] (-40mm,-5.7mm) -- (-31.6mm,-3.7mm) -- (-34.3mm,0mm) -- cycle;
\path[save path=\triangleCF,name path=triangleCF] (-36.3mm,-8.8mm) -- (-28.6mm,-4.8mm) -- (-31.6mm,-3.7mm) -- cycle;
\path[save path=\triangleCG,name path=triangleCG] (-31.6mm,-3.7mm) -- (-28.6mm,0mm) -- (-34.3mm,0mm) -- cycle;
\path[save path=\triangleCH,name path=triangleCH] (-28.6mm,-4.8mm) -- (-22.9mm,0mm) -- (-28.6mm,0mm) -- cycle;
\path[save path=\triangleCI,name path=triangleCI] (-28.6mm,-4.8mm) -- (-20.4mm,-15.2mm) -- (-20.2mm,-3.7mm) -- cycle;
\path[save path=\triangleCJ,name path=triangleCJ] (-22.9mm,0mm) -- (-20.2mm,-3.7mm) -- (-17.1mm,0mm) -- cycle;
\path[save path=\triangleCK,name path=triangleCK] (-22.9mm,0mm) -- (-28.6mm,-4.8mm) -- (-20.2mm,-3.7mm) -- cycle;
\path[save path=\triangleCL,name path=triangleCL] (-8.8mm,-3.7mm) -- (-17.1mm,-4.8mm) -- (-8mm,-8mm) -- cycle;
\path[save path=\triangleCM,name path=triangleCM] (-20.2mm,-3.7mm) -- (-20.4mm,-15.2mm) -- (-17.1mm,-4.8mm) -- cycle;
\path[save path=\triangleCN,name path=triangleCN] (-8.8mm,-3.7mm) -- (-4mm,-4mm) -- (-5.7mm,0mm) -- cycle;
\path[save path=\triangleCO,name path=triangleCO] (-4mm,-4mm) -- (-8.8mm,-3.7mm) -- (-8mm,-8mm) -- cycle;
\path[save path=\triangleCP,name path=triangleCP] (-11.4mm,0mm) -- (-17.1mm,0mm) -- (-17.1mm,-4.8mm) -- cycle;
\path[save path=\triangleCQ,name path=triangleCQ] (-5.7mm,0mm) -- (-11.4mm,0mm) -- (-8.8mm,-3.7mm) -- cycle;
\path[save path=\triangleCR,name path=triangleCR] (-4mm,-4mm) -- (0mm,0mm) -- (-5.7mm,0mm) -- cycle;
\path[save path=\triangleCS,name path=triangleCS] (0mm,-28.6mm) -- (4.8mm,-28.6mm) -- (0mm,-22.9mm) -- cycle;
\path[save path=\triangleCT,name path=triangleCT] (36mm,-36mm) -- (34.3mm,-40mm) -- (40mm,-40mm) -- cycle;
\path[save path=\triangleCU,name path=triangleCU] (22.9mm,-40mm) -- (28.6mm,-35.2mm) -- (20.2mm,-36.3mm) -- cycle;
\path[save path=\triangleCV,name path=triangleCV] (20.2mm,-36.3mm) -- (28.6mm,-35.2mm) -- (23.2mm,-28.4mm) -- cycle;
\path[save path=\triangleCW,name path=triangleCW] (8.8mm,-36.3mm) -- (3.7mm,-31.6mm) -- (5.7mm,-40mm) -- cycle;
\path[save path=\triangleCX,name path=triangleCX] (8.8mm,-36.3mm) -- (5.7mm,-40mm) -- (11.4mm,-40mm) -- cycle;
\path[save path=\triangleCY,name path=triangleCY] (31.6mm,-36.3mm) -- (34.3mm,-40mm) -- (36mm,-36mm) -- cycle;
\path[save path=\triangleCZ,name path=triangleCZ] (4mm,-4mm) -- (0mm,-5.7mm) -- (3.7mm,-8.8mm) -- cycle;
\path[save path=\triangleDA,name path=triangleDA] (15.2mm,-20.4mm) -- (3.7mm,-20.2mm) -- (4.8mm,-28.6mm) -- cycle;
\path[save path=\triangleDB,name path=triangleDB] (28mm,-28mm) -- (24mm,-24mm) -- (23.2mm,-28.4mm) -- cycle;
\path[save path=\triangleDC,name path=triangleDC] (4.8mm,-17.1mm) -- (8mm,-8mm) -- (3.7mm,-8.8mm) -- cycle;
\path[save path=\triangleDD,name path=triangleDD] (32mm,-32mm) -- (28.6mm,-35.2mm) -- (31.6mm,-36.3mm) -- cycle;
\path[save path=\triangleDE,name path=triangleDE] (28mm,-28mm) -- (28.6mm,-35.2mm) -- (32mm,-32mm) -- cycle;
\path[save path=\triangleDF,name path=triangleDF] (32mm,-32mm) -- (31.6mm,-36.3mm) -- (36mm,-36mm) -- cycle;
\path[save path=\triangleDG,name path=triangleDG] (28.6mm,-35.2mm) -- (28.6mm,-40mm) -- (31.6mm,-36.3mm) -- cycle;
\path[save path=\triangleDH,name path=triangleDH] (16.6mm,-23.4mm) -- (17.1mm,-35.2mm) -- (23.2mm,-28.4mm) -- cycle;
\path[save path=\triangleDI,name path=triangleDI] (28.6mm,-40mm) -- (34.3mm,-40mm) -- (31.6mm,-36.3mm) -- cycle;
\path[save path=\triangleDJ,name path=triangleDJ] (22.9mm,-40mm) -- (28.6mm,-40mm) -- (28.6mm,-35.2mm) -- cycle;
\path[save path=\triangleDK,name path=triangleDK] (17.1mm,-40mm) -- (22.9mm,-40mm) -- (20.2mm,-36.3mm) -- cycle;
\path[save path=\triangleDL,name path=triangleDL] (17.1mm,-35.2mm) -- (17.1mm,-40mm) -- (20.2mm,-36.3mm) -- cycle;
\path[save path=\triangleDM,name path=triangleDM] (17.1mm,-35.2mm) -- (8.8mm,-36.3mm) -- (11.4mm,-40mm) -- cycle;
\path[save path=\triangleDN,name path=triangleDN] (0mm,-40mm) -- (5.7mm,-40mm) -- (0mm,-34.3mm) -- cycle;
\path[save path=\triangleDO,name path=triangleDO] (5.7mm,-40mm) -- (3.7mm,-31.6mm) -- (0mm,-34.3mm) -- cycle;
\path[save path=\triangleDP,name path=triangleDP] (17.1mm,-40mm) -- (17.1mm,-35.2mm) -- (11.4mm,-40mm) -- cycle;
\path[save path=\triangleDQ,name path=triangleDQ] (17.1mm,-35.2mm) -- (4.8mm,-28.6mm) -- (8.8mm,-36.3mm) -- cycle;
\path[save path=\triangleDR,name path=triangleDR] (23.2mm,-28.4mm) -- (17.1mm,-35.2mm) -- (20.2mm,-36.3mm) -- cycle;
\path[save path=\triangleDS,name path=triangleDS] (16.6mm,-23.4mm) -- (4.8mm,-28.6mm) -- (17.1mm,-35.2mm) -- cycle;
\path[save path=\triangleDT,name path=triangleDT] (4.8mm,-28.6mm) -- (3.7mm,-20.2mm) -- (0mm,-22.9mm) -- cycle;
\path[save path=\triangleDU,name path=triangleDU] (15.2mm,-20.4mm) -- (16mm,-16mm) -- (12mm,-12mm) -- cycle;
\path[save path=\triangleDV,name path=triangleDV] (3.7mm,-20.2mm) -- (0mm,-17.1mm) -- (0mm,-22.9mm) -- cycle;
\path[save path=\triangleDW,name path=triangleDW] (3.7mm,-31.6mm) -- (0mm,-28.6mm) -- (0mm,-34.3mm) -- cycle;
\path[save path=\triangleDX,name path=triangleDX] (3.7mm,-31.6mm) -- (4.8mm,-28.6mm) -- (0mm,-28.6mm) -- cycle;
\path[save path=\triangleDY,name path=triangleDY] (3.7mm,-20.2mm) -- (4.8mm,-17.1mm) -- (0mm,-17.1mm) -- cycle;
\path[save path=\triangleDZ,name path=triangleDZ] (3.7mm,-8.8mm) -- (0mm,-5.7mm) -- (0mm,-11.4mm) -- cycle;
\path[save path=\triangleEA,name path=triangleEA] (0mm,-17.1mm) -- (4.8mm,-17.1mm) -- (0mm,-11.4mm) -- cycle;
\path[save path=\triangleEB,name path=triangleEB] (8mm,-8mm) -- (4mm,-4mm) -- (3.7mm,-8.8mm) -- cycle;
\path[save path=\triangleEC,name path=triangleEC] (0mm,0mm) -- (0mm,-5.7mm) -- (4mm,-4mm) -- cycle;
\path[save path=\triangleED,name path=triangleED] (15.2mm,-20.4mm) -- (12mm,-12mm) -- (4.8mm,-17.1mm) -- cycle;
\path[save path=\triangleEE,name path=triangleEE] (8mm,-8mm) -- (4.8mm,-17.1mm) -- (12mm,-12mm) -- cycle;
\path[save path=\triangleEF,name path=triangleEF] (3.7mm,-8.8mm) -- (0mm,-11.4mm) -- (4.8mm,-17.1mm) -- cycle;
\path[save path=\triangleEG,name path=triangleEG] (8.8mm,-36.3mm) -- (4.8mm,-28.6mm) -- (3.7mm,-31.6mm) -- cycle;
\path[save path=\triangleEH,name path=triangleEH] (16.6mm,-23.4mm) -- (15.2mm,-20.4mm) -- (4.8mm,-28.6mm) -- cycle;
\path[save path=\triangleEI,name path=triangleEI] (23.2mm,-28.4mm) -- (28.6mm,-35.2mm) -- (28mm,-28mm) -- cycle;
\path[save path=\triangleEJ,name path=triangleEJ] (16.6mm,-23.4mm) -- (23.2mm,-28.4mm) -- (24mm,-24mm) -- cycle;
\path[save path=\triangleEK,name path=triangleEK] (3.7mm,-20.2mm) -- (15.2mm,-20.4mm) -- (4.8mm,-17.1mm) -- cycle;
\path[save path=\triangleEL,name path=triangleEL] (16.6mm,-23.4mm) -- (24mm,-24mm) -- (20mm,-20mm) -- cycle;
\path[save path=\triangleEM,name path=triangleEM] (15.2mm,-20.4mm) -- (20mm,-20mm) -- (16mm,-16mm) -- cycle;
\path[save path=\triangleEN,name path=triangleEN] (15.2mm,-20.4mm) -- (16.6mm,-23.4mm) -- (20mm,-20mm) -- cycle;
\path[save path=\triangleEO,name path=triangleEO] (-4.8mm,17.1mm) -- (0mm,17.1mm) -- (-3.7mm,20.2mm) -- cycle;
\path[save path=\triangleEP,name path=triangleEP] (-23.2mm,28.4mm) -- (-28.6mm,35.2mm) -- (-28mm,28mm) -- cycle;
\path[save path=\triangleEQ,name path=triangleEQ] (-4mm,4mm) -- (0mm,5.7mm) -- (-3.7mm,8.8mm) -- cycle;
\path[save path=\triangleER,name path=triangleER] (-3.7mm,8.8mm) -- (0mm,11.4mm) -- (-4.8mm,17.1mm) -- cycle;
\path[save path=\triangleES,name path=triangleES] (-31.6mm,36.3mm) -- (-28.6mm,35.2mm) -- (-28.6mm,40mm) -- cycle;
\path[save path=\triangleET,name path=triangleET] (-16.6mm,23.4mm) -- (-23.2mm,28.4mm) -- (-24mm,24mm) -- cycle;
\path[save path=\triangleEU,name path=triangleEU] (-16.6mm,23.4mm) -- (-4.8mm,28.6mm) -- (-17.1mm,35.2mm) -- cycle;
\path[save path=\triangleEV,name path=triangleEV] (-4.8mm,28.6mm) -- (0mm,22.9mm) -- (0mm,28.6mm) -- cycle;
\path[save path=\triangleEW,name path=triangleEW] (-15.2mm,20.4mm) -- (-4.8mm,17.1mm) -- (-3.7mm,20.2mm) -- cycle;
\path[save path=\triangleEX,name path=triangleEX] (-4.8mm,28.6mm) -- (-3.7mm,20.2mm) -- (0mm,22.9mm) -- cycle;
\path[save path=\triangleEY,name path=triangleEY] (-3.7mm,31.6mm) -- (0mm,28.6mm) -- (0mm,34.3mm) -- cycle;
\path[save path=\triangleEZ,name path=triangleEZ] (-4.8mm,17.1mm) -- (0mm,11.4mm) -- (0mm,17.1mm) -- cycle;
\path[save path=\triangleFA,name path=triangleFA] (-15.2mm,20.4mm) -- (-3.7mm,20.2mm) -- (-4.8mm,28.6mm) -- cycle;
\path[save path=\triangleFB,name path=triangleFB] (0mm,17.1mm) -- (0mm,22.9mm) -- (-3.7mm,20.2mm) -- cycle;
\path[save path=\triangleFC,name path=triangleFC] (-4mm,4mm) -- (-3.7mm,8.8mm) -- (-8mm,8mm) -- cycle;
\path[save path=\triangleFD,name path=triangleFD] (0mm,5.7mm) -- (0mm,11.4mm) -- (-3.7mm,8.8mm) -- cycle;
\path[save path=\triangleFE,name path=triangleFE] (0mm,0mm) -- (0mm,5.7mm) -- (-4mm,4mm) -- cycle;
\path[save path=\triangleFF,name path=triangleFF] (-12mm,12mm) -- (-4.8mm,17.1mm) -- (-15.2mm,20.4mm) -- cycle;
\path[save path=\triangleFG,name path=triangleFG] (-8mm,8mm) -- (-3.7mm,8.8mm) -- (-4.8mm,17.1mm) -- cycle;
\path[save path=\triangleFH,name path=triangleFH] (-8mm,8mm) -- (-4.8mm,17.1mm) -- (-12mm,12mm) -- cycle;
\path[save path=\triangleFI,name path=triangleFI] (-15.2mm,20.4mm) -- (-20mm,20mm) -- (-16mm,16mm) -- cycle;
\path[save path=\triangleFJ,name path=triangleFJ] (-16.6mm,23.4mm) -- (-24mm,24mm) -- (-20mm,20mm) -- cycle;
\path[save path=\triangleFK,name path=triangleFK] (-23.2mm,28.4mm) -- (-28mm,28mm) -- (-24mm,24mm) -- cycle;
\path[save path=\triangleFL,name path=triangleFL] (-20mm,20mm) -- (-15.2mm,20.4mm) -- (-16.6mm,23.4mm) -- cycle;
\path[save path=\triangleFM,name path=triangleFM] (-16mm,16mm) -- (-12mm,12mm) -- (-15.2mm,20.4mm) -- cycle;
\path[save path=\triangleFN,name path=triangleFN] (-8.8mm,36.3mm) -- (-17.1mm,35.2mm) -- (-4.8mm,28.6mm) -- cycle;
\path[save path=\triangleFO,name path=triangleFO] (-16.6mm,23.4mm) -- (-15.2mm,20.4mm) -- (-4.8mm,28.6mm) -- cycle;
\path[save path=\triangleFP,name path=triangleFP] (-36mm,36mm) -- (-31.6mm,36.3mm) -- (-34.3mm,40mm) -- cycle;
\path[save path=\triangleFQ,name path=triangleFQ] (-32mm,32mm) -- (-28.6mm,35.2mm) -- (-31.6mm,36.3mm) -- cycle;
\path[save path=\triangleFR,name path=triangleFR] (-28.6mm,35.2mm) -- (-32mm,32mm) -- (-28mm,28mm) -- cycle;
\path[save path=\triangleFS,name path=triangleFS] (-31.6mm,36.3mm) -- (-36mm,36mm) -- (-32mm,32mm) -- cycle;
\path[save path=\triangleFT,name path=triangleFT] (-34.3mm,40mm) -- (-40mm,40mm) -- (-36mm,36mm) -- cycle;
\path[save path=\triangleFU,name path=triangleFU] (-31.6mm,36.3mm) -- (-28.6mm,40mm) -- (-34.3mm,40mm) -- cycle;
\path[save path=\triangleFV,name path=triangleFV] (-28.6mm,35.2mm) -- (-23.2mm,28.4mm) -- (-20.2mm,36.3mm) -- cycle;
\path[save path=\triangleFW,name path=triangleFW] (-28.6mm,35.2mm) -- (-22.9mm,40mm) -- (-28.6mm,40mm) -- cycle;
\path[save path=\triangleFX,name path=triangleFX] (-28.6mm,35.2mm) -- (-20.2mm,36.3mm) -- (-22.9mm,40mm) -- cycle;
\path[save path=\triangleFY,name path=triangleFY] (-23.2mm,28.4mm) -- (-16.6mm,23.4mm) -- (-17.1mm,35.2mm) -- cycle;
\path[save path=\triangleFZ,name path=triangleFZ] (-20.2mm,36.3mm) -- (-17.1mm,40mm) -- (-22.9mm,40mm) -- cycle;
\path[save path=\triangleGA,name path=triangleGA] (-8.8mm,36.3mm) -- (-4.8mm,28.6mm) -- (-3.7mm,31.6mm) -- cycle;
\path[save path=\triangleGB,name path=triangleGB] (-17.1mm,40mm) -- (-20.2mm,36.3mm) -- (-17.1mm,35.2mm) -- cycle;
\path[save path=\triangleGC,name path=triangleGC] (-17.1mm,40mm) -- (-17.1mm,35.2mm) -- (-11.4mm,40mm) -- cycle;
\path[save path=\triangleGD,name path=triangleGD] (-20.2mm,36.3mm) -- (-23.2mm,28.4mm) -- (-17.1mm,35.2mm) -- cycle;
\path[save path=\triangleGE,name path=triangleGE] (-11.4mm,40mm) -- (-8.8mm,36.3mm) -- (-5.7mm,40mm) -- cycle;
\path[save path=\triangleGF,name path=triangleGF] (-4.8mm,28.6mm) -- (0mm,28.6mm) -- (-3.7mm,31.6mm) -- cycle;
\path[save path=\triangleGG,name path=triangleGG] (-3.7mm,31.6mm) -- (0mm,34.3mm) -- (-5.7mm,40mm) -- cycle;
\path[save path=\triangleGH,name path=triangleGH] (-5.7mm,40mm) -- (-8.8mm,36.3mm) -- (-3.7mm,31.6mm) -- cycle;
\path[save path=\triangleGI,name path=triangleGI] (-11.4mm,40mm) -- (-17.1mm,35.2mm) -- (-8.8mm,36.3mm) -- cycle;
\path[save path=\triangleGJ,name path=triangleGJ] (0mm,34.3mm) -- (0mm,40mm) -- (-5.7mm,40mm) -- cycle;
\path[save path=\triangleGK,name path=triangleGK] (-36.3mm,31.6mm) -- (-36mm,36mm) -- (-32mm,32mm) -- cycle;
\path[save path=\triangleGL,name path=triangleGL] (-35.2mm,17.1mm) -- (-23.4mm,16.6mm) -- (-28.6mm,4.8mm) -- cycle;
\path[save path=\triangleGM,name path=triangleGM] (-20mm,20mm) -- (-16mm,16mm) -- (-20.4mm,15.2mm) -- cycle;
\path[save path=\triangleGN,name path=triangleGN] (-28mm,28mm) -- (-28.4mm,23.2mm) -- (-35.2mm,28.6mm) -- cycle;
\path[save path=\triangleGO,name path=triangleGO] (-36.3mm,20.2mm) -- (-40mm,17.1mm) -- (-40mm,22.9mm) -- cycle;
\path[save path=\triangleGP,name path=triangleGP] (-20.4mm,15.2mm) -- (-16mm,16mm) -- (-12mm,12mm) -- cycle;
\path[save path=\triangleGQ,name path=triangleGQ] (-23.4mm,16.6mm) -- (-28.4mm,23.2mm) -- (-24mm,24mm) -- cycle;
\path[save path=\triangleGR,name path=triangleGR] (-20.2mm,3.7mm) -- (-17.1mm,4.8mm) -- (-17.1mm,0mm) -- cycle;
\path[save path=\triangleGS,name path=triangleGS] (-17.1mm,4.8mm) -- (-8.8mm,3.7mm) -- (-11.4mm,0mm) -- cycle;
\path[save path=\triangleGT,name path=triangleGT] (-24mm,24mm) -- (-20mm,20mm) -- (-23.4mm,16.6mm) -- cycle;
\path[save path=\triangleGU,name path=triangleGU] (-17.1mm,4.8mm) -- (-20.4mm,15.2mm) -- (-12mm,12mm) -- cycle;
\path[save path=\triangleGV,name path=triangleGV] (-23.4mm,16.6mm) -- (-20mm,20mm) -- (-20.4mm,15.2mm) -- cycle;
\path[save path=\triangleGW,name path=triangleGW] (-17.1mm,4.8mm) -- (-12mm,12mm) -- (-8mm,8mm) -- cycle;
\path[save path=\triangleGX,name path=triangleGX] (-28mm,28mm) -- (-24mm,24mm) -- (-28.4mm,23.2mm) -- cycle;
\path[save path=\triangleGY,name path=triangleGY] (-36.3mm,20.2mm) -- (-35.2mm,17.1mm) -- (-40mm,17.1mm) -- cycle;
\path[save path=\triangleGZ,name path=triangleGZ] (-28.4mm,23.2mm) -- (-23.4mm,16.6mm) -- (-35.2mm,17.1mm) -- cycle;
\path[save path=\triangleHA,name path=triangleHA] (-32mm,32mm) -- (-28mm,28mm) -- (-35.2mm,28.6mm) -- cycle;
\path[save path=\triangleHB,name path=triangleHB] (-36.3mm,31.6mm) -- (-32mm,32mm) -- (-35.2mm,28.6mm) -- cycle;
\path[save path=\triangleHC,name path=triangleHC] (-40mm,40mm) -- (-36mm,36mm) -- (-40mm,34.3mm) -- cycle;
\path[save path=\triangleHD,name path=triangleHD] (-40mm,22.9mm) -- (-40mm,28.6mm) -- (-35.2mm,28.6mm) -- cycle;
\path[save path=\triangleHE,name path=triangleHE] (-40mm,34.3mm) -- (-36mm,36mm) -- (-36.3mm,31.6mm) -- cycle;
\path[save path=\triangleHF,name path=triangleHF] (-35.2mm,17.1mm) -- (-36.3mm,8.8mm) -- (-40mm,11.4mm) -- cycle;
\path[save path=\triangleHG,name path=triangleHG] (-35.2mm,28.6mm) -- (-28.4mm,23.2mm) -- (-36.3mm,20.2mm) -- cycle;
\path[save path=\triangleHH,name path=triangleHH] (-36.3mm,31.6mm) -- (-40mm,28.6mm) -- (-40mm,34.3mm) -- cycle;
\path[save path=\triangleHI,name path=triangleHI] (-36.3mm,31.6mm) -- (-35.2mm,28.6mm) -- (-40mm,28.6mm) -- cycle;
\path[save path=\triangleHJ,name path=triangleHJ] (-35.2mm,28.6mm) -- (-36.3mm,20.2mm) -- (-40mm,22.9mm) -- cycle;
\path[save path=\triangleHK,name path=triangleHK] (-28.4mm,23.2mm) -- (-35.2mm,17.1mm) -- (-36.3mm,20.2mm) -- cycle;
\path[save path=\triangleHL,name path=triangleHL] (-31.6mm,3.7mm) -- (-28.6mm,4.8mm) -- (-28.6mm,0mm) -- cycle;
\path[save path=\triangleHM,name path=triangleHM] (-23.4mm,16.6mm) -- (-20.4mm,15.2mm) -- (-28.6mm,4.8mm) -- cycle;
\path[save path=\triangleHN,name path=triangleHN] (-40mm,11.4mm) -- (-36.3mm,8.8mm) -- (-40mm,5.7mm) -- cycle;
\path[save path=\triangleHO,name path=triangleHO] (-35.2mm,17.1mm) -- (-28.6mm,4.8mm) -- (-36.3mm,8.8mm) -- cycle;
\path[save path=\triangleHP,name path=triangleHP] (-40mm,17.1mm) -- (-35.2mm,17.1mm) -- (-40mm,11.4mm) -- cycle;
\path[save path=\triangleHQ,name path=triangleHQ] (-36.3mm,8.8mm) -- (-31.6mm,3.7mm) -- (-40mm,5.7mm) -- cycle;
\path[save path=\triangleHR,name path=triangleHR] (-40mm,5.7mm) -- (-34.3mm,0mm) -- (-40mm,0mm) -- cycle;
\path[save path=\triangleHS,name path=triangleHS] (-40mm,5.7mm) -- (-31.6mm,3.7mm) -- (-34.3mm,0mm) -- cycle;
\path[save path=\triangleHT,name path=triangleHT] (-36.3mm,8.8mm) -- (-28.6mm,4.8mm) -- (-31.6mm,3.7mm) -- cycle;
\path[save path=\triangleHU,name path=triangleHU] (-31.6mm,3.7mm) -- (-28.6mm,0mm) -- (-34.3mm,0mm) -- cycle;
\path[save path=\triangleHV,name path=triangleHV] (-28.6mm,4.8mm) -- (-22.9mm,0mm) -- (-28.6mm,0mm) -- cycle;
\path[save path=\triangleHW,name path=triangleHW] (-28.6mm,4.8mm) -- (-20.4mm,15.2mm) -- (-20.2mm,3.7mm) -- cycle;
\path[save path=\triangleHX,name path=triangleHX] (-22.9mm,0mm) -- (-20.2mm,3.7mm) -- (-17.1mm,0mm) -- cycle;
\path[save path=\triangleHY,name path=triangleHY] (-22.9mm,0mm) -- (-28.6mm,4.8mm) -- (-20.2mm,3.7mm) -- cycle;
\path[save path=\triangleHZ,name path=triangleHZ] (-8.8mm,3.7mm) -- (-17.1mm,4.8mm) -- (-8mm,8mm) -- cycle;
\path[save path=\triangleIA,name path=triangleIA] (-20.2mm,3.7mm) -- (-20.4mm,15.2mm) -- (-17.1mm,4.8mm) -- cycle;
\path[save path=\triangleIB,name path=triangleIB] (-8.8mm,3.7mm) -- (-4mm,4mm) -- (-5.7mm,0mm) -- cycle;
\path[save path=\triangleIC,name path=triangleIC] (-4mm,4mm) -- (-8.8mm,3.7mm) -- (-8mm,8mm) -- cycle;
\path[save path=\triangleID,name path=triangleID] (-11.4mm,0mm) -- (-17.1mm,0mm) -- (-17.1mm,4.8mm) -- cycle;
\path[save path=\triangleIE,name path=triangleIE] (-5.7mm,0mm) -- (-11.4mm,0mm) -- (-8.8mm,3.7mm) -- cycle;
\path[save path=\triangleIF,name path=triangleIF] (-4mm,4mm) -- (0mm,0mm) -- (-5.7mm,0mm) -- cycle;
\path[save path=\triangleIG,name path=triangleIG] (-4.8mm,-17.1mm) -- (0mm,-17.1mm) -- (-3.7mm,-20.2mm) -- cycle;
\path[save path=\triangleIH,name path=triangleIH] (-23.2mm,-28.4mm) -- (-28.6mm,-35.2mm) -- (-28mm,-28mm) -- cycle;
\path[save path=\triangleII,name path=triangleII] (-4mm,-4mm) -- (0mm,-5.7mm) -- (-3.7mm,-8.8mm) -- cycle;
\path[save path=\triangleIJ,name path=triangleIJ] (-3.7mm,-8.8mm) -- (0mm,-11.4mm) -- (-4.8mm,-17.1mm) -- cycle;
\path[save path=\triangleIK,name path=triangleIK] (-31.6mm,-36.3mm) -- (-28.6mm,-35.2mm) -- (-28.6mm,-40mm) -- cycle;
\path[save path=\triangleIL,name path=triangleIL] (-16.6mm,-23.4mm) -- (-23.2mm,-28.4mm) -- (-24mm,-24mm) -- cycle;
\path[save path=\triangleIM,name path=triangleIM] (-16.6mm,-23.4mm) -- (-4.8mm,-28.6mm) -- (-17.1mm,-35.2mm) -- cycle;
\path[save path=\triangleIN,name path=triangleIN] (-4.8mm,-28.6mm) -- (0mm,-22.9mm) -- (0mm,-28.6mm) -- cycle;
\path[save path=\triangleIO,name path=triangleIO] (-15.2mm,-20.4mm) -- (-4.8mm,-17.1mm) -- (-3.7mm,-20.2mm) -- cycle;
\path[save path=\triangleIP,name path=triangleIP] (-4.8mm,-28.6mm) -- (-3.7mm,-20.2mm) -- (0mm,-22.9mm) -- cycle;
\path[save path=\triangleIQ,name path=triangleIQ] (-3.7mm,-31.6mm) -- (0mm,-28.6mm) -- (0mm,-34.3mm) -- cycle;
\path[save path=\triangleIR,name path=triangleIR] (-4.8mm,-17.1mm) -- (0mm,-11.4mm) -- (0mm,-17.1mm) -- cycle;
\path[save path=\triangleIS,name path=triangleIS] (-15.2mm,-20.4mm) -- (-3.7mm,-20.2mm) -- (-4.8mm,-28.6mm) -- cycle;
\path[save path=\triangleIT,name path=triangleIT] (0mm,-17.1mm) -- (0mm,-22.9mm) -- (-3.7mm,-20.2mm) -- cycle;
\path[save path=\triangleIU,name path=triangleIU] (-4mm,-4mm) -- (-3.7mm,-8.8mm) -- (-8mm,-8mm) -- cycle;
\path[save path=\triangleIV,name path=triangleIV] (0mm,-5.7mm) -- (0mm,-11.4mm) -- (-3.7mm,-8.8mm) -- cycle;
\path[save path=\triangleIW,name path=triangleIW] (0mm,0mm) -- (0mm,-5.7mm) -- (-4mm,-4mm) -- cycle;
\path[save path=\triangleIX,name path=triangleIX] (-12mm,-12mm) -- (-4.8mm,-17.1mm) -- (-15.2mm,-20.4mm) -- cycle;
\path[save path=\triangleIY,name path=triangleIY] (-8mm,-8mm) -- (-3.7mm,-8.8mm) -- (-4.8mm,-17.1mm) -- cycle;
\path[save path=\triangleIZ,name path=triangleIZ] (-8mm,-8mm) -- (-4.8mm,-17.1mm) -- (-12mm,-12mm) -- cycle;
\path[save path=\triangleJA,name path=triangleJA] (-15.2mm,-20.4mm) -- (-20mm,-20mm) -- (-16mm,-16mm) -- cycle;
\path[save path=\triangleJB,name path=triangleJB] (-16.6mm,-23.4mm) -- (-24mm,-24mm) -- (-20mm,-20mm) -- cycle;
\path[save path=\triangleJC,name path=triangleJC] (-23.2mm,-28.4mm) -- (-28mm,-28mm) -- (-24mm,-24mm) -- cycle;
\path[save path=\triangleJD,name path=triangleJD] (-20mm,-20mm) -- (-15.2mm,-20.4mm) -- (-16.6mm,-23.4mm) -- cycle;
\path[save path=\triangleJE,name path=triangleJE] (-16mm,-16mm) -- (-12mm,-12mm) -- (-15.2mm,-20.4mm) -- cycle;
\path[save path=\triangleJF,name path=triangleJF] (-8.8mm,-36.3mm) -- (-17.1mm,-35.2mm) -- (-4.8mm,-28.6mm) -- cycle;
\path[save path=\triangleJG,name path=triangleJG] (-16.6mm,-23.4mm) -- (-15.2mm,-20.4mm) -- (-4.8mm,-28.6mm) -- cycle;
\path[save path=\triangleJH,name path=triangleJH] (-36mm,-36mm) -- (-31.6mm,-36.3mm) -- (-34.3mm,-40mm) -- cycle;
\path[save path=\triangleJI,name path=triangleJI] (-32mm,-32mm) -- (-28.6mm,-35.2mm) -- (-31.6mm,-36.3mm) -- cycle;
\path[save path=\triangleJJ,name path=triangleJJ] (-28.6mm,-35.2mm) -- (-32mm,-32mm) -- (-28mm,-28mm) -- cycle;
\path[save path=\triangleJK,name path=triangleJK] (-31.6mm,-36.3mm) -- (-36mm,-36mm) -- (-32mm,-32mm) -- cycle;
\path[save path=\triangleJL,name path=triangleJL] (-34.3mm,-40mm) -- (-40mm,-40mm) -- (-36mm,-36mm) -- cycle;
\path[save path=\triangleJM,name path=triangleJM] (-31.6mm,-36.3mm) -- (-28.6mm,-40mm) -- (-34.3mm,-40mm) -- cycle;
\path[save path=\triangleJN,name path=triangleJN] (-28.6mm,-35.2mm) -- (-23.2mm,-28.4mm) -- (-20.2mm,-36.3mm) -- cycle;
\path[save path=\triangleJO,name path=triangleJO] (-28.6mm,-35.2mm) -- (-22.9mm,-40mm) -- (-28.6mm,-40mm) -- cycle;
\path[save path=\triangleJP,name path=triangleJP] (-28.6mm,-35.2mm) -- (-20.2mm,-36.3mm) -- (-22.9mm,-40mm) -- cycle;
\path[save path=\triangleJQ,name path=triangleJQ] (-23.2mm,-28.4mm) -- (-16.6mm,-23.4mm) -- (-17.1mm,-35.2mm) -- cycle;
\path[save path=\triangleJR,name path=triangleJR] (-20.2mm,-36.3mm) -- (-17.1mm,-40mm) -- (-22.9mm,-40mm) -- cycle;
\path[save path=\triangleJS,name path=triangleJS] (-8.8mm,-36.3mm) -- (-4.8mm,-28.6mm) -- (-3.7mm,-31.6mm) -- cycle;
\path[save path=\triangleJT,name path=triangleJT] (-17.1mm,-40mm) -- (-20.2mm,-36.3mm) -- (-17.1mm,-35.2mm) -- cycle;
\path[save path=\triangleJU,name path=triangleJU] (-17.1mm,-40mm) -- (-17.1mm,-35.2mm) -- (-11.4mm,-40mm) -- cycle;
\path[save path=\triangleJV,name path=triangleJV] (-20.2mm,-36.3mm) -- (-23.2mm,-28.4mm) -- (-17.1mm,-35.2mm) -- cycle;
\path[save path=\triangleJW,name path=triangleJW] (-11.4mm,-40mm) -- (-8.8mm,-36.3mm) -- (-5.7mm,-40mm) -- cycle;
\path[save path=\triangleJX,name path=triangleJX] (-4.8mm,-28.6mm) -- (0mm,-28.6mm) -- (-3.7mm,-31.6mm) -- cycle;
\path[save path=\triangleJY,name path=triangleJY] (-3.7mm,-31.6mm) -- (0mm,-34.3mm) -- (-5.7mm,-40mm) -- cycle;
\path[save path=\triangleJZ,name path=triangleJZ] (-5.7mm,-40mm) -- (-8.8mm,-36.3mm) -- (-3.7mm,-31.6mm) -- cycle;
\path[save path=\triangleKA,name path=triangleKA] (-11.4mm,-40mm) -- (-17.1mm,-35.2mm) -- (-8.8mm,-36.3mm) -- cycle;
\path[save path=\triangleKB,name path=triangleKB] (0mm,-34.3mm) -- (0mm,-40mm) -- (-5.7mm,-40mm) -- cycle;
\path[save path=\triangleKC,name path=triangleKC] (0mm,28.6mm) -- (4.8mm,28.6mm) -- (0mm,22.9mm) -- cycle;
\path[save path=\triangleKD,name path=triangleKD] (36mm,36mm) -- (34.3mm,40mm) -- (40mm,40mm) -- cycle;
\path[save path=\triangleKE,name path=triangleKE] (22.9mm,40mm) -- (28.6mm,35.2mm) -- (20.2mm,36.3mm) -- cycle;
\path[save path=\triangleKF,name path=triangleKF] (20.2mm,36.3mm) -- (28.6mm,35.2mm) -- (23.2mm,28.4mm) -- cycle;
\path[save path=\triangleKG,name path=triangleKG] (8.8mm,36.3mm) -- (3.7mm,31.6mm) -- (5.7mm,40mm) -- cycle;
\path[save path=\triangleKH,name path=triangleKH] (8.8mm,36.3mm) -- (5.7mm,40mm) -- (11.4mm,40mm) -- cycle;
\path[save path=\triangleKI,name path=triangleKI] (31.6mm,36.3mm) -- (34.3mm,40mm) -- (36mm,36mm) -- cycle;
\path[save path=\triangleKJ,name path=triangleKJ] (4mm,4mm) -- (0mm,5.7mm) -- (3.7mm,8.8mm) -- cycle;
\path[save path=\triangleKK,name path=triangleKK] (15.2mm,20.4mm) -- (3.7mm,20.2mm) -- (4.8mm,28.6mm) -- cycle;
\path[save path=\triangleKL,name path=triangleKL] (28mm,28mm) -- (24mm,24mm) -- (23.2mm,28.4mm) -- cycle;
\path[save path=\triangleKM,name path=triangleKM] (4.8mm,17.1mm) -- (8mm,8mm) -- (3.7mm,8.8mm) -- cycle;
\path[save path=\triangleKN,name path=triangleKN] (32mm,32mm) -- (28.6mm,35.2mm) -- (31.6mm,36.3mm) -- cycle;
\path[save path=\triangleKO,name path=triangleKO] (28mm,28mm) -- (28.6mm,35.2mm) -- (32mm,32mm) -- cycle;
\path[save path=\triangleKP,name path=triangleKP] (32mm,32mm) -- (31.6mm,36.3mm) -- (36mm,36mm) -- cycle;
\path[save path=\triangleKQ,name path=triangleKQ] (28.6mm,35.2mm) -- (28.6mm,40mm) -- (31.6mm,36.3mm) -- cycle;
\path[save path=\triangleKR,name path=triangleKR] (16.6mm,23.4mm) -- (17.1mm,35.2mm) -- (23.2mm,28.4mm) -- cycle;
\path[save path=\triangleKS,name path=triangleKS] (28.6mm,40mm) -- (34.3mm,40mm) -- (31.6mm,36.3mm) -- cycle;
\path[save path=\triangleKT,name path=triangleKT] (22.9mm,40mm) -- (28.6mm,40mm) -- (28.6mm,35.2mm) -- cycle;
\path[save path=\triangleKU,name path=triangleKU] (17.1mm,40mm) -- (22.9mm,40mm) -- (20.2mm,36.3mm) -- cycle;
\path[save path=\triangleKV,name path=triangleKV] (17.1mm,35.2mm) -- (17.1mm,40mm) -- (20.2mm,36.3mm) -- cycle;
\path[save path=\triangleKW,name path=triangleKW] (17.1mm,35.2mm) -- (8.8mm,36.3mm) -- (11.4mm,40mm) -- cycle;
\path[save path=\triangleKX,name path=triangleKX] (0mm,40mm) -- (5.7mm,40mm) -- (0mm,34.3mm) -- cycle;
\path[save path=\triangleKY,name path=triangleKY] (5.7mm,40mm) -- (3.7mm,31.6mm) -- (0mm,34.3mm) -- cycle;
\path[save path=\triangleKZ,name path=triangleKZ] (17.1mm,40mm) -- (17.1mm,35.2mm) -- (11.4mm,40mm) -- cycle;
\path[save path=\triangleLA,name path=triangleLA] (17.1mm,35.2mm) -- (4.8mm,28.6mm) -- (8.8mm,36.3mm) -- cycle;
\path[save path=\triangleLB,name path=triangleLB] (23.2mm,28.4mm) -- (17.1mm,35.2mm) -- (20.2mm,36.3mm) -- cycle;
\path[save path=\triangleLC,name path=triangleLC] (16.6mm,23.4mm) -- (4.8mm,28.6mm) -- (17.1mm,35.2mm) -- cycle;
\path[save path=\triangleLD,name path=triangleLD] (4.8mm,28.6mm) -- (3.7mm,20.2mm) -- (0mm,22.9mm) -- cycle;
\path[save path=\triangleLE,name path=triangleLE] (15.2mm,20.4mm) -- (16mm,16mm) -- (12mm,12mm) -- cycle;
\path[save path=\triangleLF,name path=triangleLF] (3.7mm,20.2mm) -- (0mm,17.1mm) -- (0mm,22.9mm) -- cycle;
\path[save path=\triangleLG,name path=triangleLG] (3.7mm,31.6mm) -- (0mm,28.6mm) -- (0mm,34.3mm) -- cycle;
\path[save path=\triangleLH,name path=triangleLH] (3.7mm,31.6mm) -- (4.8mm,28.6mm) -- (0mm,28.6mm) -- cycle;
\path[save path=\triangleLI,name path=triangleLI] (3.7mm,20.2mm) -- (4.8mm,17.1mm) -- (0mm,17.1mm) -- cycle;
\path[save path=\triangleLJ,name path=triangleLJ] (3.7mm,8.8mm) -- (0mm,5.7mm) -- (0mm,11.4mm) -- cycle;
\path[save path=\triangleLK,name path=triangleLK] (0mm,17.1mm) -- (4.8mm,17.1mm) -- (0mm,11.4mm) -- cycle;
\path[save path=\triangleLL,name path=triangleLL] (8mm,8mm) -- (4mm,4mm) -- (3.7mm,8.8mm) -- cycle;
\path[save path=\triangleLM,name path=triangleLM] (0mm,0mm) -- (0mm,5.7mm) -- (4mm,4mm) -- cycle;
\path[save path=\triangleLN,name path=triangleLN] (15.2mm,20.4mm) -- (12mm,12mm) -- (4.8mm,17.1mm) -- cycle;
\path[save path=\triangleLO,name path=triangleLO] (8mm,8mm) -- (4.8mm,17.1mm) -- (12mm,12mm) -- cycle;
\path[save path=\triangleLP,name path=triangleLP] (3.7mm,8.8mm) -- (0mm,11.4mm) -- (4.8mm,17.1mm) -- cycle;
\path[save path=\triangleLQ,name path=triangleLQ] (8.8mm,36.3mm) -- (4.8mm,28.6mm) -- (3.7mm,31.6mm) -- cycle;
\path[save path=\triangleLR,name path=triangleLR] (16.6mm,23.4mm) -- (15.2mm,20.4mm) -- (4.8mm,28.6mm) -- cycle;
\path[save path=\triangleLS,name path=triangleLS] (23.2mm,28.4mm) -- (28.6mm,35.2mm) -- (28mm,28mm) -- cycle;
\path[save path=\triangleLT,name path=triangleLT] (16.6mm,23.4mm) -- (23.2mm,28.4mm) -- (24mm,24mm) -- cycle;
\path[save path=\triangleLU,name path=triangleLU] (3.7mm,20.2mm) -- (15.2mm,20.4mm) -- (4.8mm,17.1mm) -- cycle;
\path[save path=\triangleLV,name path=triangleLV] (16.6mm,23.4mm) -- (24mm,24mm) -- (20mm,20mm) -- cycle;
\path[save path=\triangleLW,name path=triangleLW] (15.2mm,20.4mm) -- (20mm,20mm) -- (16mm,16mm) -- cycle;
\path[save path=\triangleLX,name path=triangleLX] (15.2mm,20.4mm) -- (16.6mm,23.4mm) -- (20mm,20mm) -- cycle;
\path[save path=\triangleLY,name path=triangleLY] (8.8mm,-3.7mm) -- (11.4mm,0mm) -- (17.1mm,-4.8mm) -- cycle;
\path[save path=\triangleLZ,name path=triangleLZ] (31.6mm,-3.7mm) -- (34.3mm,0mm) -- (40mm,-5.7mm) -- cycle;
\path[save path=\triangleMA,name path=triangleMA] (4mm,-4mm) -- (5.7mm,0mm) -- (8.8mm,-3.7mm) -- cycle;
\path[save path=\triangleMB,name path=triangleMB] (8.8mm,-3.7mm) -- (17.1mm,-4.8mm) -- (8mm,-8mm) -- cycle;
\path[save path=\triangleMC,name path=triangleMC] (23.4mm,-16.6mm) -- (28.4mm,-23.2mm) -- (24mm,-24mm) -- cycle;
\path[save path=\triangleMD,name path=triangleMD] (20.2mm,-3.7mm) -- (22.9mm,0mm) -- (28.6mm,-4.8mm) -- cycle;
\path[save path=\triangleME,name path=triangleME] (40mm,-28.6mm) -- (35.2mm,-28.6mm) -- (40mm,-22.9mm) -- cycle;
\path[save path=\triangleMF,name path=triangleMF] (28.6mm,-4.8mm) -- (35.2mm,-17.1mm) -- (23.4mm,-16.6mm) -- cycle;
\path[save path=\triangleMG,name path=triangleMG] (36.3mm,-8.8mm) -- (40mm,-11.4mm) -- (35.2mm,-17.1mm) -- cycle;
\path[save path=\triangleMH,name path=triangleMH] (28.4mm,-23.2mm) -- (35.2mm,-28.6mm) -- (28mm,-28mm) -- cycle;
\path[save path=\triangleMI,name path=triangleMI] (40mm,-5.7mm) -- (36.3mm,-8.8mm) -- (31.6mm,-3.7mm) -- cycle;
\path[save path=\triangleMJ,name path=triangleMJ] (28.6mm,-4.8mm) -- (31.6mm,-3.7mm) -- (36.3mm,-8.8mm) -- cycle;
\path[save path=\triangleMK,name path=triangleMK] (40mm,-5.7mm) -- (40mm,-11.4mm) -- (36.3mm,-8.8mm) -- cycle;
\path[save path=\triangleML,name path=triangleML] (40mm,-22.9mm) -- (36.3mm,-20.2mm) -- (40mm,-17.1mm) -- cycle;
\path[save path=\triangleMM,name path=triangleMM] (35.2mm,-17.1mm) -- (28.4mm,-23.2mm) -- (23.4mm,-16.6mm) -- cycle;
\path[save path=\triangleMN,name path=triangleMN] (35.2mm,-17.1mm) -- (28.6mm,-4.8mm) -- (36.3mm,-8.8mm) -- cycle;
\path[save path=\triangleMO,name path=triangleMO] (34.3mm,0mm) -- (40mm,0mm) -- (40mm,-5.7mm) -- cycle;
\path[save path=\triangleMP,name path=triangleMP] (20.4mm,-15.2mm) -- (17.1mm,-4.8mm) -- (20.2mm,-3.7mm) -- cycle;
\path[save path=\triangleMQ,name path=triangleMQ] (22.9mm,0mm) -- (28.6mm,0mm) -- (28.6mm,-4.8mm) -- cycle;
\path[save path=\triangleMR,name path=triangleMR] (28.6mm,-4.8mm) -- (28.6mm,0mm) -- (31.6mm,-3.7mm) -- cycle;
\path[save path=\triangleMS,name path=triangleMS] (28.6mm,0mm) -- (34.3mm,0mm) -- (31.6mm,-3.7mm) -- cycle;
\path[save path=\triangleMT,name path=triangleMT] (28.6mm,-4.8mm) -- (20.4mm,-15.2mm) -- (20.2mm,-3.7mm) -- cycle;
\path[save path=\triangleMU,name path=triangleMU] (17.1mm,-4.8mm) -- (11.4mm,0mm) -- (17.1mm,0mm) -- cycle;
\path[save path=\triangleMV,name path=triangleMV] (4mm,-4mm) -- (8.8mm,-3.7mm) -- (8mm,-8mm) -- cycle;
\path[save path=\triangleMW,name path=triangleMW] (5.7mm,0mm) -- (11.4mm,0mm) -- (8.8mm,-3.7mm) -- cycle;
\path[save path=\triangleMX,name path=triangleMX] (0mm,0mm) -- (5.7mm,0mm) -- (4mm,-4mm) -- cycle;
\path[save path=\triangleMY,name path=triangleMY] (12mm,-12mm) -- (17.1mm,-4.8mm) -- (20.4mm,-15.2mm) -- cycle;
\path[save path=\triangleMZ,name path=triangleMZ] (17.1mm,0mm) -- (22.9mm,0mm) -- (20.2mm,-3.7mm) -- cycle;
\path[save path=\triangleNA,name path=triangleNA] (23.4mm,-16.6mm) -- (20.4mm,-15.2mm) -- (28.6mm,-4.8mm) -- cycle;
\path[save path=\triangleNB,name path=triangleNB] (17.1mm,-4.8mm) -- (17.1mm,0mm) -- (20.2mm,-3.7mm) -- cycle;
\path[save path=\triangleNC,name path=triangleNC] (40mm,-17.1mm) -- (35.2mm,-17.1mm) -- (40mm,-11.4mm) -- cycle;
\path[save path=\triangleND,name path=triangleND] (36.3mm,-20.2mm) -- (28.4mm,-23.2mm) -- (35.2mm,-17.1mm) -- cycle;
\path[save path=\triangleNE,name path=triangleNE] (20mm,-20mm) -- (20.4mm,-15.2mm) -- (23.4mm,-16.6mm) -- cycle;
\path[save path=\triangleNF,name path=triangleNF] (16mm,-16mm) -- (12mm,-12mm) -- (20.4mm,-15.2mm) -- cycle;
\path[save path=\triangleNG,name path=triangleNG] (8mm,-8mm) -- (17.1mm,-4.8mm) -- (12mm,-12mm) -- cycle;
\path[save path=\triangleNH,name path=triangleNH] (20.4mm,-15.2mm) -- (20mm,-20mm) -- (16mm,-16mm) -- cycle;
\path[save path=\triangleNI,name path=triangleNI] (23.4mm,-16.6mm) -- (24mm,-24mm) -- (20mm,-20mm) -- cycle;
\path[save path=\triangleNJ,name path=triangleNJ] (28.4mm,-23.2mm) -- (28mm,-28mm) -- (24mm,-24mm) -- cycle;
\path[save path=\triangleNK,name path=triangleNK] (35.2mm,-28.6mm) -- (32mm,-32mm) -- (28mm,-28mm) -- cycle;
\path[save path=\triangleNL,name path=triangleNL] (35.2mm,-28.6mm) -- (36.3mm,-31.6mm) -- (32mm,-32mm) -- cycle;
\path[save path=\triangleNM,name path=triangleNM] (36mm,-36mm) -- (36.3mm,-31.6mm) -- (40mm,-34.3mm) -- cycle;
\path[save path=\triangleNN,name path=triangleNN] (36mm,-36mm) -- (32mm,-32mm) -- (36.3mm,-31.6mm) -- cycle;
\path[save path=\triangleNO,name path=triangleNO] (40mm,-17.1mm) -- (36.3mm,-20.2mm) -- (35.2mm,-17.1mm) -- cycle;
\path[save path=\triangleNP,name path=triangleNP] (35.2mm,-28.6mm) -- (28.4mm,-23.2mm) -- (36.3mm,-20.2mm) -- cycle;
\path[save path=\triangleNQ,name path=triangleNQ] (40mm,-22.9mm) -- (35.2mm,-28.6mm) -- (36.3mm,-20.2mm) -- cycle;
\path[save path=\triangleNR,name path=triangleNR] (40mm,-28.6mm) -- (36.3mm,-31.6mm) -- (35.2mm,-28.6mm) -- cycle;
\path[save path=\triangleNS,name path=triangleNS] (40mm,-34.3mm) -- (36.3mm,-31.6mm) -- (40mm,-28.6mm) -- cycle;
\path[save path=\triangleNT,name path=triangleNT] (40mm,-34.3mm) -- (40mm,-40mm) -- (36mm,-36mm) -- cycle;
%%% End Triangle Definitions %%%

%%% Begin Triangle Filling %%%
\begin{scope}[line width=\triangleLineWidth]
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleCT];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleDN];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleFT];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleGJ];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleJL];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleKB];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleKD];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleKX];
\filldraw[color={rgb,1:red,0.2558;green,0.1773;blue,0.7393}][use path=\triangleCX];
\filldraw[color={rgb,1:red,0.2558;green,0.1773;blue,0.7393}][use path=\triangleGE];
\filldraw[color={rgb,1:red,0.2558;green,0.1773;blue,0.7393}][use path=\triangleJW];
\filldraw[color={rgb,1:red,0.2558;green,0.1773;blue,0.7393}][use path=\triangleKH];
\filldraw[color={rgb,1:red,0.2729;green,0.2231;blue,0.8528}][use path=\triangleAV];
\filldraw[color={rgb,1:red,0.2729;green,0.2231;blue,0.8528}][use path=\triangleBO];
\filldraw[color={rgb,1:red,0.2729;green,0.2231;blue,0.8528}][use path=\triangleHC];
\filldraw[color={rgb,1:red,0.2729;green,0.2231;blue,0.8528}][use path=\triangleNT];
\filldraw[color={rgb,1:red,0.2758;green,0.2382;blue,0.8767}][use path=\triangleDF];
\filldraw[color={rgb,1:red,0.2758;green,0.2382;blue,0.8767}][use path=\triangleDO];
\filldraw[color={rgb,1:red,0.2758;green,0.2382;blue,0.8767}][use path=\triangleFS];
\filldraw[color={rgb,1:red,0.2758;green,0.2382;blue,0.8767}][use path=\triangleGG];
\filldraw[color={rgb,1:red,0.2758;green,0.2382;blue,0.8767}][use path=\triangleJK];
\filldraw[color={rgb,1:red,0.2758;green,0.2382;blue,0.8767}][use path=\triangleJY];
\filldraw[color={rgb,1:red,0.2758;green,0.2382;blue,0.8767}][use path=\triangleKP];
\filldraw[color={rgb,1:red,0.2758;green,0.2382;blue,0.8767}][use path=\triangleKY];
\filldraw[color={rgb,1:red,0.2813;green,0.2985;blue,0.9397}][use path=\triangleDD];
\filldraw[color={rgb,1:red,0.2813;green,0.2985;blue,0.9397}][use path=\triangleFQ];
\filldraw[color={rgb,1:red,0.2813;green,0.2985;blue,0.9397}][use path=\triangleJI];
\filldraw[color={rgb,1:red,0.2813;green,0.2985;blue,0.9397}][use path=\triangleKN];
\filldraw[color={rgb,1:red,0.2811;green,0.3204;blue,0.9563}][use path=\triangleCV];
\filldraw[color={rgb,1:red,0.2811;green,0.3204;blue,0.9563}][use path=\triangleFV];
\filldraw[color={rgb,1:red,0.2811;green,0.3204;blue,0.9563}][use path=\triangleJN];
\filldraw[color={rgb,1:red,0.2811;green,0.3204;blue,0.9563}][use path=\triangleKF];
\filldraw[color={rgb,1:red,0.2807;green,0.3313;blue,0.9636}][use path=\triangleCW];
\filldraw[color={rgb,1:red,0.2807;green,0.3313;blue,0.9636}][use path=\triangleGH];
\filldraw[color={rgb,1:red,0.2807;green,0.3313;blue,0.9636}][use path=\triangleJZ];
\filldraw[color={rgb,1:red,0.2807;green,0.3313;blue,0.9636}][use path=\triangleKG];
\filldraw[color={rgb,1:red,0.2784;green,0.3529;blue,0.9763}][use path=\triangleDR];
\filldraw[color={rgb,1:red,0.2784;green,0.3529;blue,0.9763}][use path=\triangleGD];
\filldraw[color={rgb,1:red,0.2784;green,0.3529;blue,0.9763}][use path=\triangleJV];
\filldraw[color={rgb,1:red,0.2784;green,0.3529;blue,0.9763}][use path=\triangleLB];
\filldraw[color={rgb,1:red,0.2776;green,0.3583;blue,0.9791}][use path=\triangleDQ];
\filldraw[color={rgb,1:red,0.2776;green,0.3583;blue,0.9791}][use path=\triangleFN];
\filldraw[color={rgb,1:red,0.2776;green,0.3583;blue,0.9791}][use path=\triangleJF];
\filldraw[color={rgb,1:red,0.2776;green,0.3583;blue,0.9791}][use path=\triangleLA];
\filldraw[color={rgb,1:red,0.271;green,0.386;blue,0.9898}][use path=\triangleEG];
\filldraw[color={rgb,1:red,0.271;green,0.386;blue,0.9898}][use path=\triangleGA];
\filldraw[color={rgb,1:red,0.271;green,0.386;blue,0.9898}][use path=\triangleJS];
\filldraw[color={rgb,1:red,0.271;green,0.386;blue,0.9898}][use path=\triangleLQ];
\filldraw[color={rgb,1:red,0.2647;green,0.403;blue,0.9935}][use path=\triangleCY];
\filldraw[color={rgb,1:red,0.2647;green,0.403;blue,0.9935}][use path=\triangleFP];
\filldraw[color={rgb,1:red,0.2647;green,0.403;blue,0.9935}][use path=\triangleJH];
\filldraw[color={rgb,1:red,0.2647;green,0.403;blue,0.9935}][use path=\triangleKI];
\filldraw[color={rgb,1:red,0.2591;green,0.4145;blue,0.9955}][use path=\triangleAP];
\filldraw[color={rgb,1:red,0.2591;green,0.4145;blue,0.9955}][use path=\triangleAW];
\filldraw[color={rgb,1:red,0.2591;green,0.4145;blue,0.9955}][use path=\triangleGK];
\filldraw[color={rgb,1:red,0.2591;green,0.4145;blue,0.9955}][use path=\triangleNN];
\filldraw[color={rgb,1:red,0.2517;green,0.4261;blue,0.9974}][use path=\triangleDM];
\filldraw[color={rgb,1:red,0.2517;green,0.4261;blue,0.9974}][use path=\triangleGI];
\filldraw[color={rgb,1:red,0.2517;green,0.4261;blue,0.9974}][use path=\triangleKA];
\filldraw[color={rgb,1:red,0.2517;green,0.4261;blue,0.9974}][use path=\triangleKW];
\filldraw[color={rgb,1:red,0.2189;green,0.462;blue,0.9968}][use path=\triangleDI];
\filldraw[color={rgb,1:red,0.2189;green,0.462;blue,0.9968}][use path=\triangleFU];
\filldraw[color={rgb,1:red,0.2189;green,0.462;blue,0.9968}][use path=\triangleJM];
\filldraw[color={rgb,1:red,0.2189;green,0.462;blue,0.9968}][use path=\triangleKS];
\filldraw[color={rgb,1:red,0.195;green,0.4861;blue,0.9887}][use path=\triangleDE];
\filldraw[color={rgb,1:red,0.195;green,0.4861;blue,0.9887}][use path=\triangleDW];
\filldraw[color={rgb,1:red,0.195;green,0.4861;blue,0.9887}][use path=\triangleEY];
\filldraw[color={rgb,1:red,0.195;green,0.4861;blue,0.9887}][use path=\triangleFR];
\filldraw[color={rgb,1:red,0.195;green,0.4861;blue,0.9887}][use path=\triangleIQ];
\filldraw[color={rgb,1:red,0.195;green,0.4861;blue,0.9887}][use path=\triangleJJ];
\filldraw[color={rgb,1:red,0.195;green,0.4861;blue,0.9887}][use path=\triangleKO];
\filldraw[color={rgb,1:red,0.195;green,0.4861;blue,0.9887}][use path=\triangleLG];
\filldraw[color={rgb,1:red,0.1831;green,0.5084;blue,0.9793}][use path=\triangleAN];
\filldraw[color={rgb,1:red,0.1831;green,0.5084;blue,0.9793}][use path=\triangleBN];
\filldraw[color={rgb,1:red,0.1831;green,0.5084;blue,0.9793}][use path=\triangleHB];
\filldraw[color={rgb,1:red,0.1831;green,0.5084;blue,0.9793}][use path=\triangleNL];
\filldraw[color={rgb,1:red,0.1795;green,0.5244;blue,0.9709}][use path=\triangleDG];
\filldraw[color={rgb,1:red,0.1795;green,0.5244;blue,0.9709}][use path=\triangleDP];
\filldraw[color={rgb,1:red,0.1795;green,0.5244;blue,0.9709}][use path=\triangleES];
\filldraw[color={rgb,1:red,0.1795;green,0.5244;blue,0.9709}][use path=\triangleGC];
\filldraw[color={rgb,1:red,0.1795;green,0.5244;blue,0.9709}][use path=\triangleIK];
\filldraw[color={rgb,1:red,0.1795;green,0.5244;blue,0.9709}][use path=\triangleJU];
\filldraw[color={rgb,1:red,0.1795;green,0.5244;blue,0.9709}][use path=\triangleKQ];
\filldraw[color={rgb,1:red,0.1795;green,0.5244;blue,0.9709}][use path=\triangleKZ];
\filldraw[color={rgb,1:red,0.1773;green,0.5401;blue,0.9602}][use path=\triangleDL];
\filldraw[color={rgb,1:red,0.1773;green,0.5401;blue,0.9602}][use path=\triangleGB];
\filldraw[color={rgb,1:red,0.1773;green,0.5401;blue,0.9602}][use path=\triangleJT];
\filldraw[color={rgb,1:red,0.1773;green,0.5401;blue,0.9602}][use path=\triangleKV];
\filldraw[color={rgb,1:red,0.1768;green,0.5452;blue,0.956}][use path=\triangleDJ];
\filldraw[color={rgb,1:red,0.1768;green,0.5452;blue,0.956}][use path=\triangleFW];
\filldraw[color={rgb,1:red,0.1768;green,0.5452;blue,0.956}][use path=\triangleJO];
\filldraw[color={rgb,1:red,0.1768;green,0.5452;blue,0.956}][use path=\triangleKT];
\filldraw[color={rgb,1:red,0.1755;green,0.5554;blue,0.9473}][use path=\triangleCU];
\filldraw[color={rgb,1:red,0.1755;green,0.5554;blue,0.9473}][use path=\triangleDK];
\filldraw[color={rgb,1:red,0.1755;green,0.5554;blue,0.9473}][use path=\triangleFX];
\filldraw[color={rgb,1:red,0.1755;green,0.5554;blue,0.9473}][use path=\triangleFZ];
\filldraw[color={rgb,1:red,0.1755;green,0.5554;blue,0.9473}][use path=\triangleJP];
\filldraw[color={rgb,1:red,0.1755;green,0.5554;blue,0.9473}][use path=\triangleJR];
\filldraw[color={rgb,1:red,0.1755;green,0.5554;blue,0.9473}][use path=\triangleKE];
\filldraw[color={rgb,1:red,0.1755;green,0.5554;blue,0.9473}][use path=\triangleKU];
\filldraw[color={rgb,1:red,0.1686;green,0.5705;blue,0.9357}][use path=\triangleDS];
\filldraw[color={rgb,1:red,0.1686;green,0.5705;blue,0.9357}][use path=\triangleEU];
\filldraw[color={rgb,1:red,0.1686;green,0.5705;blue,0.9357}][use path=\triangleIM];
\filldraw[color={rgb,1:red,0.1686;green,0.5705;blue,0.9357}][use path=\triangleLC];
\filldraw[color={rgb,1:red,0.161;green,0.5805;blue,0.9289}][use path=\triangleAM];
\filldraw[color={rgb,1:red,0.161;green,0.5805;blue,0.9289}][use path=\triangleAO];
\filldraw[color={rgb,1:red,0.161;green,0.5805;blue,0.9289}][use path=\triangleBM];
\filldraw[color={rgb,1:red,0.161;green,0.5805;blue,0.9289}][use path=\triangleBQ];
\filldraw[color={rgb,1:red,0.161;green,0.5805;blue,0.9289}][use path=\triangleHA];
\filldraw[color={rgb,1:red,0.161;green,0.5805;blue,0.9289}][use path=\triangleHE];
\filldraw[color={rgb,1:red,0.161;green,0.5805;blue,0.9289}][use path=\triangleNK];
\filldraw[color={rgb,1:red,0.161;green,0.5805;blue,0.9289}][use path=\triangleNM];
\filldraw[color={rgb,1:red,0.1573;green,0.5854;blue,0.9254}][use path=\triangleEI];
\filldraw[color={rgb,1:red,0.1573;green,0.5854;blue,0.9254}][use path=\triangleEP];
\filldraw[color={rgb,1:red,0.1573;green,0.5854;blue,0.9254}][use path=\triangleIH];
\filldraw[color={rgb,1:red,0.1573;green,0.5854;blue,0.9254}][use path=\triangleLS];
\filldraw[color={rgb,1:red,0.1475;green,0.6043;blue,0.9113}][use path=\triangleDH];
\filldraw[color={rgb,1:red,0.1475;green,0.6043;blue,0.9113}][use path=\triangleFY];
\filldraw[color={rgb,1:red,0.1475;green,0.6043;blue,0.9113}][use path=\triangleJQ];
\filldraw[color={rgb,1:red,0.1475;green,0.6043;blue,0.9113}][use path=\triangleKR];
\filldraw[color={rgb,1:red,0.1383;green,0.6272;blue,0.8975}][use path=\triangleJ];
\filldraw[color={rgb,1:red,0.1383;green,0.6272;blue,0.8975}][use path=\triangleAZ];
\filldraw[color={rgb,1:red,0.1383;green,0.6272;blue,0.8975}][use path=\triangleGN];
\filldraw[color={rgb,1:red,0.1383;green,0.6272;blue,0.8975}][use path=\triangleMH];
\filldraw[color={rgb,1:red,0.1354;green,0.6317;blue,0.8953}][use path=\triangleDX];
\filldraw[color={rgb,1:red,0.1354;green,0.6317;blue,0.8953}][use path=\triangleGF];
\filldraw[color={rgb,1:red,0.1354;green,0.6317;blue,0.8953}][use path=\triangleJX];
\filldraw[color={rgb,1:red,0.1354;green,0.6317;blue,0.8953}][use path=\triangleLH];
\filldraw[color={rgb,1:red,0.1321;green,0.6363;blue,0.8932}][use path=\triangleDB];
\filldraw[color={rgb,1:red,0.1321;green,0.6363;blue,0.8932}][use path=\triangleFK];
\filldraw[color={rgb,1:red,0.1321;green,0.6363;blue,0.8932}][use path=\triangleJC];
\filldraw[color={rgb,1:red,0.1321;green,0.6363;blue,0.8932}][use path=\triangleKL];
\filldraw[color={rgb,1:red,0.1119;green,0.6627;blue,0.877}][use path=\triangleCS];
\filldraw[color={rgb,1:red,0.1119;green,0.6627;blue,0.877}][use path=\triangleEH];
\filldraw[color={rgb,1:red,0.1119;green,0.6627;blue,0.877}][use path=\triangleEV];
\filldraw[color={rgb,1:red,0.1119;green,0.6627;blue,0.877}][use path=\triangleFO];
\filldraw[color={rgb,1:red,0.1119;green,0.6627;blue,0.877}][use path=\triangleIN];
\filldraw[color={rgb,1:red,0.1119;green,0.6627;blue,0.877}][use path=\triangleJG];
\filldraw[color={rgb,1:red,0.1119;green,0.6627;blue,0.877}][use path=\triangleKC];
\filldraw[color={rgb,1:red,0.1119;green,0.6627;blue,0.877}][use path=\triangleLR];
\filldraw[color={rgb,1:red,0.0328;green,0.7071;blue,0.8183}][use path=\triangleEJ];
\filldraw[color={rgb,1:red,0.0328;green,0.7071;blue,0.8183}][use path=\triangleET];
\filldraw[color={rgb,1:red,0.0328;green,0.7071;blue,0.8183}][use path=\triangleIL];
\filldraw[color={rgb,1:red,0.0328;green,0.7071;blue,0.8183}][use path=\triangleLT];
\filldraw[color={rgb,1:red,0.0155;green,0.7133;blue,0.8064}][use path=\triangleAL];
\filldraw[color={rgb,1:red,0.0155;green,0.7133;blue,0.8064}][use path=\triangleBJ];
\filldraw[color={rgb,1:red,0.0155;green,0.7133;blue,0.8064}][use path=\triangleDA];
\filldraw[color={rgb,1:red,0.0155;green,0.7133;blue,0.8064}][use path=\triangleFA];
\filldraw[color={rgb,1:red,0.0155;green,0.7133;blue,0.8064}][use path=\triangleGX];
\filldraw[color={rgb,1:red,0.0155;green,0.7133;blue,0.8064}][use path=\triangleIS];
\filldraw[color={rgb,1:red,0.0155;green,0.7133;blue,0.8064}][use path=\triangleKK];
\filldraw[color={rgb,1:red,0.0155;green,0.7133;blue,0.8064}][use path=\triangleNJ];
\filldraw[color={rgb,1:red,0.0019;green,0.722;blue,0.7878}][use path=\triangleEL];
\filldraw[color={rgb,1:red,0.0019;green,0.722;blue,0.7878}][use path=\triangleFJ];
\filldraw[color={rgb,1:red,0.0019;green,0.722;blue,0.7878}][use path=\triangleJB];
\filldraw[color={rgb,1:red,0.0019;green,0.722;blue,0.7878}][use path=\triangleLV];
\filldraw[color={rgb,1:red,0.0009;green,0.7248;blue,0.7815}][use path=\triangleAR];
\filldraw[color={rgb,1:red,0.0009;green,0.7248;blue,0.7815}][use path=\triangleBS];
\filldraw[color={rgb,1:red,0.0009;green,0.7248;blue,0.7815}][use path=\triangleHG];
\filldraw[color={rgb,1:red,0.0009;green,0.7248;blue,0.7815}][use path=\triangleNP];
\filldraw[color={rgb,1:red,0.0094;green,0.7327;blue,0.7623}][use path=\triangleDT];
\filldraw[color={rgb,1:red,0.0094;green,0.7327;blue,0.7623}][use path=\triangleEK];
\filldraw[color={rgb,1:red,0.0094;green,0.7327;blue,0.7623}][use path=\triangleEW];
\filldraw[color={rgb,1:red,0.0094;green,0.7327;blue,0.7623}][use path=\triangleEX];
\filldraw[color={rgb,1:red,0.0094;green,0.7327;blue,0.7623}][use path=\triangleIO];
\filldraw[color={rgb,1:red,0.0094;green,0.7327;blue,0.7623}][use path=\triangleIP];
\filldraw[color={rgb,1:red,0.0094;green,0.7327;blue,0.7623}][use path=\triangleLD];
\filldraw[color={rgb,1:red,0.0094;green,0.7327;blue,0.7623}][use path=\triangleLU];
\filldraw[color={rgb,1:red,0.0369;green,0.74;blue,0.7426}][use path=\triangleE];
\filldraw[color={rgb,1:red,0.0369;green,0.74;blue,0.7426}][use path=\triangleBC];
\filldraw[color={rgb,1:red,0.0369;green,0.74;blue,0.7426}][use path=\triangleGQ];
\filldraw[color={rgb,1:red,0.0369;green,0.74;blue,0.7426}][use path=\triangleMC];
\filldraw[color={rgb,1:red,0.077;green,0.7468;blue,0.7224}][use path=\triangleAU];
\filldraw[color={rgb,1:red,0.077;green,0.7468;blue,0.7224}][use path=\triangleBT];
\filldraw[color={rgb,1:red,0.077;green,0.7468;blue,0.7224}][use path=\triangleHH];
\filldraw[color={rgb,1:red,0.077;green,0.7468;blue,0.7224}][use path=\triangleNS];
\filldraw[color={rgb,1:red,0.1252;green,0.7552;blue,0.695}][use path=\triangleAK];
\filldraw[color={rgb,1:red,0.1252;green,0.7552;blue,0.695}][use path=\triangleBF];
\filldraw[color={rgb,1:red,0.1252;green,0.7552;blue,0.695}][use path=\triangleED];
\filldraw[color={rgb,1:red,0.1252;green,0.7552;blue,0.695}][use path=\triangleFF];
\filldraw[color={rgb,1:red,0.1252;green,0.7552;blue,0.695}][use path=\triangleGT];
\filldraw[color={rgb,1:red,0.1252;green,0.7552;blue,0.695}][use path=\triangleIX];
\filldraw[color={rgb,1:red,0.1252;green,0.7552;blue,0.695}][use path=\triangleLN];
\filldraw[color={rgb,1:red,0.1252;green,0.7552;blue,0.695}][use path=\triangleNI];
\filldraw[color={rgb,1:red,0.1532;green,0.7614;blue,0.6741}][use path=\triangleEN];
\filldraw[color={rgb,1:red,0.1532;green,0.7614;blue,0.6741}][use path=\triangleFL];
\filldraw[color={rgb,1:red,0.1532;green,0.7614;blue,0.6741}][use path=\triangleJD];
\filldraw[color={rgb,1:red,0.1532;green,0.7614;blue,0.6741}][use path=\triangleLX];
\filldraw[color={rgb,1:red,0.1609;green,0.7635;blue,0.6671}][use path=\triangleO];
\filldraw[color={rgb,1:red,0.1609;green,0.7635;blue,0.6671}][use path=\triangleBL];
\filldraw[color={rgb,1:red,0.1609;green,0.7635;blue,0.6671}][use path=\triangleDV];
\filldraw[color={rgb,1:red,0.1609;green,0.7635;blue,0.6671}][use path=\triangleFB];
\filldraw[color={rgb,1:red,0.1609;green,0.7635;blue,0.6671}][use path=\triangleGZ];
\filldraw[color={rgb,1:red,0.1609;green,0.7635;blue,0.6671}][use path=\triangleIT];
\filldraw[color={rgb,1:red,0.1609;green,0.7635;blue,0.6671}][use path=\triangleLF];
\filldraw[color={rgb,1:red,0.1609;green,0.7635;blue,0.6671}][use path=\triangleMM];
\filldraw[color={rgb,1:red,0.1799;green,0.7699;blue,0.6454}][use path=\triangleAF];
\filldraw[color={rgb,1:red,0.1799;green,0.7699;blue,0.6454}][use path=\triangleBW];
\filldraw[color={rgb,1:red,0.1799;green,0.7699;blue,0.6454}][use path=\triangleHK];
\filldraw[color={rgb,1:red,0.1799;green,0.7699;blue,0.6454}][use path=\triangleND];
\filldraw[color={rgb,1:red,0.1853;green,0.7721;blue,0.6379}][use path=\triangleEM];
\filldraw[color={rgb,1:red,0.1853;green,0.7721;blue,0.6379}][use path=\triangleFI];
\filldraw[color={rgb,1:red,0.1853;green,0.7721;blue,0.6379}][use path=\triangleJA];
\filldraw[color={rgb,1:red,0.1853;green,0.7721;blue,0.6379}][use path=\triangleLW];
\filldraw[color={rgb,1:red,0.1954;green,0.7765;blue,0.6225}][use path=\triangleAJ];
\filldraw[color={rgb,1:red,0.1954;green,0.7765;blue,0.6225}][use path=\triangleAY];
\filldraw[color={rgb,1:red,0.1954;green,0.7765;blue,0.6225}][use path=\triangleDY];
\filldraw[color={rgb,1:red,0.1954;green,0.7765;blue,0.6225}][use path=\triangleEO];
\filldraw[color={rgb,1:red,0.1954;green,0.7765;blue,0.6225}][use path=\triangleGM];
\filldraw[color={rgb,1:red,0.1954;green,0.7765;blue,0.6225}][use path=\triangleIG];
\filldraw[color={rgb,1:red,0.1954;green,0.7765;blue,0.6225}][use path=\triangleLI];
\filldraw[color={rgb,1:red,0.1954;green,0.7765;blue,0.6225}][use path=\triangleNH];
\filldraw[color={rgb,1:red,0.2118;green,0.7828;blue,0.5983}][use path=\triangleH];
\filldraw[color={rgb,1:red,0.2118;green,0.7828;blue,0.5983}][use path=\triangleAX];
\filldraw[color={rgb,1:red,0.2118;green,0.7828;blue,0.5983}][use path=\triangleGL];
\filldraw[color={rgb,1:red,0.2118;green,0.7828;blue,0.5983}][use path=\triangleMF];
\filldraw[color={rgb,1:red,0.2178;green,0.7849;blue,0.5899}][use path=\triangleEA];
\filldraw[color={rgb,1:red,0.2178;green,0.7849;blue,0.5899}][use path=\triangleEE];
\filldraw[color={rgb,1:red,0.2178;green,0.7849;blue,0.5899}][use path=\triangleEZ];
\filldraw[color={rgb,1:red,0.2178;green,0.7849;blue,0.5899}][use path=\triangleFH];
\filldraw[color={rgb,1:red,0.2178;green,0.7849;blue,0.5899}][use path=\triangleIR];
\filldraw[color={rgb,1:red,0.2178;green,0.7849;blue,0.5899}][use path=\triangleIZ];
\filldraw[color={rgb,1:red,0.2178;green,0.7849;blue,0.5899}][use path=\triangleLK];
\filldraw[color={rgb,1:red,0.2178;green,0.7849;blue,0.5899}][use path=\triangleLO];
\filldraw[color={rgb,1:red,0.2244;green,0.7869;blue,0.5813}][use path=\triangleAH];
\filldraw[color={rgb,1:red,0.2244;green,0.7869;blue,0.5813}][use path=\triangleBB];
\filldraw[color={rgb,1:red,0.2244;green,0.7869;blue,0.5813}][use path=\triangleGP];
\filldraw[color={rgb,1:red,0.2244;green,0.7869;blue,0.5813}][use path=\triangleNF];
\filldraw[color={rgb,1:red,0.2318;green,0.7887;blue,0.5725}][use path=\triangleAT];
\filldraw[color={rgb,1:red,0.2318;green,0.7887;blue,0.5725}][use path=\triangleBU];
\filldraw[color={rgb,1:red,0.2318;green,0.7887;blue,0.5725}][use path=\triangleDU];
\filldraw[color={rgb,1:red,0.2318;green,0.7887;blue,0.5725}][use path=\triangleFM];
\filldraw[color={rgb,1:red,0.2318;green,0.7887;blue,0.5725}][use path=\triangleHI];
\filldraw[color={rgb,1:red,0.2318;green,0.7887;blue,0.5725}][use path=\triangleJE];
\filldraw[color={rgb,1:red,0.2318;green,0.7887;blue,0.5725}][use path=\triangleLE];
\filldraw[color={rgb,1:red,0.2318;green,0.7887;blue,0.5725}][use path=\triangleNR];
\filldraw[color={rgb,1:red,0.2401;green,0.7905;blue,0.5636}][use path=\triangleAA];
\filldraw[color={rgb,1:red,0.2401;green,0.7905;blue,0.5636}][use path=\triangleBG];
\filldraw[color={rgb,1:red,0.2401;green,0.7905;blue,0.5636}][use path=\triangleGU];
\filldraw[color={rgb,1:red,0.2401;green,0.7905;blue,0.5636}][use path=\triangleMY];
\filldraw[color={rgb,1:red,0.2695;green,0.7951;blue,0.536}][use path=\triangleAG];
\filldraw[color={rgb,1:red,0.2695;green,0.7951;blue,0.536}][use path=\triangleBH];
\filldraw[color={rgb,1:red,0.2695;green,0.7951;blue,0.536}][use path=\triangleEF];
\filldraw[color={rgb,1:red,0.2695;green,0.7951;blue,0.536}][use path=\triangleER];
\filldraw[color={rgb,1:red,0.2695;green,0.7951;blue,0.536}][use path=\triangleGV];
\filldraw[color={rgb,1:red,0.2695;green,0.7951;blue,0.536}][use path=\triangleIJ];
\filldraw[color={rgb,1:red,0.2695;green,0.7951;blue,0.536}][use path=\triangleLP];
\filldraw[color={rgb,1:red,0.2695;green,0.7951;blue,0.536}][use path=\triangleNE];
\filldraw[color={rgb,1:red,0.2929;green,0.7975;blue,0.517}][use path=\triangleDC];
\filldraw[color={rgb,1:red,0.2929;green,0.7975;blue,0.517}][use path=\triangleFG];
\filldraw[color={rgb,1:red,0.2929;green,0.7975;blue,0.517}][use path=\triangleIY];
\filldraw[color={rgb,1:red,0.2929;green,0.7975;blue,0.517}][use path=\triangleKM];
\filldraw[color={rgb,1:red,0.3052;green,0.7985;blue,0.5074}][use path=\triangleAI];
\filldraw[color={rgb,1:red,0.3052;green,0.7985;blue,0.5074}][use path=\triangleBI];
\filldraw[color={rgb,1:red,0.3052;green,0.7985;blue,0.5074}][use path=\triangleGW];
\filldraw[color={rgb,1:red,0.3052;green,0.7985;blue,0.5074}][use path=\triangleNG];
\filldraw[color={rgb,1:red,0.3176;green,0.7994;blue,0.4975}][use path=\triangleEB];
\filldraw[color={rgb,1:red,0.3176;green,0.7994;blue,0.4975}][use path=\triangleFC];
\filldraw[color={rgb,1:red,0.3176;green,0.7994;blue,0.4975}][use path=\triangleIU];
\filldraw[color={rgb,1:red,0.3176;green,0.7994;blue,0.4975}][use path=\triangleLL];
\filldraw[color={rgb,1:red,0.3301;green,0.8002;blue,0.4876}][use path=\triangleD];
\filldraw[color={rgb,1:red,0.3301;green,0.8002;blue,0.4876}][use path=\triangleCL];
\filldraw[color={rgb,1:red,0.3301;green,0.8002;blue,0.4876}][use path=\triangleDZ];
\filldraw[color={rgb,1:red,0.3301;green,0.8002;blue,0.4876}][use path=\triangleFD];
\filldraw[color={rgb,1:red,0.3301;green,0.8002;blue,0.4876}][use path=\triangleHZ];
\filldraw[color={rgb,1:red,0.3301;green,0.8002;blue,0.4876}][use path=\triangleIV];
\filldraw[color={rgb,1:red,0.3301;green,0.8002;blue,0.4876}][use path=\triangleLJ];
\filldraw[color={rgb,1:red,0.3301;green,0.8002;blue,0.4876}][use path=\triangleMB];
\filldraw[color={rgb,1:red,0.3424;green,0.8009;blue,0.4774}][use path=\triangleA];
\filldraw[color={rgb,1:red,0.3424;green,0.8009;blue,0.4774}][use path=\triangleV];
\filldraw[color={rgb,1:red,0.3424;green,0.8009;blue,0.4774}][use path=\triangleBE];
\filldraw[color={rgb,1:red,0.3424;green,0.8009;blue,0.4774}][use path=\triangleCI];
\filldraw[color={rgb,1:red,0.3424;green,0.8009;blue,0.4774}][use path=\triangleGS];
\filldraw[color={rgb,1:red,0.3424;green,0.8009;blue,0.4774}][use path=\triangleHW];
\filldraw[color={rgb,1:red,0.3424;green,0.8009;blue,0.4774}][use path=\triangleLY];
\filldraw[color={rgb,1:red,0.3424;green,0.8009;blue,0.4774}][use path=\triangleMT];
\filldraw[color={rgb,1:red,0.3548;green,0.8016;blue,0.4669}][use path=\triangleF];
\filldraw[color={rgb,1:red,0.3548;green,0.8016;blue,0.4669}][use path=\triangleW];
\filldraw[color={rgb,1:red,0.3548;green,0.8016;blue,0.4669}][use path=\triangleCK];
\filldraw[color={rgb,1:red,0.3548;green,0.8016;blue,0.4669}][use path=\triangleCP];
\filldraw[color={rgb,1:red,0.3548;green,0.8016;blue,0.4669}][use path=\triangleCZ];
\filldraw[color={rgb,1:red,0.3548;green,0.8016;blue,0.4669}][use path=\triangleEQ];
\filldraw[color={rgb,1:red,0.3548;green,0.8016;blue,0.4669}][use path=\triangleHY];
\filldraw[color={rgb,1:red,0.3548;green,0.8016;blue,0.4669}][use path=\triangleID];
\filldraw[color={rgb,1:red,0.3548;green,0.8016;blue,0.4669}][use path=\triangleII];
\filldraw[color={rgb,1:red,0.3548;green,0.8016;blue,0.4669}][use path=\triangleKJ];
\filldraw[color={rgb,1:red,0.3548;green,0.8016;blue,0.4669}][use path=\triangleMD];
\filldraw[color={rgb,1:red,0.3548;green,0.8016;blue,0.4669}][use path=\triangleMU];
\filldraw[color={rgb,1:red,0.3671;green,0.8021;blue,0.4563}][use path=\triangleAC];
\filldraw[color={rgb,1:red,0.3671;green,0.8021;blue,0.4563}][use path=\triangleBY];
\filldraw[color={rgb,1:red,0.3671;green,0.8021;blue,0.4563}][use path=\triangleEC];
\filldraw[color={rgb,1:red,0.3671;green,0.8021;blue,0.4563}][use path=\triangleFE];
\filldraw[color={rgb,1:red,0.3671;green,0.8021;blue,0.4563}][use path=\triangleHM];
\filldraw[color={rgb,1:red,0.3671;green,0.8021;blue,0.4563}][use path=\triangleIW];
\filldraw[color={rgb,1:red,0.3671;green,0.8021;blue,0.4563}][use path=\triangleLM];
\filldraw[color={rgb,1:red,0.3671;green,0.8021;blue,0.4563}][use path=\triangleNA];
\filldraw[color={rgb,1:red,0.3795;green,0.8026;blue,0.4454}][use path=\triangleY];
\filldraw[color={rgb,1:red,0.3795;green,0.8026;blue,0.4454}][use path=\triangleZ];
\filldraw[color={rgb,1:red,0.3795;green,0.8026;blue,0.4454}][use path=\triangleCQ];
\filldraw[color={rgb,1:red,0.3795;green,0.8026;blue,0.4454}][use path=\triangleCR];
\filldraw[color={rgb,1:red,0.3795;green,0.8026;blue,0.4454}][use path=\triangleIE];
\filldraw[color={rgb,1:red,0.3795;green,0.8026;blue,0.4454}][use path=\triangleIF];
\filldraw[color={rgb,1:red,0.3795;green,0.8026;blue,0.4454}][use path=\triangleMW];
\filldraw[color={rgb,1:red,0.3795;green,0.8026;blue,0.4454}][use path=\triangleMX];
\filldraw[color={rgb,1:red,0.3921;green,0.8029;blue,0.4344}][use path=\triangleC];
\filldraw[color={rgb,1:red,0.3921;green,0.8029;blue,0.4344}][use path=\triangleX];
\filldraw[color={rgb,1:red,0.3921;green,0.8029;blue,0.4344}][use path=\triangleCN];
\filldraw[color={rgb,1:red,0.3921;green,0.8029;blue,0.4344}][use path=\triangleCO];
\filldraw[color={rgb,1:red,0.3921;green,0.8029;blue,0.4344}][use path=\triangleIB];
\filldraw[color={rgb,1:red,0.3921;green,0.8029;blue,0.4344}][use path=\triangleIC];
\filldraw[color={rgb,1:red,0.3921;green,0.8029;blue,0.4344}][use path=\triangleMA];
\filldraw[color={rgb,1:red,0.3921;green,0.8029;blue,0.4344}][use path=\triangleMV];
\filldraw[color={rgb,1:red,0.4184;green,0.803;blue,0.4122}][use path=\triangleG];
\filldraw[color={rgb,1:red,0.4184;green,0.803;blue,0.4122}][use path=\triangleS];
\filldraw[color={rgb,1:red,0.4184;green,0.803;blue,0.4122}][use path=\triangleBP];
\filldraw[color={rgb,1:red,0.4184;green,0.803;blue,0.4122}][use path=\triangleCH];
\filldraw[color={rgb,1:red,0.4184;green,0.803;blue,0.4122}][use path=\triangleHD];
\filldraw[color={rgb,1:red,0.4184;green,0.803;blue,0.4122}][use path=\triangleHV];
\filldraw[color={rgb,1:red,0.4184;green,0.803;blue,0.4122}][use path=\triangleME];
\filldraw[color={rgb,1:red,0.4184;green,0.803;blue,0.4122}][use path=\triangleMQ];
\filldraw[color={rgb,1:red,0.4322;green,0.8028;blue,0.4013}][use path=\triangleAB];
\filldraw[color={rgb,1:red,0.4322;green,0.8028;blue,0.4013}][use path=\triangleCJ];
\filldraw[color={rgb,1:red,0.4322;green,0.8028;blue,0.4013}][use path=\triangleHX];
\filldraw[color={rgb,1:red,0.4322;green,0.8028;blue,0.4013}][use path=\triangleMZ];
\filldraw[color={rgb,1:red,0.4463;green,0.8024;blue,0.3904}][use path=\triangleR];
\filldraw[color={rgb,1:red,0.4463;green,0.8024;blue,0.3904}][use path=\triangleCM];
\filldraw[color={rgb,1:red,0.4463;green,0.8024;blue,0.3904}][use path=\triangleIA];
\filldraw[color={rgb,1:red,0.4463;green,0.8024;blue,0.3904}][use path=\triangleMP];
\filldraw[color={rgb,1:red,0.4753;green,0.8011;blue,0.3691}][use path=\triangleT];
\filldraw[color={rgb,1:red,0.4753;green,0.8011;blue,0.3691}][use path=\triangleU];
\filldraw[color={rgb,1:red,0.4753;green,0.8011;blue,0.3691}][use path=\triangleBX];
\filldraw[color={rgb,1:red,0.4753;green,0.8011;blue,0.3691}][use path=\triangleCG];
\filldraw[color={rgb,1:red,0.4753;green,0.8011;blue,0.3691}][use path=\triangleHL];
\filldraw[color={rgb,1:red,0.4753;green,0.8011;blue,0.3691}][use path=\triangleHU];
\filldraw[color={rgb,1:red,0.4753;green,0.8011;blue,0.3691}][use path=\triangleMR];
\filldraw[color={rgb,1:red,0.4753;green,0.8011;blue,0.3691}][use path=\triangleMS];
\filldraw[color={rgb,1:red,0.5187;green,0.7982;blue,0.3374}][use path=\triangleAD];
\filldraw[color={rgb,1:red,0.5187;green,0.7982;blue,0.3374}][use path=\triangleBD];
\filldraw[color={rgb,1:red,0.5187;green,0.7982;blue,0.3374}][use path=\triangleGR];
\filldraw[color={rgb,1:red,0.5187;green,0.7982;blue,0.3374}][use path=\triangleNB];
\filldraw[color={rgb,1:red,0.547;green,0.7957;blue,0.3159}][use path=\triangleL];
\filldraw[color={rgb,1:red,0.547;green,0.7957;blue,0.3159}][use path=\triangleCF];
\filldraw[color={rgb,1:red,0.547;green,0.7957;blue,0.3159}][use path=\triangleHT];
\filldraw[color={rgb,1:red,0.547;green,0.7957;blue,0.3159}][use path=\triangleMJ];
\filldraw[color={rgb,1:red,0.6567;green,0.7818;blue,0.2329}][use path=\triangleP];
\filldraw[color={rgb,1:red,0.6567;green,0.7818;blue,0.2329}][use path=\triangleCA];
\filldraw[color={rgb,1:red,0.6567;green,0.7818;blue,0.2329}][use path=\triangleHO];
\filldraw[color={rgb,1:red,0.6567;green,0.7818;blue,0.2329}][use path=\triangleMN];
\filldraw[color={rgb,1:red,0.8703;green,0.7392;blue,0.1615}][use path=\triangleAS];
\filldraw[color={rgb,1:red,0.8703;green,0.7392;blue,0.1615}][use path=\triangleBV];
\filldraw[color={rgb,1:red,0.8703;green,0.7392;blue,0.1615}][use path=\triangleHJ];
\filldraw[color={rgb,1:red,0.8703;green,0.7392;blue,0.1615}][use path=\triangleNQ];
\filldraw[color={rgb,1:red,0.9966;green,0.774;blue,0.2138}][use path=\triangleN];
\filldraw[color={rgb,1:red,0.9966;green,0.774;blue,0.2138}][use path=\triangleBA];
\filldraw[color={rgb,1:red,0.9966;green,0.774;blue,0.2138}][use path=\triangleGO];
\filldraw[color={rgb,1:red,0.9966;green,0.774;blue,0.2138}][use path=\triangleML];
\filldraw[color={rgb,1:red,0.9949;green,0.7915;blue,0.2012}][use path=\triangleB];
\filldraw[color={rgb,1:red,0.9949;green,0.7915;blue,0.2012}][use path=\triangleCE];
\filldraw[color={rgb,1:red,0.9949;green,0.7915;blue,0.2012}][use path=\triangleHS];
\filldraw[color={rgb,1:red,0.9949;green,0.7915;blue,0.2012}][use path=\triangleLZ];
\filldraw[color={rgb,1:red,0.9938;green,0.7974;blue,0.1974}][use path=\triangleAQ];
\filldraw[color={rgb,1:red,0.9938;green,0.7974;blue,0.1974}][use path=\triangleBK];
\filldraw[color={rgb,1:red,0.9938;green,0.7974;blue,0.1974}][use path=\triangleGY];
\filldraw[color={rgb,1:red,0.9938;green,0.7974;blue,0.1974}][use path=\triangleNO];
\filldraw[color={rgb,1:red,0.9807;green,0.8342;blue,0.1787}][use path=\triangleAE];
\filldraw[color={rgb,1:red,0.9807;green,0.8342;blue,0.1787}][use path=\triangleCB];
\filldraw[color={rgb,1:red,0.9807;green,0.8342;blue,0.1787}][use path=\triangleHP];
\filldraw[color={rgb,1:red,0.9807;green,0.8342;blue,0.1787}][use path=\triangleNC];
\filldraw[color={rgb,1:red,0.9601;green,0.8963;blue,0.1507}][use path=\triangleK];
\filldraw[color={rgb,1:red,0.9601;green,0.8963;blue,0.1507}][use path=\triangleCC];
\filldraw[color={rgb,1:red,0.9601;green,0.8963;blue,0.1507}][use path=\triangleHQ];
\filldraw[color={rgb,1:red,0.9601;green,0.8963;blue,0.1507}][use path=\triangleMI];
\filldraw[color={rgb,1:red,0.9618;green,0.932;blue,0.1304}][use path=\triangleI];
\filldraw[color={rgb,1:red,0.9618;green,0.932;blue,0.1304}][use path=\triangleBR];
\filldraw[color={rgb,1:red,0.9618;green,0.932;blue,0.1304}][use path=\triangleHF];
\filldraw[color={rgb,1:red,0.9618;green,0.932;blue,0.1304}][use path=\triangleMG];
\filldraw[color={rgb,1:red,0.9629;green,0.9379;blue,0.1261}][use path=\triangleQ];
\filldraw[color={rgb,1:red,0.9629;green,0.9379;blue,0.1261}][use path=\triangleCD];
\filldraw[color={rgb,1:red,0.9629;green,0.9379;blue,0.1261}][use path=\triangleHR];
\filldraw[color={rgb,1:red,0.9629;green,0.9379;blue,0.1261}][use path=\triangleMO];
\filldraw[color={rgb,1:red,0.9769;green,0.9839;blue,0.0805}][use path=\triangleM];
\filldraw[color={rgb,1:red,0.9769;green,0.9839;blue,0.0805}][use path=\triangleBZ];
\filldraw[color={rgb,1:red,0.9769;green,0.9839;blue,0.0805}][use path=\triangleHN];
\filldraw[color={rgb,1:red,0.9769;green,0.9839;blue,0.0805}][use path=\triangleMK];
\end{scope}
%%% End Triangle Filling %%%

%%% Begin Triangle Drawing %%%
\begin{scope}[every path/.append style={\drawTriangles, color={\triangleLineColor}, line width=\triangleLineWidth}]
\path[][use path=\triangleA];
\path[][use path=\triangleB];
\path[][use path=\triangleC];
\path[][use path=\triangleD];
\path[][use path=\triangleE];
\path[][use path=\triangleF];
\path[][use path=\triangleG];
\path[][use path=\triangleH];
\path[][use path=\triangleI];
\path[][use path=\triangleJ];
\path[][use path=\triangleK];
\path[][use path=\triangleL];
\path[][use path=\triangleM];
\path[][use path=\triangleN];
\path[][use path=\triangleO];
\path[][use path=\triangleP];
\path[][use path=\triangleQ];
\path[][use path=\triangleR];
\path[][use path=\triangleS];
\path[][use path=\triangleT];
\path[][use path=\triangleU];
\path[][use path=\triangleV];
\path[][use path=\triangleW];
\path[][use path=\triangleX];
\path[][use path=\triangleY];
\path[][use path=\triangleZ];
\path[][use path=\triangleAA];
\path[][use path=\triangleAB];
\path[][use path=\triangleAC];
\path[][use path=\triangleAD];
\path[][use path=\triangleAE];
\path[][use path=\triangleAF];
\path[][use path=\triangleAG];
\path[][use path=\triangleAH];
\path[][use path=\triangleAI];
\path[][use path=\triangleAJ];
\path[][use path=\triangleAK];
\path[][use path=\triangleAL];
\path[][use path=\triangleAM];
\path[][use path=\triangleAN];
\path[][use path=\triangleAO];
\path[][use path=\triangleAP];
\path[][use path=\triangleAQ];
\path[][use path=\triangleAR];
\path[][use path=\triangleAS];
\path[][use path=\triangleAT];
\path[][use path=\triangleAU];
\path[][use path=\triangleAV];
\path[][use path=\triangleAW];
\path[][use path=\triangleAX];
\path[][use path=\triangleAY];
\path[][use path=\triangleAZ];
\path[][use path=\triangleBA];
\path[][use path=\triangleBB];
\path[][use path=\triangleBC];
\path[][use path=\triangleBD];
\path[][use path=\triangleBE];
\path[][use path=\triangleBF];
\path[][use path=\triangleBG];
\path[][use path=\triangleBH];
\path[][use path=\triangleBI];
\path[][use path=\triangleBJ];
\path[][use path=\triangleBK];
\path[][use path=\triangleBL];
\path[][use path=\triangleBM];
\path[][use path=\triangleBN];
\path[][use path=\triangleBO];
\path[][use path=\triangleBP];
\path[][use path=\triangleBQ];
\path[][use path=\triangleBR];
\path[][use path=\triangleBS];
\path[][use path=\triangleBT];
\path[][use path=\triangleBU];
\path[][use path=\triangleBV];
\path[][use path=\triangleBW];
\path[][use path=\triangleBX];
\path[][use path=\triangleBY];
\path[][use path=\triangleBZ];
\path[][use path=\triangleCA];
\path[][use path=\triangleCB];
\path[][use path=\triangleCC];
\path[][use path=\triangleCD];
\path[][use path=\triangleCE];
\path[][use path=\triangleCF];
\path[][use path=\triangleCG];
\path[][use path=\triangleCH];
\path[][use path=\triangleCI];
\path[][use path=\triangleCJ];
\path[][use path=\triangleCK];
\path[][use path=\triangleCL];
\path[][use path=\triangleCM];
\path[][use path=\triangleCN];
\path[][use path=\triangleCO];
\path[][use path=\triangleCP];
\path[][use path=\triangleCQ];
\path[][use path=\triangleCR];
\path[][use path=\triangleCS];
\path[][use path=\triangleCT];
\path[][use path=\triangleCU];
\path[][use path=\triangleCV];
\path[][use path=\triangleCW];
\path[][use path=\triangleCX];
\path[][use path=\triangleCY];
\path[][use path=\triangleCZ];
\path[][use path=\triangleDA];
\path[][use path=\triangleDB];
\path[][use path=\triangleDC];
\path[][use path=\triangleDD];
\path[][use path=\triangleDE];
\path[][use path=\triangleDF];
\path[][use path=\triangleDG];
\path[][use path=\triangleDH];
\path[][use path=\triangleDI];
\path[][use path=\triangleDJ];
\path[][use path=\triangleDK];
\path[][use path=\triangleDL];
\path[][use path=\triangleDM];
\path[][use path=\triangleDN];
\path[][use path=\triangleDO];
\path[][use path=\triangleDP];
\path[][use path=\triangleDQ];
\path[][use path=\triangleDR];
\path[][use path=\triangleDS];
\path[][use path=\triangleDT];
\path[][use path=\triangleDU];
\path[][use path=\triangleDV];
\path[][use path=\triangleDW];
\path[][use path=\triangleDX];
\path[][use path=\triangleDY];
\path[][use path=\triangleDZ];
\path[][use path=\triangleEA];
\path[][use path=\triangleEB];
\path[][use path=\triangleEC];
\path[][use path=\triangleED];
\path[][use path=\triangleEE];
\path[][use path=\triangleEF];
\path[][use path=\triangleEG];
\path[][use path=\triangleEH];
\path[][use path=\triangleEI];
\path[][use path=\triangleEJ];
\path[][use path=\triangleEK];
\path[][use path=\triangleEL];
\path[][use path=\triangleEM];
\path[][use path=\triangleEN];
\path[][use path=\triangleEO];
\path[][use path=\triangleEP];
\path[][use path=\triangleEQ];
\path[][use path=\triangleER];
\path[][use path=\triangleES];
\path[][use path=\triangleET];
\path[][use path=\triangleEU];
\path[][use path=\triangleEV];
\path[][use path=\triangleEW];
\path[][use path=\triangleEX];
\path[][use path=\triangleEY];
\path[][use path=\triangleEZ];
\path[][use path=\triangleFA];
\path[][use path=\triangleFB];
\path[][use path=\triangleFC];
\path[][use path=\triangleFD];
\path[][use path=\triangleFE];
\path[][use path=\triangleFF];
\path[][use path=\triangleFG];
\path[][use path=\triangleFH];
\path[][use path=\triangleFI];
\path[][use path=\triangleFJ];
\path[][use path=\triangleFK];
\path[][use path=\triangleFL];
\path[][use path=\triangleFM];
\path[][use path=\triangleFN];
\path[][use path=\triangleFO];
\path[][use path=\triangleFP];
\path[][use path=\triangleFQ];
\path[][use path=\triangleFR];
\path[][use path=\triangleFS];
\path[][use path=\triangleFT];
\path[][use path=\triangleFU];
\path[][use path=\triangleFV];
\path[][use path=\triangleFW];
\path[][use path=\triangleFX];
\path[][use path=\triangleFY];
\path[][use path=\triangleFZ];
\path[][use path=\triangleGA];
\path[][use path=\triangleGB];
\path[][use path=\triangleGC];
\path[][use path=\triangleGD];
\path[][use path=\triangleGE];
\path[][use path=\triangleGF];
\path[][use path=\triangleGG];
\path[][use path=\triangleGH];
\path[][use path=\triangleGI];
\path[][use path=\triangleGJ];
\path[][use path=\triangleGK];
\path[][use path=\triangleGL];
\path[][use path=\triangleGM];
\path[][use path=\triangleGN];
\path[][use path=\triangleGO];
\path[][use path=\triangleGP];
\path[][use path=\triangleGQ];
\path[][use path=\triangleGR];
\path[][use path=\triangleGS];
\path[][use path=\triangleGT];
\path[][use path=\triangleGU];
\path[][use path=\triangleGV];
\path[][use path=\triangleGW];
\path[][use path=\triangleGX];
\path[][use path=\triangleGY];
\path[][use path=\triangleGZ];
\path[][use path=\triangleHA];
\path[][use path=\triangleHB];
\path[][use path=\triangleHC];
\path[][use path=\triangleHD];
\path[][use path=\triangleHE];
\path[][use path=\triangleHF];
\path[][use path=\triangleHG];
\path[][use path=\triangleHH];
\path[][use path=\triangleHI];
\path[][use path=\triangleHJ];
\path[][use path=\triangleHK];
\path[][use path=\triangleHL];
\path[][use path=\triangleHM];
\path[][use path=\triangleHN];
\path[][use path=\triangleHO];
\path[][use path=\triangleHP];
\path[][use path=\triangleHQ];
\path[][use path=\triangleHR];
\path[][use path=\triangleHS];
\path[][use path=\triangleHT];
\path[][use path=\triangleHU];
\path[][use path=\triangleHV];
\path[][use path=\triangleHW];
\path[][use path=\triangleHX];
\path[][use path=\triangleHY];
\path[][use path=\triangleHZ];
\path[][use path=\triangleIA];
\path[][use path=\triangleIB];
\path[][use path=\triangleIC];
\path[][use path=\triangleID];
\path[][use path=\triangleIE];
\path[][use path=\triangleIF];
\path[][use path=\triangleIG];
\path[][use path=\triangleIH];
\path[][use path=\triangleII];
\path[][use path=\triangleIJ];
\path[][use path=\triangleIK];
\path[][use path=\triangleIL];
\path[][use path=\triangleIM];
\path[][use path=\triangleIN];
\path[][use path=\triangleIO];
\path[][use path=\triangleIP];
\path[][use path=\triangleIQ];
\path[][use path=\triangleIR];
\path[][use path=\triangleIS];
\path[][use path=\triangleIT];
\path[][use path=\triangleIU];
\path[][use path=\triangleIV];
\path[][use path=\triangleIW];
\path[][use path=\triangleIX];
\path[][use path=\triangleIY];
\path[][use path=\triangleIZ];
\path[][use path=\triangleJA];
\path[][use path=\triangleJB];
\path[][use path=\triangleJC];
\path[][use path=\triangleJD];
\path[][use path=\triangleJE];
\path[][use path=\triangleJF];
\path[][use path=\triangleJG];
\path[][use path=\triangleJH];
\path[][use path=\triangleJI];
\path[][use path=\triangleJJ];
\path[][use path=\triangleJK];
\path[][use path=\triangleJL];
\path[][use path=\triangleJM];
\path[][use path=\triangleJN];
\path[][use path=\triangleJO];
\path[][use path=\triangleJP];
\path[][use path=\triangleJQ];
\path[][use path=\triangleJR];
\path[][use path=\triangleJS];
\path[][use path=\triangleJT];
\path[][use path=\triangleJU];
\path[][use path=\triangleJV];
\path[][use path=\triangleJW];
\path[][use path=\triangleJX];
\path[][use path=\triangleJY];
\path[][use path=\triangleJZ];
\path[][use path=\triangleKA];
\path[][use path=\triangleKB];
\path[][use path=\triangleKC];
\path[][use path=\triangleKD];
\path[][use path=\triangleKE];
\path[][use path=\triangleKF];
\path[][use path=\triangleKG];
\path[][use path=\triangleKH];
\path[][use path=\triangleKI];
\path[][use path=\triangleKJ];
\path[][use path=\triangleKK];
\path[][use path=\triangleKL];
\path[][use path=\triangleKM];
\path[][use path=\triangleKN];
\path[][use path=\triangleKO];
\path[][use path=\triangleKP];
\path[][use path=\triangleKQ];
\path[][use path=\triangleKR];
\path[][use path=\triangleKS];
\path[][use path=\triangleKT];
\path[][use path=\triangleKU];
\path[][use path=\triangleKV];
\path[][use path=\triangleKW];
\path[][use path=\triangleKX];
\path[][use path=\triangleKY];
\path[][use path=\triangleKZ];
\path[][use path=\triangleLA];
\path[][use path=\triangleLB];
\path[][use path=\triangleLC];
\path[][use path=\triangleLD];
\path[][use path=\triangleLE];
\path[][use path=\triangleLF];
\path[][use path=\triangleLG];
\path[][use path=\triangleLH];
\path[][use path=\triangleLI];
\path[][use path=\triangleLJ];
\path[][use path=\triangleLK];
\path[][use path=\triangleLL];
\path[][use path=\triangleLM];
\path[][use path=\triangleLN];
\path[][use path=\triangleLO];
\path[][use path=\triangleLP];
\path[][use path=\triangleLQ];
\path[][use path=\triangleLR];
\path[][use path=\triangleLS];
\path[][use path=\triangleLT];
\path[][use path=\triangleLU];
\path[][use path=\triangleLV];
\path[][use path=\triangleLW];
\path[][use path=\triangleLX];
\path[][use path=\triangleLY];
\path[][use path=\triangleLZ];
\path[][use path=\triangleMA];
\path[][use path=\triangleMB];
\path[][use path=\triangleMC];
\path[][use path=\triangleMD];
\path[][use path=\triangleME];
\path[][use path=\triangleMF];
\path[][use path=\triangleMG];
\path[][use path=\triangleMH];
\path[][use path=\triangleMI];
\path[][use path=\triangleMJ];
\path[][use path=\triangleMK];
\path[][use path=\triangleML];
\path[][use path=\triangleMM];
\path[][use path=\triangleMN];
\path[][use path=\triangleMO];
\path[][use path=\triangleMP];
\path[][use path=\triangleMQ];
\path[][use path=\triangleMR];
\path[][use path=\triangleMS];
\path[][use path=\triangleMT];
\path[][use path=\triangleMU];
\path[][use path=\triangleMV];
\path[][use path=\triangleMW];
\path[][use path=\triangleMX];
\path[][use path=\triangleMY];
\path[][use path=\triangleMZ];
\path[][use path=\triangleNA];
\path[][use path=\triangleNB];
\path[][use path=\triangleNC];
\path[][use path=\triangleND];
\path[][use path=\triangleNE];
\path[][use path=\triangleNF];
\path[][use path=\triangleNG];
\path[][use path=\triangleNH];
\path[][use path=\triangleNI];
\path[][use path=\triangleNJ];
\path[][use path=\triangleNK];
\path[][use path=\triangleNL];
\path[][use path=\triangleNM];
\path[][use path=\triangleNN];
\path[][use path=\triangleNO];
\path[][use path=\triangleNP];
\path[][use path=\triangleNQ];
\path[][use path=\triangleNR];
\path[][use path=\triangleNS];
\path[][use path=\triangleNT];
\end{scope}
%%% End Triangle Drawing %%%

%%% Begin Contour Path Definition %%%
\begin{scope}[line width=\contourLineWidth]
\path[save path=\contourA,name path=contourA] (40mm,0mm) -- (40mm,5.7mm) -- (40mm,11.4mm) -- (40mm,17.1mm) -- (40mm,22.9mm) -- (40mm,28.6mm) -- (40mm,34.3mm) -- (40mm,40mm) -- (34.3mm,40mm) -- (28.6mm,40mm) -- (22.9mm,40mm) -- (17.1mm,40mm) -- (11.4mm,40mm) -- (5.7mm,40mm) -- (0mm,40mm) -- (-5.7mm,40mm) -- (-11.4mm,40mm) -- (-17.1mm,40mm) -- (-22.9mm,40mm) -- (-28.6mm,40mm) -- (-34.3mm,40mm) -- (-40mm,40mm) -- (-40mm,34.3mm) -- (-40mm,28.6mm) -- (-40mm,22.9mm) -- (-40mm,17.1mm) -- (-40mm,11.4mm) -- (-40mm,5.7mm) -- (-40mm,0mm) -- (-40mm,-5.7mm) -- (-40mm,-11.4mm) -- (-40mm,-17.1mm) -- (-40mm,-22.9mm) -- (-40mm,-28.6mm) -- (-40mm,-34.3mm) -- (-40mm,-40mm) -- (-34.3mm,-40mm) -- (-28.6mm,-40mm) -- (-22.9mm,-40mm) -- (-17.1mm,-40mm) -- (-11.4mm,-40mm) -- (-5.7mm,-40mm) -- (0mm,-40mm) -- (5.7mm,-40mm) -- (11.4mm,-40mm) -- (17.1mm,-40mm) -- (22.9mm,-40mm) -- (28.6mm,-40mm) -- (34.3mm,-40mm) -- (40mm,-40mm) -- (40mm,-34.3mm) -- (40mm,-28.6mm) -- (40mm,-22.9mm) -- (40mm,-17.1mm) -- (40mm,-11.4mm) -- (40mm,-5.7mm) -- cycle;
\end{scope}
%%% End Contour Path Definition %%%


%%% Begin Arrow Drawing %%%
\begin{scope}[every node/.append style={scale=\arrowScaleFactor}, opacity = \arrowOpacity]
\node[rotate=-179.88,anchor=mid] at (12.5mm,2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-164.89,anchor=mid] at (35.3mm,3.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.73,anchor=mid] at (6.2mm,2.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.7,anchor=mid] at (11.3mm,5.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-185.57,anchor=mid] at (25.3mm,21.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.86,anchor=mid] at (23.9mm,2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-184.78,anchor=mid] at (38.4mm,26.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.44,anchor=mid] at (29.1mm,12.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.11,anchor=mid] at (37.2mm,12.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-184.71,anchor=mid] at (30.5mm,26.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-197.88,anchor=mid] at (36mm,6.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-174.24,anchor=mid] at (32.2mm,5.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.86,anchor=mid] at (38.8mm,8.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-182.17,anchor=mid] at (38.8mm,20.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-183.56,anchor=mid] at (29mm,19mm) {\tikz\draw[->] (0,0);};
\node[rotate=-185.46,anchor=mid] at (33.4mm,10.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.22,anchor=mid] at (38.1mm,1.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-182.42,anchor=mid] at (19.3mm,7.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.49,anchor=mid] at (26.7mm,1.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.15,anchor=mid] at (29.6mm,2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.49,anchor=mid] at (31.5mm,1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.5,anchor=mid] at (23.1mm,7.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.23,anchor=mid] at (15.2mm,1.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.1,anchor=mid] at (6.9mm,5.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.93,anchor=mid] at (8.6mm,1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.26,anchor=mid] at (3.2mm,1.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.14,anchor=mid] at (16.5mm,10.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-177.25,anchor=mid] at (20.1mm,1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.11,anchor=mid] at (24.1mm,12.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.96,anchor=mid] at (18.2mm,2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.89,anchor=mid] at (38.4mm,15.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-175.62,anchor=mid] at (33.3mm,20.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.21,anchor=mid] at (21.3mm,17.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-182.82,anchor=mid] at (16.1mm,14.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.75,anchor=mid] at (12.4mm,8.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-182.88,anchor=mid] at (18.8mm,17.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-188.28,anchor=mid] at (22.5mm,20.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-189.37,anchor=mid] at (26.8mm,25.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-190.08,anchor=mid] at (31.7mm,29.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-185.91,anchor=mid] at (34.5mm,30.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.74,anchor=mid] at (37.4mm,34mm) {\tikz\draw[->] (0,0);};
\node[rotate=-195.09,anchor=mid] at (34.8mm,33.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-185.48,anchor=mid] at (37.2mm,18.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-188.94,anchor=mid] at (33.3mm,24mm) {\tikz\draw[->] (0,0);};
\node[rotate=-176.74,anchor=mid] at (37.2mm,23.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-187.07,anchor=mid] at (37.2mm,29.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-186.07,anchor=mid] at (38.8mm,31.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-200.43,anchor=mid] at (38.7mm,36.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-195.09,anchor=mid] at (-34.8mm,-33.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.44,anchor=mid] at (-29.1mm,-12.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-182.88,anchor=mid] at (-18.8mm,-17.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-184.71,anchor=mid] at (-30.5mm,-26.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-182.17,anchor=mid] at (-38.8mm,-20.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-182.82,anchor=mid] at (-16.1mm,-14.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-185.57,anchor=mid] at (-25.3mm,-21.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.96,anchor=mid] at (-18.2mm,-2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.88,anchor=mid] at (-12.5mm,-2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-188.28,anchor=mid] at (-22.5mm,-20.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.14,anchor=mid] at (-16.5mm,-10.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.21,anchor=mid] at (-21.3mm,-17.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.75,anchor=mid] at (-12.4mm,-8.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-189.37,anchor=mid] at (-26.8mm,-25.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-185.48,anchor=mid] at (-37.2mm,-18.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-183.56,anchor=mid] at (-29mm,-19mm) {\tikz\draw[->] (0,0);};
\node[rotate=-190.08,anchor=mid] at (-31.7mm,-29.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-185.91,anchor=mid] at (-34.5mm,-30.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-200.43,anchor=mid] at (-38.7mm,-36.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-184.78,anchor=mid] at (-38.4mm,-26.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.74,anchor=mid] at (-37.4mm,-34mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.11,anchor=mid] at (-37.2mm,-12.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-188.94,anchor=mid] at (-33.3mm,-24mm) {\tikz\draw[->] (0,0);};
\node[rotate=-186.07,anchor=mid] at (-38.8mm,-31.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-187.07,anchor=mid] at (-37.2mm,-29.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-176.74,anchor=mid] at (-37.2mm,-23.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-175.62,anchor=mid] at (-33.3mm,-20.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.15,anchor=mid] at (-29.6mm,-2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.11,anchor=mid] at (-24.1mm,-12.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.86,anchor=mid] at (-38.8mm,-8.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-185.46,anchor=mid] at (-33.4mm,-10.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.89,anchor=mid] at (-38.4mm,-15.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-197.88,anchor=mid] at (-36mm,-6.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.22,anchor=mid] at (-38.1mm,-1.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-164.89,anchor=mid] at (-35.3mm,-3.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-174.24,anchor=mid] at (-32.2mm,-5.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.49,anchor=mid] at (-31.5mm,-1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.49,anchor=mid] at (-26.7mm,-1.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.5,anchor=mid] at (-23.1mm,-7.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-177.25,anchor=mid] at (-20.1mm,-1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.86,anchor=mid] at (-23.9mm,-2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.7,anchor=mid] at (-11.3mm,-5.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-182.42,anchor=mid] at (-19.3mm,-7.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.73,anchor=mid] at (-6.2mm,-2.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.1,anchor=mid] at (-6.9mm,-5.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.23,anchor=mid] at (-15.2mm,-1.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.93,anchor=mid] at (-8.6mm,-1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.26,anchor=mid] at (-3.2mm,-1.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.98,anchor=mid] at (1.6mm,-26.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-114.96,anchor=mid] at (36.8mm,-38.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-113.4,anchor=mid] at (23.9mm,-37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-160.83,anchor=mid] at (24mm,-33.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-162.08,anchor=mid] at (6.1mm,-36mm) {\tikz\draw[->] (0,0);};
\node[rotate=-97.35,anchor=mid] at (8.6mm,-38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-117.09,anchor=mid] at (34mm,-37.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.18,anchor=mid] at (2.6mm,-6.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-182.11,anchor=mid] at (7.9mm,-23.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-173,anchor=mid] at (25.1mm,-26.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.94,anchor=mid] at (5.5mm,-11.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-152.39,anchor=mid] at (30.7mm,-34.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-166.45,anchor=mid] at (29.5mm,-31.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-162.87,anchor=mid] at (33.2mm,-34.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-127.07,anchor=mid] at (29.6mm,-37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-173.79,anchor=mid] at (19mm,-29mm) {\tikz\draw[->] (0,0);};
\node[rotate=-98.54,anchor=mid] at (31.5mm,-38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-97.39,anchor=mid] at (26.7mm,-38.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-95.13,anchor=mid] at (20.1mm,-38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-126.02,anchor=mid] at (18.2mm,-37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-129.74,anchor=mid] at (12.5mm,-37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-225,anchor=mid] at (1.9mm,-38.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-154.15,anchor=mid] at (3.1mm,-35.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-95.32,anchor=mid] at (15.2mm,-38.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-175.31,anchor=mid] at (10.2mm,-33.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-149.06,anchor=mid] at (20.2mm,-33.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-164.44,anchor=mid] at (12.8mm,-29.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-177.04,anchor=mid] at (2.8mm,-23.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-174.29,anchor=mid] at (14.4mm,-16.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.95,anchor=mid] at (1.2mm,-20.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-182.15,anchor=mid] at (1.2mm,-31.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-172.11,anchor=mid] at (2.8mm,-29.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.94,anchor=mid] at (2.8mm,-18.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.38,anchor=mid] at (1.2mm,-8.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.93,anchor=mid] at (1.6mm,-15.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.76,anchor=mid] at (5.2mm,-6.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.15,anchor=mid] at (1.3mm,-3.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-174.23,anchor=mid] at (10.7mm,-16.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.93,anchor=mid] at (8.3mm,-12.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.93,anchor=mid] at (2.8mm,-12.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-166.29,anchor=mid] at (5.7mm,-32.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.71,anchor=mid] at (12.2mm,-24.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-161.63,anchor=mid] at (26.6mm,-30.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-169.53,anchor=mid] at (21.3mm,-25.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.05,anchor=mid] at (7.9mm,-19.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-173.23,anchor=mid] at (20.2mm,-22.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-175.59,anchor=mid] at (17.1mm,-18.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.55,anchor=mid] at (17.3mm,-21.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.94,anchor=mid] at (-2.8mm,18.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-161.63,anchor=mid] at (-26.6mm,30.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.18,anchor=mid] at (-2.6mm,6.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.93,anchor=mid] at (-2.8mm,12.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-127.07,anchor=mid] at (-29.6mm,37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-169.53,anchor=mid] at (-21.3mm,25.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-164.44,anchor=mid] at (-12.8mm,29.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.98,anchor=mid] at (-1.6mm,26.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.05,anchor=mid] at (-7.9mm,19.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-177.04,anchor=mid] at (-2.8mm,23.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-182.15,anchor=mid] at (-1.2mm,31.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.93,anchor=mid] at (-1.6mm,15.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-182.11,anchor=mid] at (-7.9mm,23.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.95,anchor=mid] at (-1.2mm,20.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.76,anchor=mid] at (-5.2mm,6.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.38,anchor=mid] at (-1.2mm,8.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.15,anchor=mid] at (-1.3mm,3.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-174.23,anchor=mid] at (-10.7mm,16.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.94,anchor=mid] at (-5.5mm,11.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.93,anchor=mid] at (-8.3mm,12.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-175.59,anchor=mid] at (-17.1mm,18.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-173.23,anchor=mid] at (-20.2mm,22.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-173,anchor=mid] at (-25.1mm,26.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.55,anchor=mid] at (-17.3mm,21.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-174.29,anchor=mid] at (-14.4mm,16.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-175.31,anchor=mid] at (-10.2mm,33.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.71,anchor=mid] at (-12.2mm,24.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-117.09,anchor=mid] at (-34mm,37.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-152.39,anchor=mid] at (-30.7mm,34.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-166.45,anchor=mid] at (-29.5mm,31.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-162.87,anchor=mid] at (-33.2mm,34.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-114.96,anchor=mid] at (-36.8mm,38.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-98.54,anchor=mid] at (-31.5mm,38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-160.83,anchor=mid] at (-24mm,33.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-97.39,anchor=mid] at (-26.7mm,38.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-113.4,anchor=mid] at (-23.9mm,37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-173.79,anchor=mid] at (-19mm,29mm) {\tikz\draw[->] (0,0);};
\node[rotate=-95.13,anchor=mid] at (-20.1mm,38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-166.29,anchor=mid] at (-5.7mm,32.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-126.02,anchor=mid] at (-18.2mm,37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-95.32,anchor=mid] at (-15.2mm,38.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-149.06,anchor=mid] at (-20.2mm,33.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-97.35,anchor=mid] at (-8.6mm,38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-172.11,anchor=mid] at (-2.8mm,29.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-154.15,anchor=mid] at (-3.1mm,35.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-162.08,anchor=mid] at (-6.1mm,36mm) {\tikz\draw[->] (0,0);};
\node[rotate=-129.74,anchor=mid] at (-12.5mm,37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-225,anchor=mid] at (-1.9mm,38.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-164.91,anchor=mid] at (-34.8mm,33.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.56,anchor=mid] at (-29.1mm,12.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-177.12,anchor=mid] at (-18.8mm,17.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-175.29,anchor=mid] at (-30.5mm,26.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-177.83,anchor=mid] at (-38.8mm,20.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-177.18,anchor=mid] at (-16.1mm,14.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-174.43,anchor=mid] at (-25.3mm,21.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.04,anchor=mid] at (-18.2mm,2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.12,anchor=mid] at (-12.5mm,2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-171.72,anchor=mid] at (-22.5mm,20.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.86,anchor=mid] at (-16.5mm,10.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.79,anchor=mid] at (-21.3mm,17.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.25,anchor=mid] at (-12.4mm,8.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-170.63,anchor=mid] at (-26.8mm,25.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-174.52,anchor=mid] at (-37.2mm,18.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-176.44,anchor=mid] at (-29mm,19mm) {\tikz\draw[->] (0,0);};
\node[rotate=-169.92,anchor=mid] at (-31.7mm,29.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-174.09,anchor=mid] at (-34.5mm,30.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-159.57,anchor=mid] at (-38.7mm,36.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-175.22,anchor=mid] at (-38.4mm,26.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.26,anchor=mid] at (-37.4mm,34mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.89,anchor=mid] at (-37.2mm,12.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-171.06,anchor=mid] at (-33.3mm,24mm) {\tikz\draw[->] (0,0);};
\node[rotate=-173.93,anchor=mid] at (-38.8mm,31.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-172.93,anchor=mid] at (-37.2mm,29.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-183.26,anchor=mid] at (-37.2mm,23.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-184.38,anchor=mid] at (-33.3mm,20.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.85,anchor=mid] at (-29.6mm,2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.89,anchor=mid] at (-24.1mm,12.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.14,anchor=mid] at (-38.8mm,8.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-174.54,anchor=mid] at (-33.4mm,10.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.11,anchor=mid] at (-38.4mm,15.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-162.12,anchor=mid] at (-36mm,6.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.78,anchor=mid] at (-38.1mm,1.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-195.11,anchor=mid] at (-35.3mm,3.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-185.76,anchor=mid] at (-32.2mm,5.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.51,anchor=mid] at (-31.5mm,1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.51,anchor=mid] at (-26.7mm,1.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.5,anchor=mid] at (-23.1mm,7.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-182.75,anchor=mid] at (-20.1mm,1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.14,anchor=mid] at (-23.9mm,2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.3,anchor=mid] at (-11.3mm,5.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-177.58,anchor=mid] at (-19.3mm,7.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.27,anchor=mid] at (-6.2mm,2.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.9,anchor=mid] at (-6.9mm,5.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.77,anchor=mid] at (-15.2mm,1.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.07,anchor=mid] at (-8.6mm,1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.74,anchor=mid] at (-3.2mm,1.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.06,anchor=mid] at (-2.8mm,-18.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-198.37,anchor=mid] at (-26.6mm,-30.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.82,anchor=mid] at (-2.6mm,-6.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.07,anchor=mid] at (-2.8mm,-12.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-232.93,anchor=mid] at (-29.6mm,-37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-190.47,anchor=mid] at (-21.3mm,-25.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-195.56,anchor=mid] at (-12.8mm,-29.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.02,anchor=mid] at (-1.6mm,-26.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.95,anchor=mid] at (-7.9mm,-19.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-182.96,anchor=mid] at (-2.8mm,-23.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-177.85,anchor=mid] at (-1.2mm,-31.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.07,anchor=mid] at (-1.6mm,-15.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-177.89,anchor=mid] at (-7.9mm,-23.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.05,anchor=mid] at (-1.2mm,-20.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.24,anchor=mid] at (-5.2mm,-6.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.62,anchor=mid] at (-1.2mm,-8.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.85,anchor=mid] at (-1.3mm,-3.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-185.77,anchor=mid] at (-10.7mm,-16.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.06,anchor=mid] at (-5.5mm,-11.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.07,anchor=mid] at (-8.3mm,-12.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-184.41,anchor=mid] at (-17.1mm,-18.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-186.77,anchor=mid] at (-20.2mm,-22.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-187,anchor=mid] at (-25.1mm,-26.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.45,anchor=mid] at (-17.3mm,-21.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-185.71,anchor=mid] at (-14.4mm,-16.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-184.69,anchor=mid] at (-10.2mm,-33.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.29,anchor=mid] at (-12.2mm,-24.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-242.91,anchor=mid] at (-34mm,-37.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-207.61,anchor=mid] at (-30.7mm,-34.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-193.55,anchor=mid] at (-29.5mm,-31.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-197.13,anchor=mid] at (-33.2mm,-34.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-245.04,anchor=mid] at (-36.8mm,-38.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-261.46,anchor=mid] at (-31.5mm,-38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-199.17,anchor=mid] at (-24mm,-33.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-262.61,anchor=mid] at (-26.7mm,-38.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-246.6,anchor=mid] at (-23.9mm,-37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-186.21,anchor=mid] at (-19mm,-29mm) {\tikz\draw[->] (0,0);};
\node[rotate=-264.87,anchor=mid] at (-20.1mm,-38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-193.71,anchor=mid] at (-5.7mm,-32.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-233.98,anchor=mid] at (-18.2mm,-37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-264.68,anchor=mid] at (-15.2mm,-38.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-210.94,anchor=mid] at (-20.2mm,-33.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-262.65,anchor=mid] at (-8.6mm,-38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-187.89,anchor=mid] at (-2.8mm,-29.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-205.85,anchor=mid] at (-3.1mm,-35.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-197.92,anchor=mid] at (-6.1mm,-36mm) {\tikz\draw[->] (0,0);};
\node[rotate=-230.26,anchor=mid] at (-12.5mm,-37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-135,anchor=mid] at (-1.9mm,-38.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.02,anchor=mid] at (1.6mm,26.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-245.04,anchor=mid] at (36.8mm,38.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-246.6,anchor=mid] at (23.9mm,37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-199.17,anchor=mid] at (24mm,33.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-197.92,anchor=mid] at (6.1mm,36mm) {\tikz\draw[->] (0,0);};
\node[rotate=-262.65,anchor=mid] at (8.6mm,38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-242.91,anchor=mid] at (34mm,37.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.82,anchor=mid] at (2.6mm,6.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-177.89,anchor=mid] at (7.9mm,23.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-187,anchor=mid] at (25.1mm,26.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.06,anchor=mid] at (5.5mm,11.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-207.61,anchor=mid] at (30.7mm,34.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-193.55,anchor=mid] at (29.5mm,31.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-197.13,anchor=mid] at (33.2mm,34.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-232.93,anchor=mid] at (29.6mm,37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-186.21,anchor=mid] at (19mm,29mm) {\tikz\draw[->] (0,0);};
\node[rotate=-261.46,anchor=mid] at (31.5mm,38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-262.61,anchor=mid] at (26.7mm,38.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-264.87,anchor=mid] at (20.1mm,38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-233.98,anchor=mid] at (18.2mm,37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-230.26,anchor=mid] at (12.5mm,37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-135,anchor=mid] at (1.9mm,38.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-205.85,anchor=mid] at (3.1mm,35.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-264.68,anchor=mid] at (15.2mm,38.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-184.69,anchor=mid] at (10.2mm,33.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-210.94,anchor=mid] at (20.2mm,33.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-195.56,anchor=mid] at (12.8mm,29.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-182.96,anchor=mid] at (2.8mm,23.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-185.71,anchor=mid] at (14.4mm,16.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.05,anchor=mid] at (1.2mm,20.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-177.85,anchor=mid] at (1.2mm,31.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-187.89,anchor=mid] at (2.8mm,29.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.06,anchor=mid] at (2.8mm,18.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.62,anchor=mid] at (1.2mm,8.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.07,anchor=mid] at (1.6mm,15.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.24,anchor=mid] at (5.2mm,6.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.85,anchor=mid] at (1.3mm,3.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-185.77,anchor=mid] at (10.7mm,16.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.07,anchor=mid] at (8.3mm,12.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.07,anchor=mid] at (2.8mm,12.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-193.71,anchor=mid] at (5.7mm,32.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.29,anchor=mid] at (12.2mm,24.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-198.37,anchor=mid] at (26.6mm,30.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-190.47,anchor=mid] at (21.3mm,25.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.95,anchor=mid] at (7.9mm,19.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-186.77,anchor=mid] at (20.2mm,22.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-184.41,anchor=mid] at (17.1mm,18.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.45,anchor=mid] at (17.3mm,21.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.12,anchor=mid] at (12.5mm,-2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-195.11,anchor=mid] at (35.3mm,-3.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.27,anchor=mid] at (6.2mm,-2.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.3,anchor=mid] at (11.3mm,-5.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-174.43,anchor=mid] at (25.3mm,-21.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.14,anchor=mid] at (23.9mm,-2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-175.22,anchor=mid] at (38.4mm,-26.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.56,anchor=mid] at (29.1mm,-12.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.89,anchor=mid] at (37.2mm,-12.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-175.29,anchor=mid] at (30.5mm,-26.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-162.12,anchor=mid] at (36mm,-6.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-185.76,anchor=mid] at (32.2mm,-5.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.14,anchor=mid] at (38.8mm,-8.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-177.83,anchor=mid] at (38.8mm,-20.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-176.44,anchor=mid] at (29mm,-19mm) {\tikz\draw[->] (0,0);};
\node[rotate=-174.54,anchor=mid] at (33.4mm,-10.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.78,anchor=mid] at (38.1mm,-1.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-177.58,anchor=mid] at (19.3mm,-7.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.51,anchor=mid] at (26.7mm,-1.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.85,anchor=mid] at (29.6mm,-2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.51,anchor=mid] at (31.5mm,-1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.5,anchor=mid] at (23.1mm,-7.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.77,anchor=mid] at (15.2mm,-1.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.9,anchor=mid] at (6.9mm,-5.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.07,anchor=mid] at (8.6mm,-1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.74,anchor=mid] at (3.2mm,-1.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.86,anchor=mid] at (16.5mm,-10.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-182.75,anchor=mid] at (20.1mm,-1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.89,anchor=mid] at (24.1mm,-12.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.04,anchor=mid] at (18.2mm,-2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.11,anchor=mid] at (38.4mm,-15.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-184.38,anchor=mid] at (33.3mm,-20.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.79,anchor=mid] at (21.3mm,-17.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-177.18,anchor=mid] at (16.1mm,-14.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.25,anchor=mid] at (12.4mm,-8.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-177.12,anchor=mid] at (18.8mm,-17.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-171.72,anchor=mid] at (22.5mm,-20.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-170.63,anchor=mid] at (26.8mm,-25.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-169.92,anchor=mid] at (31.7mm,-29.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-174.09,anchor=mid] at (34.5mm,-30.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.26,anchor=mid] at (37.4mm,-34mm) {\tikz\draw[->] (0,0);};
\node[rotate=-164.91,anchor=mid] at (34.8mm,-33.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-174.52,anchor=mid] at (37.2mm,-18.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-171.06,anchor=mid] at (33.3mm,-24mm) {\tikz\draw[->] (0,0);};
\node[rotate=-183.26,anchor=mid] at (37.2mm,-23.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-172.93,anchor=mid] at (37.2mm,-29.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-173.93,anchor=mid] at (38.8mm,-31.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-159.57,anchor=mid] at (38.7mm,-36.8mm) {\tikz\draw[->] (0,0);};
\end{scope}
%%% End Arrow Drawing %%%



==> figures/currents/currents_v2/current3.tikz <==
%%% Begin Header %%%
% To plot this result, you need to use TikZ with \usepackage{tikz};
% also, the intersections library is needed for the mesh which can be loaded with \usetikzlibrary{intersections};
% it is recommended to change the default arrows for current exports with \tikzset{>=Triangle[scale length=1.5]},
% this requires the arrows.meta library with \usetikzlibrary{arrows.meta};
% all this is considered in imw-packages/imw-tikz
\ifcsname drawTriangles\endcsname
\else
    \newcommand{\drawTriangles}{draw}
\fi
\ifcsname triangleLineWidth\endcsname
\else
    \newcommand{\triangleLineWidth}{0.40pt}
\fi
\ifcsname triangleLineColor\endcsname
\else
    \newcommand{\triangleLineColor}{rgb,1: red,0; green,0; blue,0}
\fi
\ifcsname arrowScaleFactor\endcsname
\else
    \newcommand{\arrowScaleFactor}{1.00}
\fi
\ifcsname contourLineWidth\endcsname
\else
    \newcommand{\contourLineWidth}{0.40}
\fi
\ifcsname arrowOpacity\endcsname
\else
    \newcommand{\arrowOpacity}{0.40}
\fi
%%% End Header %%%

%%% Begin Triangle Definitions %%%
\path[save path=\triangleA,name path=triangleA] (8.8mm,3.7mm) -- (11.4mm,0mm) -- (17.1mm,4.8mm) -- cycle;
\path[save path=\triangleB,name path=triangleB] (31.6mm,3.7mm) -- (34.3mm,0mm) -- (40mm,5.7mm) -- cycle;
\path[save path=\triangleC,name path=triangleC] (4mm,4mm) -- (5.7mm,0mm) -- (8.8mm,3.7mm) -- cycle;
\path[save path=\triangleD,name path=triangleD] (8.8mm,3.7mm) -- (17.1mm,4.8mm) -- (8mm,8mm) -- cycle;
\path[save path=\triangleE,name path=triangleE] (23.4mm,16.6mm) -- (28.4mm,23.2mm) -- (24mm,24mm) -- cycle;
\path[save path=\triangleF,name path=triangleF] (20.2mm,3.7mm) -- (22.9mm,0mm) -- (28.6mm,4.8mm) -- cycle;
\path[save path=\triangleG,name path=triangleG] (40mm,28.6mm) -- (35.2mm,28.6mm) -- (40mm,22.9mm) -- cycle;
\path[save path=\triangleH,name path=triangleH] (28.6mm,4.8mm) -- (35.2mm,17.1mm) -- (23.4mm,16.6mm) -- cycle;
\path[save path=\triangleI,name path=triangleI] (36.3mm,8.8mm) -- (40mm,11.4mm) -- (35.2mm,17.1mm) -- cycle;
\path[save path=\triangleJ,name path=triangleJ] (28.4mm,23.2mm) -- (35.2mm,28.6mm) -- (28mm,28mm) -- cycle;
\path[save path=\triangleK,name path=triangleK] (40mm,5.7mm) -- (36.3mm,8.8mm) -- (31.6mm,3.7mm) -- cycle;
\path[save path=\triangleL,name path=triangleL] (28.6mm,4.8mm) -- (31.6mm,3.7mm) -- (36.3mm,8.8mm) -- cycle;
\path[save path=\triangleM,name path=triangleM] (40mm,5.7mm) -- (40mm,11.4mm) -- (36.3mm,8.8mm) -- cycle;
\path[save path=\triangleN,name path=triangleN] (40mm,22.9mm) -- (36.3mm,20.2mm) -- (40mm,17.1mm) -- cycle;
\path[save path=\triangleO,name path=triangleO] (35.2mm,17.1mm) -- (28.4mm,23.2mm) -- (23.4mm,16.6mm) -- cycle;
\path[save path=\triangleP,name path=triangleP] (35.2mm,17.1mm) -- (28.6mm,4.8mm) -- (36.3mm,8.8mm) -- cycle;
\path[save path=\triangleQ,name path=triangleQ] (34.3mm,0mm) -- (40mm,0mm) -- (40mm,5.7mm) -- cycle;
\path[save path=\triangleR,name path=triangleR] (20.4mm,15.2mm) -- (17.1mm,4.8mm) -- (20.2mm,3.7mm) -- cycle;
\path[save path=\triangleS,name path=triangleS] (22.9mm,0mm) -- (28.6mm,0mm) -- (28.6mm,4.8mm) -- cycle;
\path[save path=\triangleT,name path=triangleT] (28.6mm,4.8mm) -- (28.6mm,0mm) -- (31.6mm,3.7mm) -- cycle;
\path[save path=\triangleU,name path=triangleU] (28.6mm,0mm) -- (34.3mm,0mm) -- (31.6mm,3.7mm) -- cycle;
\path[save path=\triangleV,name path=triangleV] (28.6mm,4.8mm) -- (20.4mm,15.2mm) -- (20.2mm,3.7mm) -- cycle;
\path[save path=\triangleW,name path=triangleW] (17.1mm,4.8mm) -- (11.4mm,0mm) -- (17.1mm,0mm) -- cycle;
\path[save path=\triangleX,name path=triangleX] (4mm,4mm) -- (8.8mm,3.7mm) -- (8mm,8mm) -- cycle;
\path[save path=\triangleY,name path=triangleY] (5.7mm,0mm) -- (11.4mm,0mm) -- (8.8mm,3.7mm) -- cycle;
\path[save path=\triangleZ,name path=triangleZ] (0mm,0mm) -- (5.7mm,0mm) -- (4mm,4mm) -- cycle;
\path[save path=\triangleAA,name path=triangleAA] (12mm,12mm) -- (17.1mm,4.8mm) -- (20.4mm,15.2mm) -- cycle;
\path[save path=\triangleAB,name path=triangleAB] (17.1mm,0mm) -- (22.9mm,0mm) -- (20.2mm,3.7mm) -- cycle;
\path[save path=\triangleAC,name path=triangleAC] (23.4mm,16.6mm) -- (20.4mm,15.2mm) -- (28.6mm,4.8mm) -- cycle;
\path[save path=\triangleAD,name path=triangleAD] (17.1mm,4.8mm) -- (17.1mm,0mm) -- (20.2mm,3.7mm) -- cycle;
\path[save path=\triangleAE,name path=triangleAE] (40mm,17.1mm) -- (35.2mm,17.1mm) -- (40mm,11.4mm) -- cycle;
\path[save path=\triangleAF,name path=triangleAF] (36.3mm,20.2mm) -- (28.4mm,23.2mm) -- (35.2mm,17.1mm) -- cycle;
\path[save path=\triangleAG,name path=triangleAG] (20mm,20mm) -- (20.4mm,15.2mm) -- (23.4mm,16.6mm) -- cycle;
\path[save path=\triangleAH,name path=triangleAH] (16mm,16mm) -- (12mm,12mm) -- (20.4mm,15.2mm) -- cycle;
\path[save path=\triangleAI,name path=triangleAI] (8mm,8mm) -- (17.1mm,4.8mm) -- (12mm,12mm) -- cycle;
\path[save path=\triangleAJ,name path=triangleAJ] (20.4mm,15.2mm) -- (20mm,20mm) -- (16mm,16mm) -- cycle;
\path[save path=\triangleAK,name path=triangleAK] (23.4mm,16.6mm) -- (24mm,24mm) -- (20mm,20mm) -- cycle;
\path[save path=\triangleAL,name path=triangleAL] (28.4mm,23.2mm) -- (28mm,28mm) -- (24mm,24mm) -- cycle;
\path[save path=\triangleAM,name path=triangleAM] (35.2mm,28.6mm) -- (32mm,32mm) -- (28mm,28mm) -- cycle;
\path[save path=\triangleAN,name path=triangleAN] (35.2mm,28.6mm) -- (36.3mm,31.6mm) -- (32mm,32mm) -- cycle;
\path[save path=\triangleAO,name path=triangleAO] (36mm,36mm) -- (36.3mm,31.6mm) -- (40mm,34.3mm) -- cycle;
\path[save path=\triangleAP,name path=triangleAP] (36mm,36mm) -- (32mm,32mm) -- (36.3mm,31.6mm) -- cycle;
\path[save path=\triangleAQ,name path=triangleAQ] (40mm,17.1mm) -- (36.3mm,20.2mm) -- (35.2mm,17.1mm) -- cycle;
\path[save path=\triangleAR,name path=triangleAR] (35.2mm,28.6mm) -- (28.4mm,23.2mm) -- (36.3mm,20.2mm) -- cycle;
\path[save path=\triangleAS,name path=triangleAS] (40mm,22.9mm) -- (35.2mm,28.6mm) -- (36.3mm,20.2mm) -- cycle;
\path[save path=\triangleAT,name path=triangleAT] (40mm,28.6mm) -- (36.3mm,31.6mm) -- (35.2mm,28.6mm) -- cycle;
\path[save path=\triangleAU,name path=triangleAU] (40mm,34.3mm) -- (36.3mm,31.6mm) -- (40mm,28.6mm) -- cycle;
\path[save path=\triangleAV,name path=triangleAV] (40mm,34.3mm) -- (40mm,40mm) -- (36mm,36mm) -- cycle;
\path[save path=\triangleAW,name path=triangleAW] (-36.3mm,-31.6mm) -- (-36mm,-36mm) -- (-32mm,-32mm) -- cycle;
\path[save path=\triangleAX,name path=triangleAX] (-35.2mm,-17.1mm) -- (-23.4mm,-16.6mm) -- (-28.6mm,-4.8mm) -- cycle;
\path[save path=\triangleAY,name path=triangleAY] (-20mm,-20mm) -- (-16mm,-16mm) -- (-20.4mm,-15.2mm) -- cycle;
\path[save path=\triangleAZ,name path=triangleAZ] (-28mm,-28mm) -- (-28.4mm,-23.2mm) -- (-35.2mm,-28.6mm) -- cycle;
\path[save path=\triangleBA,name path=triangleBA] (-36.3mm,-20.2mm) -- (-40mm,-17.1mm) -- (-40mm,-22.9mm) -- cycle;
\path[save path=\triangleBB,name path=triangleBB] (-20.4mm,-15.2mm) -- (-16mm,-16mm) -- (-12mm,-12mm) -- cycle;
\path[save path=\triangleBC,name path=triangleBC] (-23.4mm,-16.6mm) -- (-28.4mm,-23.2mm) -- (-24mm,-24mm) -- cycle;
\path[save path=\triangleBD,name path=triangleBD] (-20.2mm,-3.7mm) -- (-17.1mm,-4.8mm) -- (-17.1mm,0mm) -- cycle;
\path[save path=\triangleBE,name path=triangleBE] (-17.1mm,-4.8mm) -- (-8.8mm,-3.7mm) -- (-11.4mm,0mm) -- cycle;
\path[save path=\triangleBF,name path=triangleBF] (-24mm,-24mm) -- (-20mm,-20mm) -- (-23.4mm,-16.6mm) -- cycle;
\path[save path=\triangleBG,name path=triangleBG] (-17.1mm,-4.8mm) -- (-20.4mm,-15.2mm) -- (-12mm,-12mm) -- cycle;
\path[save path=\triangleBH,name path=triangleBH] (-23.4mm,-16.6mm) -- (-20mm,-20mm) -- (-20.4mm,-15.2mm) -- cycle;
\path[save path=\triangleBI,name path=triangleBI] (-17.1mm,-4.8mm) -- (-12mm,-12mm) -- (-8mm,-8mm) -- cycle;
\path[save path=\triangleBJ,name path=triangleBJ] (-28mm,-28mm) -- (-24mm,-24mm) -- (-28.4mm,-23.2mm) -- cycle;
\path[save path=\triangleBK,name path=triangleBK] (-36.3mm,-20.2mm) -- (-35.2mm,-17.1mm) -- (-40mm,-17.1mm) -- cycle;
\path[save path=\triangleBL,name path=triangleBL] (-28.4mm,-23.2mm) -- (-23.4mm,-16.6mm) -- (-35.2mm,-17.1mm) -- cycle;
\path[save path=\triangleBM,name path=triangleBM] (-32mm,-32mm) -- (-28mm,-28mm) -- (-35.2mm,-28.6mm) -- cycle;
\path[save path=\triangleBN,name path=triangleBN] (-36.3mm,-31.6mm) -- (-32mm,-32mm) -- (-35.2mm,-28.6mm) -- cycle;
\path[save path=\triangleBO,name path=triangleBO] (-40mm,-40mm) -- (-36mm,-36mm) -- (-40mm,-34.3mm) -- cycle;
\path[save path=\triangleBP,name path=triangleBP] (-40mm,-22.9mm) -- (-40mm,-28.6mm) -- (-35.2mm,-28.6mm) -- cycle;
\path[save path=\triangleBQ,name path=triangleBQ] (-40mm,-34.3mm) -- (-36mm,-36mm) -- (-36.3mm,-31.6mm) -- cycle;
\path[save path=\triangleBR,name path=triangleBR] (-35.2mm,-17.1mm) -- (-36.3mm,-8.8mm) -- (-40mm,-11.4mm) -- cycle;
\path[save path=\triangleBS,name path=triangleBS] (-35.2mm,-28.6mm) -- (-28.4mm,-23.2mm) -- (-36.3mm,-20.2mm) -- cycle;
\path[save path=\triangleBT,name path=triangleBT] (-36.3mm,-31.6mm) -- (-40mm,-28.6mm) -- (-40mm,-34.3mm) -- cycle;
\path[save path=\triangleBU,name path=triangleBU] (-36.3mm,-31.6mm) -- (-35.2mm,-28.6mm) -- (-40mm,-28.6mm) -- cycle;
\path[save path=\triangleBV,name path=triangleBV] (-35.2mm,-28.6mm) -- (-36.3mm,-20.2mm) -- (-40mm,-22.9mm) -- cycle;
\path[save path=\triangleBW,name path=triangleBW] (-28.4mm,-23.2mm) -- (-35.2mm,-17.1mm) -- (-36.3mm,-20.2mm) -- cycle;
\path[save path=\triangleBX,name path=triangleBX] (-31.6mm,-3.7mm) -- (-28.6mm,-4.8mm) -- (-28.6mm,0mm) -- cycle;
\path[save path=\triangleBY,name path=triangleBY] (-23.4mm,-16.6mm) -- (-20.4mm,-15.2mm) -- (-28.6mm,-4.8mm) -- cycle;
\path[save path=\triangleBZ,name path=triangleBZ] (-40mm,-11.4mm) -- (-36.3mm,-8.8mm) -- (-40mm,-5.7mm) -- cycle;
\path[save path=\triangleCA,name path=triangleCA] (-35.2mm,-17.1mm) -- (-28.6mm,-4.8mm) -- (-36.3mm,-8.8mm) -- cycle;
\path[save path=\triangleCB,name path=triangleCB] (-40mm,-17.1mm) -- (-35.2mm,-17.1mm) -- (-40mm,-11.4mm) -- cycle;
\path[save path=\triangleCC,name path=triangleCC] (-36.3mm,-8.8mm) -- (-31.6mm,-3.7mm) -- (-40mm,-5.7mm) -- cycle;
\path[save path=\triangleCD,name path=triangleCD] (-40mm,-5.7mm) -- (-34.3mm,0mm) -- (-40mm,0mm) -- cycle;
\path[save path=\triangleCE,name path=triangleCE] (-40mm,-5.7mm) -- (-31.6mm,-3.7mm) -- (-34.3mm,0mm) -- cycle;
\path[save path=\triangleCF,name path=triangleCF] (-36.3mm,-8.8mm) -- (-28.6mm,-4.8mm) -- (-31.6mm,-3.7mm) -- cycle;
\path[save path=\triangleCG,name path=triangleCG] (-31.6mm,-3.7mm) -- (-28.6mm,0mm) -- (-34.3mm,0mm) -- cycle;
\path[save path=\triangleCH,name path=triangleCH] (-28.6mm,-4.8mm) -- (-22.9mm,0mm) -- (-28.6mm,0mm) -- cycle;
\path[save path=\triangleCI,name path=triangleCI] (-28.6mm,-4.8mm) -- (-20.4mm,-15.2mm) -- (-20.2mm,-3.7mm) -- cycle;
\path[save path=\triangleCJ,name path=triangleCJ] (-22.9mm,0mm) -- (-20.2mm,-3.7mm) -- (-17.1mm,0mm) -- cycle;
\path[save path=\triangleCK,name path=triangleCK] (-22.9mm,0mm) -- (-28.6mm,-4.8mm) -- (-20.2mm,-3.7mm) -- cycle;
\path[save path=\triangleCL,name path=triangleCL] (-8.8mm,-3.7mm) -- (-17.1mm,-4.8mm) -- (-8mm,-8mm) -- cycle;
\path[save path=\triangleCM,name path=triangleCM] (-20.2mm,-3.7mm) -- (-20.4mm,-15.2mm) -- (-17.1mm,-4.8mm) -- cycle;
\path[save path=\triangleCN,name path=triangleCN] (-8.8mm,-3.7mm) -- (-4mm,-4mm) -- (-5.7mm,0mm) -- cycle;
\path[save path=\triangleCO,name path=triangleCO] (-4mm,-4mm) -- (-8.8mm,-3.7mm) -- (-8mm,-8mm) -- cycle;
\path[save path=\triangleCP,name path=triangleCP] (-11.4mm,0mm) -- (-17.1mm,0mm) -- (-17.1mm,-4.8mm) -- cycle;
\path[save path=\triangleCQ,name path=triangleCQ] (-5.7mm,0mm) -- (-11.4mm,0mm) -- (-8.8mm,-3.7mm) -- cycle;
\path[save path=\triangleCR,name path=triangleCR] (-4mm,-4mm) -- (0mm,0mm) -- (-5.7mm,0mm) -- cycle;
\path[save path=\triangleCS,name path=triangleCS] (0mm,-28.6mm) -- (4.8mm,-28.6mm) -- (0mm,-22.9mm) -- cycle;
\path[save path=\triangleCT,name path=triangleCT] (36mm,-36mm) -- (34.3mm,-40mm) -- (40mm,-40mm) -- cycle;
\path[save path=\triangleCU,name path=triangleCU] (22.9mm,-40mm) -- (28.6mm,-35.2mm) -- (20.2mm,-36.3mm) -- cycle;
\path[save path=\triangleCV,name path=triangleCV] (20.2mm,-36.3mm) -- (28.6mm,-35.2mm) -- (23.2mm,-28.4mm) -- cycle;
\path[save path=\triangleCW,name path=triangleCW] (8.8mm,-36.3mm) -- (3.7mm,-31.6mm) -- (5.7mm,-40mm) -- cycle;
\path[save path=\triangleCX,name path=triangleCX] (8.8mm,-36.3mm) -- (5.7mm,-40mm) -- (11.4mm,-40mm) -- cycle;
\path[save path=\triangleCY,name path=triangleCY] (31.6mm,-36.3mm) -- (34.3mm,-40mm) -- (36mm,-36mm) -- cycle;
\path[save path=\triangleCZ,name path=triangleCZ] (4mm,-4mm) -- (0mm,-5.7mm) -- (3.7mm,-8.8mm) -- cycle;
\path[save path=\triangleDA,name path=triangleDA] (15.2mm,-20.4mm) -- (3.7mm,-20.2mm) -- (4.8mm,-28.6mm) -- cycle;
\path[save path=\triangleDB,name path=triangleDB] (28mm,-28mm) -- (24mm,-24mm) -- (23.2mm,-28.4mm) -- cycle;
\path[save path=\triangleDC,name path=triangleDC] (4.8mm,-17.1mm) -- (8mm,-8mm) -- (3.7mm,-8.8mm) -- cycle;
\path[save path=\triangleDD,name path=triangleDD] (32mm,-32mm) -- (28.6mm,-35.2mm) -- (31.6mm,-36.3mm) -- cycle;
\path[save path=\triangleDE,name path=triangleDE] (28mm,-28mm) -- (28.6mm,-35.2mm) -- (32mm,-32mm) -- cycle;
\path[save path=\triangleDF,name path=triangleDF] (32mm,-32mm) -- (31.6mm,-36.3mm) -- (36mm,-36mm) -- cycle;
\path[save path=\triangleDG,name path=triangleDG] (28.6mm,-35.2mm) -- (28.6mm,-40mm) -- (31.6mm,-36.3mm) -- cycle;
\path[save path=\triangleDH,name path=triangleDH] (16.6mm,-23.4mm) -- (17.1mm,-35.2mm) -- (23.2mm,-28.4mm) -- cycle;
\path[save path=\triangleDI,name path=triangleDI] (28.6mm,-40mm) -- (34.3mm,-40mm) -- (31.6mm,-36.3mm) -- cycle;
\path[save path=\triangleDJ,name path=triangleDJ] (22.9mm,-40mm) -- (28.6mm,-40mm) -- (28.6mm,-35.2mm) -- cycle;
\path[save path=\triangleDK,name path=triangleDK] (17.1mm,-40mm) -- (22.9mm,-40mm) -- (20.2mm,-36.3mm) -- cycle;
\path[save path=\triangleDL,name path=triangleDL] (17.1mm,-35.2mm) -- (17.1mm,-40mm) -- (20.2mm,-36.3mm) -- cycle;
\path[save path=\triangleDM,name path=triangleDM] (17.1mm,-35.2mm) -- (8.8mm,-36.3mm) -- (11.4mm,-40mm) -- cycle;
\path[save path=\triangleDN,name path=triangleDN] (0mm,-40mm) -- (5.7mm,-40mm) -- (0mm,-34.3mm) -- cycle;
\path[save path=\triangleDO,name path=triangleDO] (5.7mm,-40mm) -- (3.7mm,-31.6mm) -- (0mm,-34.3mm) -- cycle;
\path[save path=\triangleDP,name path=triangleDP] (17.1mm,-40mm) -- (17.1mm,-35.2mm) -- (11.4mm,-40mm) -- cycle;
\path[save path=\triangleDQ,name path=triangleDQ] (17.1mm,-35.2mm) -- (4.8mm,-28.6mm) -- (8.8mm,-36.3mm) -- cycle;
\path[save path=\triangleDR,name path=triangleDR] (23.2mm,-28.4mm) -- (17.1mm,-35.2mm) -- (20.2mm,-36.3mm) -- cycle;
\path[save path=\triangleDS,name path=triangleDS] (16.6mm,-23.4mm) -- (4.8mm,-28.6mm) -- (17.1mm,-35.2mm) -- cycle;
\path[save path=\triangleDT,name path=triangleDT] (4.8mm,-28.6mm) -- (3.7mm,-20.2mm) -- (0mm,-22.9mm) -- cycle;
\path[save path=\triangleDU,name path=triangleDU] (15.2mm,-20.4mm) -- (16mm,-16mm) -- (12mm,-12mm) -- cycle;
\path[save path=\triangleDV,name path=triangleDV] (3.7mm,-20.2mm) -- (0mm,-17.1mm) -- (0mm,-22.9mm) -- cycle;
\path[save path=\triangleDW,name path=triangleDW] (3.7mm,-31.6mm) -- (0mm,-28.6mm) -- (0mm,-34.3mm) -- cycle;
\path[save path=\triangleDX,name path=triangleDX] (3.7mm,-31.6mm) -- (4.8mm,-28.6mm) -- (0mm,-28.6mm) -- cycle;
\path[save path=\triangleDY,name path=triangleDY] (3.7mm,-20.2mm) -- (4.8mm,-17.1mm) -- (0mm,-17.1mm) -- cycle;
\path[save path=\triangleDZ,name path=triangleDZ] (3.7mm,-8.8mm) -- (0mm,-5.7mm) -- (0mm,-11.4mm) -- cycle;
\path[save path=\triangleEA,name path=triangleEA] (0mm,-17.1mm) -- (4.8mm,-17.1mm) -- (0mm,-11.4mm) -- cycle;
\path[save path=\triangleEB,name path=triangleEB] (8mm,-8mm) -- (4mm,-4mm) -- (3.7mm,-8.8mm) -- cycle;
\path[save path=\triangleEC,name path=triangleEC] (0mm,0mm) -- (0mm,-5.7mm) -- (4mm,-4mm) -- cycle;
\path[save path=\triangleED,name path=triangleED] (15.2mm,-20.4mm) -- (12mm,-12mm) -- (4.8mm,-17.1mm) -- cycle;
\path[save path=\triangleEE,name path=triangleEE] (8mm,-8mm) -- (4.8mm,-17.1mm) -- (12mm,-12mm) -- cycle;
\path[save path=\triangleEF,name path=triangleEF] (3.7mm,-8.8mm) -- (0mm,-11.4mm) -- (4.8mm,-17.1mm) -- cycle;
\path[save path=\triangleEG,name path=triangleEG] (8.8mm,-36.3mm) -- (4.8mm,-28.6mm) -- (3.7mm,-31.6mm) -- cycle;
\path[save path=\triangleEH,name path=triangleEH] (16.6mm,-23.4mm) -- (15.2mm,-20.4mm) -- (4.8mm,-28.6mm) -- cycle;
\path[save path=\triangleEI,name path=triangleEI] (23.2mm,-28.4mm) -- (28.6mm,-35.2mm) -- (28mm,-28mm) -- cycle;
\path[save path=\triangleEJ,name path=triangleEJ] (16.6mm,-23.4mm) -- (23.2mm,-28.4mm) -- (24mm,-24mm) -- cycle;
\path[save path=\triangleEK,name path=triangleEK] (3.7mm,-20.2mm) -- (15.2mm,-20.4mm) -- (4.8mm,-17.1mm) -- cycle;
\path[save path=\triangleEL,name path=triangleEL] (16.6mm,-23.4mm) -- (24mm,-24mm) -- (20mm,-20mm) -- cycle;
\path[save path=\triangleEM,name path=triangleEM] (15.2mm,-20.4mm) -- (20mm,-20mm) -- (16mm,-16mm) -- cycle;
\path[save path=\triangleEN,name path=triangleEN] (15.2mm,-20.4mm) -- (16.6mm,-23.4mm) -- (20mm,-20mm) -- cycle;
\path[save path=\triangleEO,name path=triangleEO] (-4.8mm,17.1mm) -- (0mm,17.1mm) -- (-3.7mm,20.2mm) -- cycle;
\path[save path=\triangleEP,name path=triangleEP] (-23.2mm,28.4mm) -- (-28.6mm,35.2mm) -- (-28mm,28mm) -- cycle;
\path[save path=\triangleEQ,name path=triangleEQ] (-4mm,4mm) -- (0mm,5.7mm) -- (-3.7mm,8.8mm) -- cycle;
\path[save path=\triangleER,name path=triangleER] (-3.7mm,8.8mm) -- (0mm,11.4mm) -- (-4.8mm,17.1mm) -- cycle;
\path[save path=\triangleES,name path=triangleES] (-31.6mm,36.3mm) -- (-28.6mm,35.2mm) -- (-28.6mm,40mm) -- cycle;
\path[save path=\triangleET,name path=triangleET] (-16.6mm,23.4mm) -- (-23.2mm,28.4mm) -- (-24mm,24mm) -- cycle;
\path[save path=\triangleEU,name path=triangleEU] (-16.6mm,23.4mm) -- (-4.8mm,28.6mm) -- (-17.1mm,35.2mm) -- cycle;
\path[save path=\triangleEV,name path=triangleEV] (-4.8mm,28.6mm) -- (0mm,22.9mm) -- (0mm,28.6mm) -- cycle;
\path[save path=\triangleEW,name path=triangleEW] (-15.2mm,20.4mm) -- (-4.8mm,17.1mm) -- (-3.7mm,20.2mm) -- cycle;
\path[save path=\triangleEX,name path=triangleEX] (-4.8mm,28.6mm) -- (-3.7mm,20.2mm) -- (0mm,22.9mm) -- cycle;
\path[save path=\triangleEY,name path=triangleEY] (-3.7mm,31.6mm) -- (0mm,28.6mm) -- (0mm,34.3mm) -- cycle;
\path[save path=\triangleEZ,name path=triangleEZ] (-4.8mm,17.1mm) -- (0mm,11.4mm) -- (0mm,17.1mm) -- cycle;
\path[save path=\triangleFA,name path=triangleFA] (-15.2mm,20.4mm) -- (-3.7mm,20.2mm) -- (-4.8mm,28.6mm) -- cycle;
\path[save path=\triangleFB,name path=triangleFB] (0mm,17.1mm) -- (0mm,22.9mm) -- (-3.7mm,20.2mm) -- cycle;
\path[save path=\triangleFC,name path=triangleFC] (-4mm,4mm) -- (-3.7mm,8.8mm) -- (-8mm,8mm) -- cycle;
\path[save path=\triangleFD,name path=triangleFD] (0mm,5.7mm) -- (0mm,11.4mm) -- (-3.7mm,8.8mm) -- cycle;
\path[save path=\triangleFE,name path=triangleFE] (0mm,0mm) -- (0mm,5.7mm) -- (-4mm,4mm) -- cycle;
\path[save path=\triangleFF,name path=triangleFF] (-12mm,12mm) -- (-4.8mm,17.1mm) -- (-15.2mm,20.4mm) -- cycle;
\path[save path=\triangleFG,name path=triangleFG] (-8mm,8mm) -- (-3.7mm,8.8mm) -- (-4.8mm,17.1mm) -- cycle;
\path[save path=\triangleFH,name path=triangleFH] (-8mm,8mm) -- (-4.8mm,17.1mm) -- (-12mm,12mm) -- cycle;
\path[save path=\triangleFI,name path=triangleFI] (-15.2mm,20.4mm) -- (-20mm,20mm) -- (-16mm,16mm) -- cycle;
\path[save path=\triangleFJ,name path=triangleFJ] (-16.6mm,23.4mm) -- (-24mm,24mm) -- (-20mm,20mm) -- cycle;
\path[save path=\triangleFK,name path=triangleFK] (-23.2mm,28.4mm) -- (-28mm,28mm) -- (-24mm,24mm) -- cycle;
\path[save path=\triangleFL,name path=triangleFL] (-20mm,20mm) -- (-15.2mm,20.4mm) -- (-16.6mm,23.4mm) -- cycle;
\path[save path=\triangleFM,name path=triangleFM] (-16mm,16mm) -- (-12mm,12mm) -- (-15.2mm,20.4mm) -- cycle;
\path[save path=\triangleFN,name path=triangleFN] (-8.8mm,36.3mm) -- (-17.1mm,35.2mm) -- (-4.8mm,28.6mm) -- cycle;
\path[save path=\triangleFO,name path=triangleFO] (-16.6mm,23.4mm) -- (-15.2mm,20.4mm) -- (-4.8mm,28.6mm) -- cycle;
\path[save path=\triangleFP,name path=triangleFP] (-36mm,36mm) -- (-31.6mm,36.3mm) -- (-34.3mm,40mm) -- cycle;
\path[save path=\triangleFQ,name path=triangleFQ] (-32mm,32mm) -- (-28.6mm,35.2mm) -- (-31.6mm,36.3mm) -- cycle;
\path[save path=\triangleFR,name path=triangleFR] (-28.6mm,35.2mm) -- (-32mm,32mm) -- (-28mm,28mm) -- cycle;
\path[save path=\triangleFS,name path=triangleFS] (-31.6mm,36.3mm) -- (-36mm,36mm) -- (-32mm,32mm) -- cycle;
\path[save path=\triangleFT,name path=triangleFT] (-34.3mm,40mm) -- (-40mm,40mm) -- (-36mm,36mm) -- cycle;
\path[save path=\triangleFU,name path=triangleFU] (-31.6mm,36.3mm) -- (-28.6mm,40mm) -- (-34.3mm,40mm) -- cycle;
\path[save path=\triangleFV,name path=triangleFV] (-28.6mm,35.2mm) -- (-23.2mm,28.4mm) -- (-20.2mm,36.3mm) -- cycle;
\path[save path=\triangleFW,name path=triangleFW] (-28.6mm,35.2mm) -- (-22.9mm,40mm) -- (-28.6mm,40mm) -- cycle;
\path[save path=\triangleFX,name path=triangleFX] (-28.6mm,35.2mm) -- (-20.2mm,36.3mm) -- (-22.9mm,40mm) -- cycle;
\path[save path=\triangleFY,name path=triangleFY] (-23.2mm,28.4mm) -- (-16.6mm,23.4mm) -- (-17.1mm,35.2mm) -- cycle;
\path[save path=\triangleFZ,name path=triangleFZ] (-20.2mm,36.3mm) -- (-17.1mm,40mm) -- (-22.9mm,40mm) -- cycle;
\path[save path=\triangleGA,name path=triangleGA] (-8.8mm,36.3mm) -- (-4.8mm,28.6mm) -- (-3.7mm,31.6mm) -- cycle;
\path[save path=\triangleGB,name path=triangleGB] (-17.1mm,40mm) -- (-20.2mm,36.3mm) -- (-17.1mm,35.2mm) -- cycle;
\path[save path=\triangleGC,name path=triangleGC] (-17.1mm,40mm) -- (-17.1mm,35.2mm) -- (-11.4mm,40mm) -- cycle;
\path[save path=\triangleGD,name path=triangleGD] (-20.2mm,36.3mm) -- (-23.2mm,28.4mm) -- (-17.1mm,35.2mm) -- cycle;
\path[save path=\triangleGE,name path=triangleGE] (-11.4mm,40mm) -- (-8.8mm,36.3mm) -- (-5.7mm,40mm) -- cycle;
\path[save path=\triangleGF,name path=triangleGF] (-4.8mm,28.6mm) -- (0mm,28.6mm) -- (-3.7mm,31.6mm) -- cycle;
\path[save path=\triangleGG,name path=triangleGG] (-3.7mm,31.6mm) -- (0mm,34.3mm) -- (-5.7mm,40mm) -- cycle;
\path[save path=\triangleGH,name path=triangleGH] (-5.7mm,40mm) -- (-8.8mm,36.3mm) -- (-3.7mm,31.6mm) -- cycle;
\path[save path=\triangleGI,name path=triangleGI] (-11.4mm,40mm) -- (-17.1mm,35.2mm) -- (-8.8mm,36.3mm) -- cycle;
\path[save path=\triangleGJ,name path=triangleGJ] (0mm,34.3mm) -- (0mm,40mm) -- (-5.7mm,40mm) -- cycle;
\path[save path=\triangleGK,name path=triangleGK] (-36.3mm,31.6mm) -- (-36mm,36mm) -- (-32mm,32mm) -- cycle;
\path[save path=\triangleGL,name path=triangleGL] (-35.2mm,17.1mm) -- (-23.4mm,16.6mm) -- (-28.6mm,4.8mm) -- cycle;
\path[save path=\triangleGM,name path=triangleGM] (-20mm,20mm) -- (-16mm,16mm) -- (-20.4mm,15.2mm) -- cycle;
\path[save path=\triangleGN,name path=triangleGN] (-28mm,28mm) -- (-28.4mm,23.2mm) -- (-35.2mm,28.6mm) -- cycle;
\path[save path=\triangleGO,name path=triangleGO] (-36.3mm,20.2mm) -- (-40mm,17.1mm) -- (-40mm,22.9mm) -- cycle;
\path[save path=\triangleGP,name path=triangleGP] (-20.4mm,15.2mm) -- (-16mm,16mm) -- (-12mm,12mm) -- cycle;
\path[save path=\triangleGQ,name path=triangleGQ] (-23.4mm,16.6mm) -- (-28.4mm,23.2mm) -- (-24mm,24mm) -- cycle;
\path[save path=\triangleGR,name path=triangleGR] (-20.2mm,3.7mm) -- (-17.1mm,4.8mm) -- (-17.1mm,0mm) -- cycle;
\path[save path=\triangleGS,name path=triangleGS] (-17.1mm,4.8mm) -- (-8.8mm,3.7mm) -- (-11.4mm,0mm) -- cycle;
\path[save path=\triangleGT,name path=triangleGT] (-24mm,24mm) -- (-20mm,20mm) -- (-23.4mm,16.6mm) -- cycle;
\path[save path=\triangleGU,name path=triangleGU] (-17.1mm,4.8mm) -- (-20.4mm,15.2mm) -- (-12mm,12mm) -- cycle;
\path[save path=\triangleGV,name path=triangleGV] (-23.4mm,16.6mm) -- (-20mm,20mm) -- (-20.4mm,15.2mm) -- cycle;
\path[save path=\triangleGW,name path=triangleGW] (-17.1mm,4.8mm) -- (-12mm,12mm) -- (-8mm,8mm) -- cycle;
\path[save path=\triangleGX,name path=triangleGX] (-28mm,28mm) -- (-24mm,24mm) -- (-28.4mm,23.2mm) -- cycle;
\path[save path=\triangleGY,name path=triangleGY] (-36.3mm,20.2mm) -- (-35.2mm,17.1mm) -- (-40mm,17.1mm) -- cycle;
\path[save path=\triangleGZ,name path=triangleGZ] (-28.4mm,23.2mm) -- (-23.4mm,16.6mm) -- (-35.2mm,17.1mm) -- cycle;
\path[save path=\triangleHA,name path=triangleHA] (-32mm,32mm) -- (-28mm,28mm) -- (-35.2mm,28.6mm) -- cycle;
\path[save path=\triangleHB,name path=triangleHB] (-36.3mm,31.6mm) -- (-32mm,32mm) -- (-35.2mm,28.6mm) -- cycle;
\path[save path=\triangleHC,name path=triangleHC] (-40mm,40mm) -- (-36mm,36mm) -- (-40mm,34.3mm) -- cycle;
\path[save path=\triangleHD,name path=triangleHD] (-40mm,22.9mm) -- (-40mm,28.6mm) -- (-35.2mm,28.6mm) -- cycle;
\path[save path=\triangleHE,name path=triangleHE] (-40mm,34.3mm) -- (-36mm,36mm) -- (-36.3mm,31.6mm) -- cycle;
\path[save path=\triangleHF,name path=triangleHF] (-35.2mm,17.1mm) -- (-36.3mm,8.8mm) -- (-40mm,11.4mm) -- cycle;
\path[save path=\triangleHG,name path=triangleHG] (-35.2mm,28.6mm) -- (-28.4mm,23.2mm) -- (-36.3mm,20.2mm) -- cycle;
\path[save path=\triangleHH,name path=triangleHH] (-36.3mm,31.6mm) -- (-40mm,28.6mm) -- (-40mm,34.3mm) -- cycle;
\path[save path=\triangleHI,name path=triangleHI] (-36.3mm,31.6mm) -- (-35.2mm,28.6mm) -- (-40mm,28.6mm) -- cycle;
\path[save path=\triangleHJ,name path=triangleHJ] (-35.2mm,28.6mm) -- (-36.3mm,20.2mm) -- (-40mm,22.9mm) -- cycle;
\path[save path=\triangleHK,name path=triangleHK] (-28.4mm,23.2mm) -- (-35.2mm,17.1mm) -- (-36.3mm,20.2mm) -- cycle;
\path[save path=\triangleHL,name path=triangleHL] (-31.6mm,3.7mm) -- (-28.6mm,4.8mm) -- (-28.6mm,0mm) -- cycle;
\path[save path=\triangleHM,name path=triangleHM] (-23.4mm,16.6mm) -- (-20.4mm,15.2mm) -- (-28.6mm,4.8mm) -- cycle;
\path[save path=\triangleHN,name path=triangleHN] (-40mm,11.4mm) -- (-36.3mm,8.8mm) -- (-40mm,5.7mm) -- cycle;
\path[save path=\triangleHO,name path=triangleHO] (-35.2mm,17.1mm) -- (-28.6mm,4.8mm) -- (-36.3mm,8.8mm) -- cycle;
\path[save path=\triangleHP,name path=triangleHP] (-40mm,17.1mm) -- (-35.2mm,17.1mm) -- (-40mm,11.4mm) -- cycle;
\path[save path=\triangleHQ,name path=triangleHQ] (-36.3mm,8.8mm) -- (-31.6mm,3.7mm) -- (-40mm,5.7mm) -- cycle;
\path[save path=\triangleHR,name path=triangleHR] (-40mm,5.7mm) -- (-34.3mm,0mm) -- (-40mm,0mm) -- cycle;
\path[save path=\triangleHS,name path=triangleHS] (-40mm,5.7mm) -- (-31.6mm,3.7mm) -- (-34.3mm,0mm) -- cycle;
\path[save path=\triangleHT,name path=triangleHT] (-36.3mm,8.8mm) -- (-28.6mm,4.8mm) -- (-31.6mm,3.7mm) -- cycle;
\path[save path=\triangleHU,name path=triangleHU] (-31.6mm,3.7mm) -- (-28.6mm,0mm) -- (-34.3mm,0mm) -- cycle;
\path[save path=\triangleHV,name path=triangleHV] (-28.6mm,4.8mm) -- (-22.9mm,0mm) -- (-28.6mm,0mm) -- cycle;
\path[save path=\triangleHW,name path=triangleHW] (-28.6mm,4.8mm) -- (-20.4mm,15.2mm) -- (-20.2mm,3.7mm) -- cycle;
\path[save path=\triangleHX,name path=triangleHX] (-22.9mm,0mm) -- (-20.2mm,3.7mm) -- (-17.1mm,0mm) -- cycle;
\path[save path=\triangleHY,name path=triangleHY] (-22.9mm,0mm) -- (-28.6mm,4.8mm) -- (-20.2mm,3.7mm) -- cycle;
\path[save path=\triangleHZ,name path=triangleHZ] (-8.8mm,3.7mm) -- (-17.1mm,4.8mm) -- (-8mm,8mm) -- cycle;
\path[save path=\triangleIA,name path=triangleIA] (-20.2mm,3.7mm) -- (-20.4mm,15.2mm) -- (-17.1mm,4.8mm) -- cycle;
\path[save path=\triangleIB,name path=triangleIB] (-8.8mm,3.7mm) -- (-4mm,4mm) -- (-5.7mm,0mm) -- cycle;
\path[save path=\triangleIC,name path=triangleIC] (-4mm,4mm) -- (-8.8mm,3.7mm) -- (-8mm,8mm) -- cycle;
\path[save path=\triangleID,name path=triangleID] (-11.4mm,0mm) -- (-17.1mm,0mm) -- (-17.1mm,4.8mm) -- cycle;
\path[save path=\triangleIE,name path=triangleIE] (-5.7mm,0mm) -- (-11.4mm,0mm) -- (-8.8mm,3.7mm) -- cycle;
\path[save path=\triangleIF,name path=triangleIF] (-4mm,4mm) -- (0mm,0mm) -- (-5.7mm,0mm) -- cycle;
\path[save path=\triangleIG,name path=triangleIG] (-4.8mm,-17.1mm) -- (0mm,-17.1mm) -- (-3.7mm,-20.2mm) -- cycle;
\path[save path=\triangleIH,name path=triangleIH] (-23.2mm,-28.4mm) -- (-28.6mm,-35.2mm) -- (-28mm,-28mm) -- cycle;
\path[save path=\triangleII,name path=triangleII] (-4mm,-4mm) -- (0mm,-5.7mm) -- (-3.7mm,-8.8mm) -- cycle;
\path[save path=\triangleIJ,name path=triangleIJ] (-3.7mm,-8.8mm) -- (0mm,-11.4mm) -- (-4.8mm,-17.1mm) -- cycle;
\path[save path=\triangleIK,name path=triangleIK] (-31.6mm,-36.3mm) -- (-28.6mm,-35.2mm) -- (-28.6mm,-40mm) -- cycle;
\path[save path=\triangleIL,name path=triangleIL] (-16.6mm,-23.4mm) -- (-23.2mm,-28.4mm) -- (-24mm,-24mm) -- cycle;
\path[save path=\triangleIM,name path=triangleIM] (-16.6mm,-23.4mm) -- (-4.8mm,-28.6mm) -- (-17.1mm,-35.2mm) -- cycle;
\path[save path=\triangleIN,name path=triangleIN] (-4.8mm,-28.6mm) -- (0mm,-22.9mm) -- (0mm,-28.6mm) -- cycle;
\path[save path=\triangleIO,name path=triangleIO] (-15.2mm,-20.4mm) -- (-4.8mm,-17.1mm) -- (-3.7mm,-20.2mm) -- cycle;
\path[save path=\triangleIP,name path=triangleIP] (-4.8mm,-28.6mm) -- (-3.7mm,-20.2mm) -- (0mm,-22.9mm) -- cycle;
\path[save path=\triangleIQ,name path=triangleIQ] (-3.7mm,-31.6mm) -- (0mm,-28.6mm) -- (0mm,-34.3mm) -- cycle;
\path[save path=\triangleIR,name path=triangleIR] (-4.8mm,-17.1mm) -- (0mm,-11.4mm) -- (0mm,-17.1mm) -- cycle;
\path[save path=\triangleIS,name path=triangleIS] (-15.2mm,-20.4mm) -- (-3.7mm,-20.2mm) -- (-4.8mm,-28.6mm) -- cycle;
\path[save path=\triangleIT,name path=triangleIT] (0mm,-17.1mm) -- (0mm,-22.9mm) -- (-3.7mm,-20.2mm) -- cycle;
\path[save path=\triangleIU,name path=triangleIU] (-4mm,-4mm) -- (-3.7mm,-8.8mm) -- (-8mm,-8mm) -- cycle;
\path[save path=\triangleIV,name path=triangleIV] (0mm,-5.7mm) -- (0mm,-11.4mm) -- (-3.7mm,-8.8mm) -- cycle;
\path[save path=\triangleIW,name path=triangleIW] (0mm,0mm) -- (0mm,-5.7mm) -- (-4mm,-4mm) -- cycle;
\path[save path=\triangleIX,name path=triangleIX] (-12mm,-12mm) -- (-4.8mm,-17.1mm) -- (-15.2mm,-20.4mm) -- cycle;
\path[save path=\triangleIY,name path=triangleIY] (-8mm,-8mm) -- (-3.7mm,-8.8mm) -- (-4.8mm,-17.1mm) -- cycle;
\path[save path=\triangleIZ,name path=triangleIZ] (-8mm,-8mm) -- (-4.8mm,-17.1mm) -- (-12mm,-12mm) -- cycle;
\path[save path=\triangleJA,name path=triangleJA] (-15.2mm,-20.4mm) -- (-20mm,-20mm) -- (-16mm,-16mm) -- cycle;
\path[save path=\triangleJB,name path=triangleJB] (-16.6mm,-23.4mm) -- (-24mm,-24mm) -- (-20mm,-20mm) -- cycle;
\path[save path=\triangleJC,name path=triangleJC] (-23.2mm,-28.4mm) -- (-28mm,-28mm) -- (-24mm,-24mm) -- cycle;
\path[save path=\triangleJD,name path=triangleJD] (-20mm,-20mm) -- (-15.2mm,-20.4mm) -- (-16.6mm,-23.4mm) -- cycle;
\path[save path=\triangleJE,name path=triangleJE] (-16mm,-16mm) -- (-12mm,-12mm) -- (-15.2mm,-20.4mm) -- cycle;
\path[save path=\triangleJF,name path=triangleJF] (-8.8mm,-36.3mm) -- (-17.1mm,-35.2mm) -- (-4.8mm,-28.6mm) -- cycle;
\path[save path=\triangleJG,name path=triangleJG] (-16.6mm,-23.4mm) -- (-15.2mm,-20.4mm) -- (-4.8mm,-28.6mm) -- cycle;
\path[save path=\triangleJH,name path=triangleJH] (-36mm,-36mm) -- (-31.6mm,-36.3mm) -- (-34.3mm,-40mm) -- cycle;
\path[save path=\triangleJI,name path=triangleJI] (-32mm,-32mm) -- (-28.6mm,-35.2mm) -- (-31.6mm,-36.3mm) -- cycle;
\path[save path=\triangleJJ,name path=triangleJJ] (-28.6mm,-35.2mm) -- (-32mm,-32mm) -- (-28mm,-28mm) -- cycle;
\path[save path=\triangleJK,name path=triangleJK] (-31.6mm,-36.3mm) -- (-36mm,-36mm) -- (-32mm,-32mm) -- cycle;
\path[save path=\triangleJL,name path=triangleJL] (-34.3mm,-40mm) -- (-40mm,-40mm) -- (-36mm,-36mm) -- cycle;
\path[save path=\triangleJM,name path=triangleJM] (-31.6mm,-36.3mm) -- (-28.6mm,-40mm) -- (-34.3mm,-40mm) -- cycle;
\path[save path=\triangleJN,name path=triangleJN] (-28.6mm,-35.2mm) -- (-23.2mm,-28.4mm) -- (-20.2mm,-36.3mm) -- cycle;
\path[save path=\triangleJO,name path=triangleJO] (-28.6mm,-35.2mm) -- (-22.9mm,-40mm) -- (-28.6mm,-40mm) -- cycle;
\path[save path=\triangleJP,name path=triangleJP] (-28.6mm,-35.2mm) -- (-20.2mm,-36.3mm) -- (-22.9mm,-40mm) -- cycle;
\path[save path=\triangleJQ,name path=triangleJQ] (-23.2mm,-28.4mm) -- (-16.6mm,-23.4mm) -- (-17.1mm,-35.2mm) -- cycle;
\path[save path=\triangleJR,name path=triangleJR] (-20.2mm,-36.3mm) -- (-17.1mm,-40mm) -- (-22.9mm,-40mm) -- cycle;
\path[save path=\triangleJS,name path=triangleJS] (-8.8mm,-36.3mm) -- (-4.8mm,-28.6mm) -- (-3.7mm,-31.6mm) -- cycle;
\path[save path=\triangleJT,name path=triangleJT] (-17.1mm,-40mm) -- (-20.2mm,-36.3mm) -- (-17.1mm,-35.2mm) -- cycle;
\path[save path=\triangleJU,name path=triangleJU] (-17.1mm,-40mm) -- (-17.1mm,-35.2mm) -- (-11.4mm,-40mm) -- cycle;
\path[save path=\triangleJV,name path=triangleJV] (-20.2mm,-36.3mm) -- (-23.2mm,-28.4mm) -- (-17.1mm,-35.2mm) -- cycle;
\path[save path=\triangleJW,name path=triangleJW] (-11.4mm,-40mm) -- (-8.8mm,-36.3mm) -- (-5.7mm,-40mm) -- cycle;
\path[save path=\triangleJX,name path=triangleJX] (-4.8mm,-28.6mm) -- (0mm,-28.6mm) -- (-3.7mm,-31.6mm) -- cycle;
\path[save path=\triangleJY,name path=triangleJY] (-3.7mm,-31.6mm) -- (0mm,-34.3mm) -- (-5.7mm,-40mm) -- cycle;
\path[save path=\triangleJZ,name path=triangleJZ] (-5.7mm,-40mm) -- (-8.8mm,-36.3mm) -- (-3.7mm,-31.6mm) -- cycle;
\path[save path=\triangleKA,name path=triangleKA] (-11.4mm,-40mm) -- (-17.1mm,-35.2mm) -- (-8.8mm,-36.3mm) -- cycle;
\path[save path=\triangleKB,name path=triangleKB] (0mm,-34.3mm) -- (0mm,-40mm) -- (-5.7mm,-40mm) -- cycle;
\path[save path=\triangleKC,name path=triangleKC] (0mm,28.6mm) -- (4.8mm,28.6mm) -- (0mm,22.9mm) -- cycle;
\path[save path=\triangleKD,name path=triangleKD] (36mm,36mm) -- (34.3mm,40mm) -- (40mm,40mm) -- cycle;
\path[save path=\triangleKE,name path=triangleKE] (22.9mm,40mm) -- (28.6mm,35.2mm) -- (20.2mm,36.3mm) -- cycle;
\path[save path=\triangleKF,name path=triangleKF] (20.2mm,36.3mm) -- (28.6mm,35.2mm) -- (23.2mm,28.4mm) -- cycle;
\path[save path=\triangleKG,name path=triangleKG] (8.8mm,36.3mm) -- (3.7mm,31.6mm) -- (5.7mm,40mm) -- cycle;
\path[save path=\triangleKH,name path=triangleKH] (8.8mm,36.3mm) -- (5.7mm,40mm) -- (11.4mm,40mm) -- cycle;
\path[save path=\triangleKI,name path=triangleKI] (31.6mm,36.3mm) -- (34.3mm,40mm) -- (36mm,36mm) -- cycle;
\path[save path=\triangleKJ,name path=triangleKJ] (4mm,4mm) -- (0mm,5.7mm) -- (3.7mm,8.8mm) -- cycle;
\path[save path=\triangleKK,name path=triangleKK] (15.2mm,20.4mm) -- (3.7mm,20.2mm) -- (4.8mm,28.6mm) -- cycle;
\path[save path=\triangleKL,name path=triangleKL] (28mm,28mm) -- (24mm,24mm) -- (23.2mm,28.4mm) -- cycle;
\path[save path=\triangleKM,name path=triangleKM] (4.8mm,17.1mm) -- (8mm,8mm) -- (3.7mm,8.8mm) -- cycle;
\path[save path=\triangleKN,name path=triangleKN] (32mm,32mm) -- (28.6mm,35.2mm) -- (31.6mm,36.3mm) -- cycle;
\path[save path=\triangleKO,name path=triangleKO] (28mm,28mm) -- (28.6mm,35.2mm) -- (32mm,32mm) -- cycle;
\path[save path=\triangleKP,name path=triangleKP] (32mm,32mm) -- (31.6mm,36.3mm) -- (36mm,36mm) -- cycle;
\path[save path=\triangleKQ,name path=triangleKQ] (28.6mm,35.2mm) -- (28.6mm,40mm) -- (31.6mm,36.3mm) -- cycle;
\path[save path=\triangleKR,name path=triangleKR] (16.6mm,23.4mm) -- (17.1mm,35.2mm) -- (23.2mm,28.4mm) -- cycle;
\path[save path=\triangleKS,name path=triangleKS] (28.6mm,40mm) -- (34.3mm,40mm) -- (31.6mm,36.3mm) -- cycle;
\path[save path=\triangleKT,name path=triangleKT] (22.9mm,40mm) -- (28.6mm,40mm) -- (28.6mm,35.2mm) -- cycle;
\path[save path=\triangleKU,name path=triangleKU] (17.1mm,40mm) -- (22.9mm,40mm) -- (20.2mm,36.3mm) -- cycle;
\path[save path=\triangleKV,name path=triangleKV] (17.1mm,35.2mm) -- (17.1mm,40mm) -- (20.2mm,36.3mm) -- cycle;
\path[save path=\triangleKW,name path=triangleKW] (17.1mm,35.2mm) -- (8.8mm,36.3mm) -- (11.4mm,40mm) -- cycle;
\path[save path=\triangleKX,name path=triangleKX] (0mm,40mm) -- (5.7mm,40mm) -- (0mm,34.3mm) -- cycle;
\path[save path=\triangleKY,name path=triangleKY] (5.7mm,40mm) -- (3.7mm,31.6mm) -- (0mm,34.3mm) -- cycle;
\path[save path=\triangleKZ,name path=triangleKZ] (17.1mm,40mm) -- (17.1mm,35.2mm) -- (11.4mm,40mm) -- cycle;
\path[save path=\triangleLA,name path=triangleLA] (17.1mm,35.2mm) -- (4.8mm,28.6mm) -- (8.8mm,36.3mm) -- cycle;
\path[save path=\triangleLB,name path=triangleLB] (23.2mm,28.4mm) -- (17.1mm,35.2mm) -- (20.2mm,36.3mm) -- cycle;
\path[save path=\triangleLC,name path=triangleLC] (16.6mm,23.4mm) -- (4.8mm,28.6mm) -- (17.1mm,35.2mm) -- cycle;
\path[save path=\triangleLD,name path=triangleLD] (4.8mm,28.6mm) -- (3.7mm,20.2mm) -- (0mm,22.9mm) -- cycle;
\path[save path=\triangleLE,name path=triangleLE] (15.2mm,20.4mm) -- (16mm,16mm) -- (12mm,12mm) -- cycle;
\path[save path=\triangleLF,name path=triangleLF] (3.7mm,20.2mm) -- (0mm,17.1mm) -- (0mm,22.9mm) -- cycle;
\path[save path=\triangleLG,name path=triangleLG] (3.7mm,31.6mm) -- (0mm,28.6mm) -- (0mm,34.3mm) -- cycle;
\path[save path=\triangleLH,name path=triangleLH] (3.7mm,31.6mm) -- (4.8mm,28.6mm) -- (0mm,28.6mm) -- cycle;
\path[save path=\triangleLI,name path=triangleLI] (3.7mm,20.2mm) -- (4.8mm,17.1mm) -- (0mm,17.1mm) -- cycle;
\path[save path=\triangleLJ,name path=triangleLJ] (3.7mm,8.8mm) -- (0mm,5.7mm) -- (0mm,11.4mm) -- cycle;
\path[save path=\triangleLK,name path=triangleLK] (0mm,17.1mm) -- (4.8mm,17.1mm) -- (0mm,11.4mm) -- cycle;
\path[save path=\triangleLL,name path=triangleLL] (8mm,8mm) -- (4mm,4mm) -- (3.7mm,8.8mm) -- cycle;
\path[save path=\triangleLM,name path=triangleLM] (0mm,0mm) -- (0mm,5.7mm) -- (4mm,4mm) -- cycle;
\path[save path=\triangleLN,name path=triangleLN] (15.2mm,20.4mm) -- (12mm,12mm) -- (4.8mm,17.1mm) -- cycle;
\path[save path=\triangleLO,name path=triangleLO] (8mm,8mm) -- (4.8mm,17.1mm) -- (12mm,12mm) -- cycle;
\path[save path=\triangleLP,name path=triangleLP] (3.7mm,8.8mm) -- (0mm,11.4mm) -- (4.8mm,17.1mm) -- cycle;
\path[save path=\triangleLQ,name path=triangleLQ] (8.8mm,36.3mm) -- (4.8mm,28.6mm) -- (3.7mm,31.6mm) -- cycle;
\path[save path=\triangleLR,name path=triangleLR] (16.6mm,23.4mm) -- (15.2mm,20.4mm) -- (4.8mm,28.6mm) -- cycle;
\path[save path=\triangleLS,name path=triangleLS] (23.2mm,28.4mm) -- (28.6mm,35.2mm) -- (28mm,28mm) -- cycle;
\path[save path=\triangleLT,name path=triangleLT] (16.6mm,23.4mm) -- (23.2mm,28.4mm) -- (24mm,24mm) -- cycle;
\path[save path=\triangleLU,name path=triangleLU] (3.7mm,20.2mm) -- (15.2mm,20.4mm) -- (4.8mm,17.1mm) -- cycle;
\path[save path=\triangleLV,name path=triangleLV] (16.6mm,23.4mm) -- (24mm,24mm) -- (20mm,20mm) -- cycle;
\path[save path=\triangleLW,name path=triangleLW] (15.2mm,20.4mm) -- (20mm,20mm) -- (16mm,16mm) -- cycle;
\path[save path=\triangleLX,name path=triangleLX] (15.2mm,20.4mm) -- (16.6mm,23.4mm) -- (20mm,20mm) -- cycle;
\path[save path=\triangleLY,name path=triangleLY] (8.8mm,-3.7mm) -- (11.4mm,0mm) -- (17.1mm,-4.8mm) -- cycle;
\path[save path=\triangleLZ,name path=triangleLZ] (31.6mm,-3.7mm) -- (34.3mm,0mm) -- (40mm,-5.7mm) -- cycle;
\path[save path=\triangleMA,name path=triangleMA] (4mm,-4mm) -- (5.7mm,0mm) -- (8.8mm,-3.7mm) -- cycle;
\path[save path=\triangleMB,name path=triangleMB] (8.8mm,-3.7mm) -- (17.1mm,-4.8mm) -- (8mm,-8mm) -- cycle;
\path[save path=\triangleMC,name path=triangleMC] (23.4mm,-16.6mm) -- (28.4mm,-23.2mm) -- (24mm,-24mm) -- cycle;
\path[save path=\triangleMD,name path=triangleMD] (20.2mm,-3.7mm) -- (22.9mm,0mm) -- (28.6mm,-4.8mm) -- cycle;
\path[save path=\triangleME,name path=triangleME] (40mm,-28.6mm) -- (35.2mm,-28.6mm) -- (40mm,-22.9mm) -- cycle;
\path[save path=\triangleMF,name path=triangleMF] (28.6mm,-4.8mm) -- (35.2mm,-17.1mm) -- (23.4mm,-16.6mm) -- cycle;
\path[save path=\triangleMG,name path=triangleMG] (36.3mm,-8.8mm) -- (40mm,-11.4mm) -- (35.2mm,-17.1mm) -- cycle;
\path[save path=\triangleMH,name path=triangleMH] (28.4mm,-23.2mm) -- (35.2mm,-28.6mm) -- (28mm,-28mm) -- cycle;
\path[save path=\triangleMI,name path=triangleMI] (40mm,-5.7mm) -- (36.3mm,-8.8mm) -- (31.6mm,-3.7mm) -- cycle;
\path[save path=\triangleMJ,name path=triangleMJ] (28.6mm,-4.8mm) -- (31.6mm,-3.7mm) -- (36.3mm,-8.8mm) -- cycle;
\path[save path=\triangleMK,name path=triangleMK] (40mm,-5.7mm) -- (40mm,-11.4mm) -- (36.3mm,-8.8mm) -- cycle;
\path[save path=\triangleML,name path=triangleML] (40mm,-22.9mm) -- (36.3mm,-20.2mm) -- (40mm,-17.1mm) -- cycle;
\path[save path=\triangleMM,name path=triangleMM] (35.2mm,-17.1mm) -- (28.4mm,-23.2mm) -- (23.4mm,-16.6mm) -- cycle;
\path[save path=\triangleMN,name path=triangleMN] (35.2mm,-17.1mm) -- (28.6mm,-4.8mm) -- (36.3mm,-8.8mm) -- cycle;
\path[save path=\triangleMO,name path=triangleMO] (34.3mm,0mm) -- (40mm,0mm) -- (40mm,-5.7mm) -- cycle;
\path[save path=\triangleMP,name path=triangleMP] (20.4mm,-15.2mm) -- (17.1mm,-4.8mm) -- (20.2mm,-3.7mm) -- cycle;
\path[save path=\triangleMQ,name path=triangleMQ] (22.9mm,0mm) -- (28.6mm,0mm) -- (28.6mm,-4.8mm) -- cycle;
\path[save path=\triangleMR,name path=triangleMR] (28.6mm,-4.8mm) -- (28.6mm,0mm) -- (31.6mm,-3.7mm) -- cycle;
\path[save path=\triangleMS,name path=triangleMS] (28.6mm,0mm) -- (34.3mm,0mm) -- (31.6mm,-3.7mm) -- cycle;
\path[save path=\triangleMT,name path=triangleMT] (28.6mm,-4.8mm) -- (20.4mm,-15.2mm) -- (20.2mm,-3.7mm) -- cycle;
\path[save path=\triangleMU,name path=triangleMU] (17.1mm,-4.8mm) -- (11.4mm,0mm) -- (17.1mm,0mm) -- cycle;
\path[save path=\triangleMV,name path=triangleMV] (4mm,-4mm) -- (8.8mm,-3.7mm) -- (8mm,-8mm) -- cycle;
\path[save path=\triangleMW,name path=triangleMW] (5.7mm,0mm) -- (11.4mm,0mm) -- (8.8mm,-3.7mm) -- cycle;
\path[save path=\triangleMX,name path=triangleMX] (0mm,0mm) -- (5.7mm,0mm) -- (4mm,-4mm) -- cycle;
\path[save path=\triangleMY,name path=triangleMY] (12mm,-12mm) -- (17.1mm,-4.8mm) -- (20.4mm,-15.2mm) -- cycle;
\path[save path=\triangleMZ,name path=triangleMZ] (17.1mm,0mm) -- (22.9mm,0mm) -- (20.2mm,-3.7mm) -- cycle;
\path[save path=\triangleNA,name path=triangleNA] (23.4mm,-16.6mm) -- (20.4mm,-15.2mm) -- (28.6mm,-4.8mm) -- cycle;
\path[save path=\triangleNB,name path=triangleNB] (17.1mm,-4.8mm) -- (17.1mm,0mm) -- (20.2mm,-3.7mm) -- cycle;
\path[save path=\triangleNC,name path=triangleNC] (40mm,-17.1mm) -- (35.2mm,-17.1mm) -- (40mm,-11.4mm) -- cycle;
\path[save path=\triangleND,name path=triangleND] (36.3mm,-20.2mm) -- (28.4mm,-23.2mm) -- (35.2mm,-17.1mm) -- cycle;
\path[save path=\triangleNE,name path=triangleNE] (20mm,-20mm) -- (20.4mm,-15.2mm) -- (23.4mm,-16.6mm) -- cycle;
\path[save path=\triangleNF,name path=triangleNF] (16mm,-16mm) -- (12mm,-12mm) -- (20.4mm,-15.2mm) -- cycle;
\path[save path=\triangleNG,name path=triangleNG] (8mm,-8mm) -- (17.1mm,-4.8mm) -- (12mm,-12mm) -- cycle;
\path[save path=\triangleNH,name path=triangleNH] (20.4mm,-15.2mm) -- (20mm,-20mm) -- (16mm,-16mm) -- cycle;
\path[save path=\triangleNI,name path=triangleNI] (23.4mm,-16.6mm) -- (24mm,-24mm) -- (20mm,-20mm) -- cycle;
\path[save path=\triangleNJ,name path=triangleNJ] (28.4mm,-23.2mm) -- (28mm,-28mm) -- (24mm,-24mm) -- cycle;
\path[save path=\triangleNK,name path=triangleNK] (35.2mm,-28.6mm) -- (32mm,-32mm) -- (28mm,-28mm) -- cycle;
\path[save path=\triangleNL,name path=triangleNL] (35.2mm,-28.6mm) -- (36.3mm,-31.6mm) -- (32mm,-32mm) -- cycle;
\path[save path=\triangleNM,name path=triangleNM] (36mm,-36mm) -- (36.3mm,-31.6mm) -- (40mm,-34.3mm) -- cycle;
\path[save path=\triangleNN,name path=triangleNN] (36mm,-36mm) -- (32mm,-32mm) -- (36.3mm,-31.6mm) -- cycle;
\path[save path=\triangleNO,name path=triangleNO] (40mm,-17.1mm) -- (36.3mm,-20.2mm) -- (35.2mm,-17.1mm) -- cycle;
\path[save path=\triangleNP,name path=triangleNP] (35.2mm,-28.6mm) -- (28.4mm,-23.2mm) -- (36.3mm,-20.2mm) -- cycle;
\path[save path=\triangleNQ,name path=triangleNQ] (40mm,-22.9mm) -- (35.2mm,-28.6mm) -- (36.3mm,-20.2mm) -- cycle;
\path[save path=\triangleNR,name path=triangleNR] (40mm,-28.6mm) -- (36.3mm,-31.6mm) -- (35.2mm,-28.6mm) -- cycle;
\path[save path=\triangleNS,name path=triangleNS] (40mm,-34.3mm) -- (36.3mm,-31.6mm) -- (40mm,-28.6mm) -- cycle;
\path[save path=\triangleNT,name path=triangleNT] (40mm,-34.3mm) -- (40mm,-40mm) -- (36mm,-36mm) -- cycle;
%%% End Triangle Definitions %%%

%%% Begin Triangle Filling %%%
\begin{scope}[line width=\triangleLineWidth]
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleC];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleX];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleY];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleZ];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleCN];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleCO];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleCQ];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleCR];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleCZ];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleDZ];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleEB];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleEC];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleEQ];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleFC];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleFD];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleFE];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleIB];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleIC];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleIE];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleIF];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleII];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleIU];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleIV];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleIW];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleKJ];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleLJ];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleLL];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleLM];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleMA];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleMV];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleMW];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleMX];
\filldraw[color={rgb,1:red,0.2522;green,0.1689;blue,0.7179}][use path=\triangleA];
\filldraw[color={rgb,1:red,0.2522;green,0.1689;blue,0.7179}][use path=\triangleBE];
\filldraw[color={rgb,1:red,0.2522;green,0.1689;blue,0.7179}][use path=\triangleEF];
\filldraw[color={rgb,1:red,0.2522;green,0.1689;blue,0.7179}][use path=\triangleER];
\filldraw[color={rgb,1:red,0.2522;green,0.1689;blue,0.7179}][use path=\triangleGS];
\filldraw[color={rgb,1:red,0.2522;green,0.1689;blue,0.7179}][use path=\triangleIJ];
\filldraw[color={rgb,1:red,0.2522;green,0.1689;blue,0.7179}][use path=\triangleLP];
\filldraw[color={rgb,1:red,0.2522;green,0.1689;blue,0.7179}][use path=\triangleLY];
\filldraw[color={rgb,1:red,0.2576;green,0.1814;blue,0.7501}][use path=\triangleD];
\filldraw[color={rgb,1:red,0.2576;green,0.1814;blue,0.7501}][use path=\triangleCL];
\filldraw[color={rgb,1:red,0.2576;green,0.1814;blue,0.7501}][use path=\triangleDC];
\filldraw[color={rgb,1:red,0.2576;green,0.1814;blue,0.7501}][use path=\triangleFG];
\filldraw[color={rgb,1:red,0.2576;green,0.1814;blue,0.7501}][use path=\triangleHZ];
\filldraw[color={rgb,1:red,0.2576;green,0.1814;blue,0.7501}][use path=\triangleIY];
\filldraw[color={rgb,1:red,0.2576;green,0.1814;blue,0.7501}][use path=\triangleKM];
\filldraw[color={rgb,1:red,0.2576;green,0.1814;blue,0.7501}][use path=\triangleMB];
\filldraw[color={rgb,1:red,0.2691;green,0.2094;blue,0.8249}][use path=\triangleAI];
\filldraw[color={rgb,1:red,0.2691;green,0.2094;blue,0.8249}][use path=\triangleBI];
\filldraw[color={rgb,1:red,0.2691;green,0.2094;blue,0.8249}][use path=\triangleEE];
\filldraw[color={rgb,1:red,0.2691;green,0.2094;blue,0.8249}][use path=\triangleFH];
\filldraw[color={rgb,1:red,0.2691;green,0.2094;blue,0.8249}][use path=\triangleGW];
\filldraw[color={rgb,1:red,0.2691;green,0.2094;blue,0.8249}][use path=\triangleIZ];
\filldraw[color={rgb,1:red,0.2691;green,0.2094;blue,0.8249}][use path=\triangleLO];
\filldraw[color={rgb,1:red,0.2691;green,0.2094;blue,0.8249}][use path=\triangleNG];
\filldraw[color={rgb,1:red,0.2704;green,0.2138;blue,0.8346}][use path=\triangleW];
\filldraw[color={rgb,1:red,0.2704;green,0.2138;blue,0.8346}][use path=\triangleCP];
\filldraw[color={rgb,1:red,0.2704;green,0.2138;blue,0.8346}][use path=\triangleEA];
\filldraw[color={rgb,1:red,0.2704;green,0.2138;blue,0.8346}][use path=\triangleEZ];
\filldraw[color={rgb,1:red,0.2704;green,0.2138;blue,0.8346}][use path=\triangleID];
\filldraw[color={rgb,1:red,0.2704;green,0.2138;blue,0.8346}][use path=\triangleIR];
\filldraw[color={rgb,1:red,0.2704;green,0.2138;blue,0.8346}][use path=\triangleLK];
\filldraw[color={rgb,1:red,0.2704;green,0.2138;blue,0.8346}][use path=\triangleMU];
\filldraw[color={rgb,1:red,0.2813;green,0.2985;blue,0.9397}][use path=\triangleAA];
\filldraw[color={rgb,1:red,0.2813;green,0.2985;blue,0.9397}][use path=\triangleBG];
\filldraw[color={rgb,1:red,0.2813;green,0.2985;blue,0.9397}][use path=\triangleED];
\filldraw[color={rgb,1:red,0.2813;green,0.2985;blue,0.9397}][use path=\triangleFF];
\filldraw[color={rgb,1:red,0.2813;green,0.2985;blue,0.9397}][use path=\triangleGU];
\filldraw[color={rgb,1:red,0.2813;green,0.2985;blue,0.9397}][use path=\triangleIX];
\filldraw[color={rgb,1:red,0.2813;green,0.2985;blue,0.9397}][use path=\triangleLN];
\filldraw[color={rgb,1:red,0.2813;green,0.2985;blue,0.9397}][use path=\triangleMY];
\filldraw[color={rgb,1:red,0.2811;green,0.3204;blue,0.9563}][use path=\triangleAH];
\filldraw[color={rgb,1:red,0.2811;green,0.3204;blue,0.9563}][use path=\triangleBB];
\filldraw[color={rgb,1:red,0.2811;green,0.3204;blue,0.9563}][use path=\triangleDU];
\filldraw[color={rgb,1:red,0.2811;green,0.3204;blue,0.9563}][use path=\triangleFM];
\filldraw[color={rgb,1:red,0.2811;green,0.3204;blue,0.9563}][use path=\triangleGP];
\filldraw[color={rgb,1:red,0.2811;green,0.3204;blue,0.9563}][use path=\triangleJE];
\filldraw[color={rgb,1:red,0.2811;green,0.3204;blue,0.9563}][use path=\triangleLE];
\filldraw[color={rgb,1:red,0.2811;green,0.3204;blue,0.9563}][use path=\triangleNF];
\filldraw[color={rgb,1:red,0.2369;green,0.4437;blue,0.9996}][use path=\triangleAD];
\filldraw[color={rgb,1:red,0.2369;green,0.4437;blue,0.9996}][use path=\triangleBD];
\filldraw[color={rgb,1:red,0.2369;green,0.4437;blue,0.9996}][use path=\triangleDY];
\filldraw[color={rgb,1:red,0.2369;green,0.4437;blue,0.9996}][use path=\triangleEO];
\filldraw[color={rgb,1:red,0.2369;green,0.4437;blue,0.9996}][use path=\triangleGR];
\filldraw[color={rgb,1:red,0.2369;green,0.4437;blue,0.9996}][use path=\triangleIG];
\filldraw[color={rgb,1:red,0.2369;green,0.4437;blue,0.9996}][use path=\triangleLI];
\filldraw[color={rgb,1:red,0.2369;green,0.4437;blue,0.9996}][use path=\triangleNB];
\filldraw[color={rgb,1:red,0.2311;green,0.4497;blue,0.9995}][use path=\triangleAJ];
\filldraw[color={rgb,1:red,0.2311;green,0.4497;blue,0.9995}][use path=\triangleAY];
\filldraw[color={rgb,1:red,0.2311;green,0.4497;blue,0.9995}][use path=\triangleEM];
\filldraw[color={rgb,1:red,0.2311;green,0.4497;blue,0.9995}][use path=\triangleFI];
\filldraw[color={rgb,1:red,0.2311;green,0.4497;blue,0.9995}][use path=\triangleGM];
\filldraw[color={rgb,1:red,0.2311;green,0.4497;blue,0.9995}][use path=\triangleJA];
\filldraw[color={rgb,1:red,0.2311;green,0.4497;blue,0.9995}][use path=\triangleLW];
\filldraw[color={rgb,1:red,0.2311;green,0.4497;blue,0.9995}][use path=\triangleNH];
\filldraw[color={rgb,1:red,0.2066;green,0.4743;blue,0.9926}][use path=\triangleAB];
\filldraw[color={rgb,1:red,0.2066;green,0.4743;blue,0.9926}][use path=\triangleCJ];
\filldraw[color={rgb,1:red,0.2066;green,0.4743;blue,0.9926}][use path=\triangleDV];
\filldraw[color={rgb,1:red,0.2066;green,0.4743;blue,0.9926}][use path=\triangleFB];
\filldraw[color={rgb,1:red,0.2066;green,0.4743;blue,0.9926}][use path=\triangleHX];
\filldraw[color={rgb,1:red,0.2066;green,0.4743;blue,0.9926}][use path=\triangleIT];
\filldraw[color={rgb,1:red,0.2066;green,0.4743;blue,0.9926}][use path=\triangleLF];
\filldraw[color={rgb,1:red,0.2066;green,0.4743;blue,0.9926}][use path=\triangleMZ];
\filldraw[color={rgb,1:red,0.1903;green,0.4919;blue,0.9867}][use path=\triangleAP];
\filldraw[color={rgb,1:red,0.1903;green,0.4919;blue,0.9867}][use path=\triangleAW];
\filldraw[color={rgb,1:red,0.1903;green,0.4919;blue,0.9867}][use path=\triangleDF];
\filldraw[color={rgb,1:red,0.1903;green,0.4919;blue,0.9867}][use path=\triangleFS];
\filldraw[color={rgb,1:red,0.1903;green,0.4919;blue,0.9867}][use path=\triangleGK];
\filldraw[color={rgb,1:red,0.1903;green,0.4919;blue,0.9867}][use path=\triangleJK];
\filldraw[color={rgb,1:red,0.1903;green,0.4919;blue,0.9867}][use path=\triangleKP];
\filldraw[color={rgb,1:red,0.1903;green,0.4919;blue,0.9867}][use path=\triangleNN];
\filldraw[color={rgb,1:red,0.1847;green,0.503;blue,0.9819}][use path=\triangleR];
\filldraw[color={rgb,1:red,0.1847;green,0.503;blue,0.9819}][use path=\triangleCM];
\filldraw[color={rgb,1:red,0.1847;green,0.503;blue,0.9819}][use path=\triangleEK];
\filldraw[color={rgb,1:red,0.1847;green,0.503;blue,0.9819}][use path=\triangleEW];
\filldraw[color={rgb,1:red,0.1847;green,0.503;blue,0.9819}][use path=\triangleIA];
\filldraw[color={rgb,1:red,0.1847;green,0.503;blue,0.9819}][use path=\triangleIO];
\filldraw[color={rgb,1:red,0.1847;green,0.503;blue,0.9819}][use path=\triangleLU];
\filldraw[color={rgb,1:red,0.1847;green,0.503;blue,0.9819}][use path=\triangleMP];
\filldraw[color={rgb,1:red,0.1831;green,0.5084;blue,0.9793}][use path=\triangleAK];
\filldraw[color={rgb,1:red,0.1831;green,0.5084;blue,0.9793}][use path=\triangleBF];
\filldraw[color={rgb,1:red,0.1831;green,0.5084;blue,0.9793}][use path=\triangleEL];
\filldraw[color={rgb,1:red,0.1831;green,0.5084;blue,0.9793}][use path=\triangleFJ];
\filldraw[color={rgb,1:red,0.1831;green,0.5084;blue,0.9793}][use path=\triangleGT];
\filldraw[color={rgb,1:red,0.1831;green,0.5084;blue,0.9793}][use path=\triangleJB];
\filldraw[color={rgb,1:red,0.1831;green,0.5084;blue,0.9793}][use path=\triangleLV];
\filldraw[color={rgb,1:red,0.1831;green,0.5084;blue,0.9793}][use path=\triangleNI];
\filldraw[color={rgb,1:red,0.1785;green,0.5296;blue,0.9677}][use path=\triangleAM];
\filldraw[color={rgb,1:red,0.1785;green,0.5296;blue,0.9677}][use path=\triangleBM];
\filldraw[color={rgb,1:red,0.1785;green,0.5296;blue,0.9677}][use path=\triangleDE];
\filldraw[color={rgb,1:red,0.1785;green,0.5296;blue,0.9677}][use path=\triangleFR];
\filldraw[color={rgb,1:red,0.1785;green,0.5296;blue,0.9677}][use path=\triangleHA];
\filldraw[color={rgb,1:red,0.1785;green,0.5296;blue,0.9677}][use path=\triangleJJ];
\filldraw[color={rgb,1:red,0.1785;green,0.5296;blue,0.9677}][use path=\triangleKO];
\filldraw[color={rgb,1:red,0.1785;green,0.5296;blue,0.9677}][use path=\triangleNK];
\filldraw[color={rgb,1:red,0.1778;green,0.5349;blue,0.9641}][use path=\triangleE];
\filldraw[color={rgb,1:red,0.1778;green,0.5349;blue,0.9641}][use path=\triangleBC];
\filldraw[color={rgb,1:red,0.1778;green,0.5349;blue,0.9641}][use path=\triangleEJ];
\filldraw[color={rgb,1:red,0.1778;green,0.5349;blue,0.9641}][use path=\triangleET];
\filldraw[color={rgb,1:red,0.1778;green,0.5349;blue,0.9641}][use path=\triangleGQ];
\filldraw[color={rgb,1:red,0.1778;green,0.5349;blue,0.9641}][use path=\triangleIL];
\filldraw[color={rgb,1:red,0.1778;green,0.5349;blue,0.9641}][use path=\triangleLT];
\filldraw[color={rgb,1:red,0.1778;green,0.5349;blue,0.9641}][use path=\triangleMC];
\filldraw[color={rgb,1:red,0.1768;green,0.5452;blue,0.956}][use path=\triangleJ];
\filldraw[color={rgb,1:red,0.1768;green,0.5452;blue,0.956}][use path=\triangleAL];
\filldraw[color={rgb,1:red,0.1768;green,0.5452;blue,0.956}][use path=\triangleAZ];
\filldraw[color={rgb,1:red,0.1768;green,0.5452;blue,0.956}][use path=\triangleBJ];
\filldraw[color={rgb,1:red,0.1768;green,0.5452;blue,0.956}][use path=\triangleDB];
\filldraw[color={rgb,1:red,0.1768;green,0.5452;blue,0.956}][use path=\triangleEI];
\filldraw[color={rgb,1:red,0.1768;green,0.5452;blue,0.956}][use path=\triangleEP];
\filldraw[color={rgb,1:red,0.1768;green,0.5452;blue,0.956}][use path=\triangleFK];
\filldraw[color={rgb,1:red,0.1768;green,0.5452;blue,0.956}][use path=\triangleGN];
\filldraw[color={rgb,1:red,0.1768;green,0.5452;blue,0.956}][use path=\triangleGX];
\filldraw[color={rgb,1:red,0.1768;green,0.5452;blue,0.956}][use path=\triangleIH];
\filldraw[color={rgb,1:red,0.1768;green,0.5452;blue,0.956}][use path=\triangleJC];
\filldraw[color={rgb,1:red,0.1768;green,0.5452;blue,0.956}][use path=\triangleKL];
\filldraw[color={rgb,1:red,0.1768;green,0.5452;blue,0.956}][use path=\triangleLS];
\filldraw[color={rgb,1:red,0.1768;green,0.5452;blue,0.956}][use path=\triangleMH];
\filldraw[color={rgb,1:red,0.1768;green,0.5452;blue,0.956}][use path=\triangleNJ];
\filldraw[color={rgb,1:red,0.1764;green,0.5504;blue,0.9516}][use path=\triangleAN];
\filldraw[color={rgb,1:red,0.1764;green,0.5504;blue,0.9516}][use path=\triangleBN];
\filldraw[color={rgb,1:red,0.1764;green,0.5504;blue,0.9516}][use path=\triangleDD];
\filldraw[color={rgb,1:red,0.1764;green,0.5504;blue,0.9516}][use path=\triangleFQ];
\filldraw[color={rgb,1:red,0.1764;green,0.5504;blue,0.9516}][use path=\triangleHB];
\filldraw[color={rgb,1:red,0.1764;green,0.5504;blue,0.9516}][use path=\triangleJI];
\filldraw[color={rgb,1:red,0.1764;green,0.5504;blue,0.9516}][use path=\triangleKN];
\filldraw[color={rgb,1:red,0.1764;green,0.5504;blue,0.9516}][use path=\triangleNL];
\filldraw[color={rgb,1:red,0.1573;green,0.5854;blue,0.9254}][use path=\triangleF];
\filldraw[color={rgb,1:red,0.1573;green,0.5854;blue,0.9254}][use path=\triangleV];
\filldraw[color={rgb,1:red,0.1573;green,0.5854;blue,0.9254}][use path=\triangleCI];
\filldraw[color={rgb,1:red,0.1573;green,0.5854;blue,0.9254}][use path=\triangleCK];
\filldraw[color={rgb,1:red,0.1573;green,0.5854;blue,0.9254}][use path=\triangleDA];
\filldraw[color={rgb,1:red,0.1573;green,0.5854;blue,0.9254}][use path=\triangleDT];
\filldraw[color={rgb,1:red,0.1573;green,0.5854;blue,0.9254}][use path=\triangleEX];
\filldraw[color={rgb,1:red,0.1573;green,0.5854;blue,0.9254}][use path=\triangleFA];
\filldraw[color={rgb,1:red,0.1573;green,0.5854;blue,0.9254}][use path=\triangleHW];
\filldraw[color={rgb,1:red,0.1573;green,0.5854;blue,0.9254}][use path=\triangleHY];
\filldraw[color={rgb,1:red,0.1573;green,0.5854;blue,0.9254}][use path=\triangleIP];
\filldraw[color={rgb,1:red,0.1573;green,0.5854;blue,0.9254}][use path=\triangleIS];
\filldraw[color={rgb,1:red,0.1573;green,0.5854;blue,0.9254}][use path=\triangleKK];
\filldraw[color={rgb,1:red,0.1573;green,0.5854;blue,0.9254}][use path=\triangleLD];
\filldraw[color={rgb,1:red,0.1573;green,0.5854;blue,0.9254}][use path=\triangleMD];
\filldraw[color={rgb,1:red,0.1573;green,0.5854;blue,0.9254}][use path=\triangleMT];
\filldraw[color={rgb,1:red,0.1492;green,0.5997;blue,0.9147}][use path=\triangleAC];
\filldraw[color={rgb,1:red,0.1492;green,0.5997;blue,0.9147}][use path=\triangleAG];
\filldraw[color={rgb,1:red,0.1492;green,0.5997;blue,0.9147}][use path=\triangleBH];
\filldraw[color={rgb,1:red,0.1492;green,0.5997;blue,0.9147}][use path=\triangleBY];
\filldraw[color={rgb,1:red,0.1492;green,0.5997;blue,0.9147}][use path=\triangleEH];
\filldraw[color={rgb,1:red,0.1492;green,0.5997;blue,0.9147}][use path=\triangleEN];
\filldraw[color={rgb,1:red,0.1492;green,0.5997;blue,0.9147}][use path=\triangleFL];
\filldraw[color={rgb,1:red,0.1492;green,0.5997;blue,0.9147}][use path=\triangleFO];
\filldraw[color={rgb,1:red,0.1492;green,0.5997;blue,0.9147}][use path=\triangleGV];
\filldraw[color={rgb,1:red,0.1492;green,0.5997;blue,0.9147}][use path=\triangleHM];
\filldraw[color={rgb,1:red,0.1492;green,0.5997;blue,0.9147}][use path=\triangleJD];
\filldraw[color={rgb,1:red,0.1492;green,0.5997;blue,0.9147}][use path=\triangleJG];
\filldraw[color={rgb,1:red,0.1492;green,0.5997;blue,0.9147}][use path=\triangleLR];
\filldraw[color={rgb,1:red,0.1492;green,0.5997;blue,0.9147}][use path=\triangleLX];
\filldraw[color={rgb,1:red,0.1492;green,0.5997;blue,0.9147}][use path=\triangleNA];
\filldraw[color={rgb,1:red,0.1492;green,0.5997;blue,0.9147}][use path=\triangleNE];
\filldraw[color={rgb,1:red,0.1288;green,0.6408;blue,0.891}][use path=\triangleO];
\filldraw[color={rgb,1:red,0.1288;green,0.6408;blue,0.891}][use path=\triangleAR];
\filldraw[color={rgb,1:red,0.1288;green,0.6408;blue,0.891}][use path=\triangleBL];
\filldraw[color={rgb,1:red,0.1288;green,0.6408;blue,0.891}][use path=\triangleBS];
\filldraw[color={rgb,1:red,0.1288;green,0.6408;blue,0.891}][use path=\triangleCV];
\filldraw[color={rgb,1:red,0.1288;green,0.6408;blue,0.891}][use path=\triangleDH];
\filldraw[color={rgb,1:red,0.1288;green,0.6408;blue,0.891}][use path=\triangleFV];
\filldraw[color={rgb,1:red,0.1288;green,0.6408;blue,0.891}][use path=\triangleFY];
\filldraw[color={rgb,1:red,0.1288;green,0.6408;blue,0.891}][use path=\triangleGZ];
\filldraw[color={rgb,1:red,0.1288;green,0.6408;blue,0.891}][use path=\triangleHG];
\filldraw[color={rgb,1:red,0.1288;green,0.6408;blue,0.891}][use path=\triangleJN];
\filldraw[color={rgb,1:red,0.1288;green,0.6408;blue,0.891}][use path=\triangleJQ];
\filldraw[color={rgb,1:red,0.1288;green,0.6408;blue,0.891}][use path=\triangleKF];
\filldraw[color={rgb,1:red,0.1288;green,0.6408;blue,0.891}][use path=\triangleKR];
\filldraw[color={rgb,1:red,0.1288;green,0.6408;blue,0.891}][use path=\triangleMM];
\filldraw[color={rgb,1:red,0.1288;green,0.6408;blue,0.891}][use path=\triangleNP];
\filldraw[color={rgb,1:red,0.1185;green,0.6541;blue,0.8834}][use path=\triangleH];
\filldraw[color={rgb,1:red,0.1185;green,0.6541;blue,0.8834}][use path=\triangleS];
\filldraw[color={rgb,1:red,0.1185;green,0.6541;blue,0.8834}][use path=\triangleAX];
\filldraw[color={rgb,1:red,0.1185;green,0.6541;blue,0.8834}][use path=\triangleCH];
\filldraw[color={rgb,1:red,0.1185;green,0.6541;blue,0.8834}][use path=\triangleCS];
\filldraw[color={rgb,1:red,0.1185;green,0.6541;blue,0.8834}][use path=\triangleDS];
\filldraw[color={rgb,1:red,0.1185;green,0.6541;blue,0.8834}][use path=\triangleEU];
\filldraw[color={rgb,1:red,0.1185;green,0.6541;blue,0.8834}][use path=\triangleEV];
\filldraw[color={rgb,1:red,0.1185;green,0.6541;blue,0.8834}][use path=\triangleGL];
\filldraw[color={rgb,1:red,0.1185;green,0.6541;blue,0.8834}][use path=\triangleHV];
\filldraw[color={rgb,1:red,0.1185;green,0.6541;blue,0.8834}][use path=\triangleIM];
\filldraw[color={rgb,1:red,0.1185;green,0.6541;blue,0.8834}][use path=\triangleIN];
\filldraw[color={rgb,1:red,0.1185;green,0.6541;blue,0.8834}][use path=\triangleKC];
\filldraw[color={rgb,1:red,0.1185;green,0.6541;blue,0.8834}][use path=\triangleLC];
\filldraw[color={rgb,1:red,0.1185;green,0.6541;blue,0.8834}][use path=\triangleMF];
\filldraw[color={rgb,1:red,0.1185;green,0.6541;blue,0.8834}][use path=\triangleMQ];
\filldraw[color={rgb,1:red,0.1009;green,0.675;blue,0.8653}][use path=\triangleAV];
\filldraw[color={rgb,1:red,0.1009;green,0.675;blue,0.8653}][use path=\triangleBO];
\filldraw[color={rgb,1:red,0.1009;green,0.675;blue,0.8653}][use path=\triangleCT];
\filldraw[color={rgb,1:red,0.1009;green,0.675;blue,0.8653}][use path=\triangleFT];
\filldraw[color={rgb,1:red,0.1009;green,0.675;blue,0.8653}][use path=\triangleHC];
\filldraw[color={rgb,1:red,0.1009;green,0.675;blue,0.8653}][use path=\triangleJL];
\filldraw[color={rgb,1:red,0.1009;green,0.675;blue,0.8653}][use path=\triangleKD];
\filldraw[color={rgb,1:red,0.1009;green,0.675;blue,0.8653}][use path=\triangleNT];
\filldraw[color={rgb,1:red,0.0009;green,0.7248;blue,0.7815}][use path=\triangleT];
\filldraw[color={rgb,1:red,0.0009;green,0.7248;blue,0.7815}][use path=\triangleBX];
\filldraw[color={rgb,1:red,0.0009;green,0.7248;blue,0.7815}][use path=\triangleDX];
\filldraw[color={rgb,1:red,0.0009;green,0.7248;blue,0.7815}][use path=\triangleGF];
\filldraw[color={rgb,1:red,0.0009;green,0.7248;blue,0.7815}][use path=\triangleHL];
\filldraw[color={rgb,1:red,0.0009;green,0.7248;blue,0.7815}][use path=\triangleJX];
\filldraw[color={rgb,1:red,0.0009;green,0.7248;blue,0.7815}][use path=\triangleLH];
\filldraw[color={rgb,1:red,0.0009;green,0.7248;blue,0.7815}][use path=\triangleMR];
\filldraw[color={rgb,1:red,0.0369;green,0.74;blue,0.7426}][use path=\triangleU];
\filldraw[color={rgb,1:red,0.0369;green,0.74;blue,0.7426}][use path=\triangleAF];
\filldraw[color={rgb,1:red,0.0369;green,0.74;blue,0.7426}][use path=\triangleBW];
\filldraw[color={rgb,1:red,0.0369;green,0.74;blue,0.7426}][use path=\triangleCG];
\filldraw[color={rgb,1:red,0.0369;green,0.74;blue,0.7426}][use path=\triangleDR];
\filldraw[color={rgb,1:red,0.0369;green,0.74;blue,0.7426}][use path=\triangleDW];
\filldraw[color={rgb,1:red,0.0369;green,0.74;blue,0.7426}][use path=\triangleEY];
\filldraw[color={rgb,1:red,0.0369;green,0.74;blue,0.7426}][use path=\triangleGD];
\filldraw[color={rgb,1:red,0.0369;green,0.74;blue,0.7426}][use path=\triangleHK];
\filldraw[color={rgb,1:red,0.0369;green,0.74;blue,0.7426}][use path=\triangleHU];
\filldraw[color={rgb,1:red,0.0369;green,0.74;blue,0.7426}][use path=\triangleIQ];
\filldraw[color={rgb,1:red,0.0369;green,0.74;blue,0.7426}][use path=\triangleJV];
\filldraw[color={rgb,1:red,0.0369;green,0.74;blue,0.7426}][use path=\triangleLB];
\filldraw[color={rgb,1:red,0.0369;green,0.74;blue,0.7426}][use path=\triangleLG];
\filldraw[color={rgb,1:red,0.0369;green,0.74;blue,0.7426}][use path=\triangleMS];
\filldraw[color={rgb,1:red,0.0369;green,0.74;blue,0.7426}][use path=\triangleND];
\filldraw[color={rgb,1:red,0.1532;green,0.7614;blue,0.6741}][use path=\triangleAO];
\filldraw[color={rgb,1:red,0.1532;green,0.7614;blue,0.6741}][use path=\triangleBQ];
\filldraw[color={rgb,1:red,0.1532;green,0.7614;blue,0.6741}][use path=\triangleCY];
\filldraw[color={rgb,1:red,0.1532;green,0.7614;blue,0.6741}][use path=\triangleFP];
\filldraw[color={rgb,1:red,0.1532;green,0.7614;blue,0.6741}][use path=\triangleHE];
\filldraw[color={rgb,1:red,0.1532;green,0.7614;blue,0.6741}][use path=\triangleJH];
\filldraw[color={rgb,1:red,0.1532;green,0.7614;blue,0.6741}][use path=\triangleKI];
\filldraw[color={rgb,1:red,0.1532;green,0.7614;blue,0.6741}][use path=\triangleNM];
\filldraw[color={rgb,1:red,0.1954;green,0.7765;blue,0.6225}][use path=\triangleL];
\filldraw[color={rgb,1:red,0.1954;green,0.7765;blue,0.6225}][use path=\triangleCF];
\filldraw[color={rgb,1:red,0.1954;green,0.7765;blue,0.6225}][use path=\triangleEG];
\filldraw[color={rgb,1:red,0.1954;green,0.7765;blue,0.6225}][use path=\triangleGA];
\filldraw[color={rgb,1:red,0.1954;green,0.7765;blue,0.6225}][use path=\triangleHT];
\filldraw[color={rgb,1:red,0.1954;green,0.7765;blue,0.6225}][use path=\triangleJS];
\filldraw[color={rgb,1:red,0.1954;green,0.7765;blue,0.6225}][use path=\triangleLQ];
\filldraw[color={rgb,1:red,0.1954;green,0.7765;blue,0.6225}][use path=\triangleMJ];
\filldraw[color={rgb,1:red,0.3176;green,0.7994;blue,0.4975}][use path=\triangleP];
\filldraw[color={rgb,1:red,0.3176;green,0.7994;blue,0.4975}][use path=\triangleCA];
\filldraw[color={rgb,1:red,0.3176;green,0.7994;blue,0.4975}][use path=\triangleDQ];
\filldraw[color={rgb,1:red,0.3176;green,0.7994;blue,0.4975}][use path=\triangleFN];
\filldraw[color={rgb,1:red,0.3176;green,0.7994;blue,0.4975}][use path=\triangleHO];
\filldraw[color={rgb,1:red,0.3176;green,0.7994;blue,0.4975}][use path=\triangleJF];
\filldraw[color={rgb,1:red,0.3176;green,0.7994;blue,0.4975}][use path=\triangleLA];
\filldraw[color={rgb,1:red,0.3176;green,0.7994;blue,0.4975}][use path=\triangleMN];
\filldraw[color={rgb,1:red,0.3921;green,0.8029;blue,0.4344}][use path=\triangleAU];
\filldraw[color={rgb,1:red,0.3921;green,0.8029;blue,0.4344}][use path=\triangleBT];
\filldraw[color={rgb,1:red,0.3921;green,0.8029;blue,0.4344}][use path=\triangleDI];
\filldraw[color={rgb,1:red,0.3921;green,0.8029;blue,0.4344}][use path=\triangleFU];
\filldraw[color={rgb,1:red,0.3921;green,0.8029;blue,0.4344}][use path=\triangleHH];
\filldraw[color={rgb,1:red,0.3921;green,0.8029;blue,0.4344}][use path=\triangleJM];
\filldraw[color={rgb,1:red,0.3921;green,0.8029;blue,0.4344}][use path=\triangleKS];
\filldraw[color={rgb,1:red,0.3921;green,0.8029;blue,0.4344}][use path=\triangleNS];
\filldraw[color={rgb,1:red,0.547;green,0.7957;blue,0.3159}][use path=\triangleAT];
\filldraw[color={rgb,1:red,0.547;green,0.7957;blue,0.3159}][use path=\triangleBU];
\filldraw[color={rgb,1:red,0.547;green,0.7957;blue,0.3159}][use path=\triangleDG];
\filldraw[color={rgb,1:red,0.547;green,0.7957;blue,0.3159}][use path=\triangleES];
\filldraw[color={rgb,1:red,0.547;green,0.7957;blue,0.3159}][use path=\triangleHI];
\filldraw[color={rgb,1:red,0.547;green,0.7957;blue,0.3159}][use path=\triangleIK];
\filldraw[color={rgb,1:red,0.547;green,0.7957;blue,0.3159}][use path=\triangleKQ];
\filldraw[color={rgb,1:red,0.547;green,0.7957;blue,0.3159}][use path=\triangleNR];
\filldraw[color={rgb,1:red,0.6161;green,0.7878;blue,0.2622}][use path=\triangleG];
\filldraw[color={rgb,1:red,0.6161;green,0.7878;blue,0.2622}][use path=\triangleBP];
\filldraw[color={rgb,1:red,0.6161;green,0.7878;blue,0.2622}][use path=\triangleDJ];
\filldraw[color={rgb,1:red,0.6161;green,0.7878;blue,0.2622}][use path=\triangleFW];
\filldraw[color={rgb,1:red,0.6161;green,0.7878;blue,0.2622}][use path=\triangleHD];
\filldraw[color={rgb,1:red,0.6161;green,0.7878;blue,0.2622}][use path=\triangleJO];
\filldraw[color={rgb,1:red,0.6161;green,0.7878;blue,0.2622}][use path=\triangleKT];
\filldraw[color={rgb,1:red,0.6161;green,0.7878;blue,0.2622}][use path=\triangleME];
\filldraw[color={rgb,1:red,0.977;green,0.7304;blue,0.2418}][use path=\triangleAS];
\filldraw[color={rgb,1:red,0.977;green,0.7304;blue,0.2418}][use path=\triangleBV];
\filldraw[color={rgb,1:red,0.977;green,0.7304;blue,0.2418}][use path=\triangleCU];
\filldraw[color={rgb,1:red,0.977;green,0.7304;blue,0.2418}][use path=\triangleFX];
\filldraw[color={rgb,1:red,0.977;green,0.7304;blue,0.2418}][use path=\triangleHJ];
\filldraw[color={rgb,1:red,0.977;green,0.7304;blue,0.2418}][use path=\triangleJP];
\filldraw[color={rgb,1:red,0.977;green,0.7304;blue,0.2418}][use path=\triangleKE];
\filldraw[color={rgb,1:red,0.977;green,0.7304;blue,0.2418}][use path=\triangleNQ];
\filldraw[color={rgb,1:red,0.9971;green,0.7513;blue,0.2309}][use path=\triangleB];
\filldraw[color={rgb,1:red,0.9971;green,0.7513;blue,0.2309}][use path=\triangleCE];
\filldraw[color={rgb,1:red,0.9971;green,0.7513;blue,0.2309}][use path=\triangleDO];
\filldraw[color={rgb,1:red,0.9971;green,0.7513;blue,0.2309}][use path=\triangleGG];
\filldraw[color={rgb,1:red,0.9971;green,0.7513;blue,0.2309}][use path=\triangleHS];
\filldraw[color={rgb,1:red,0.9971;green,0.7513;blue,0.2309}][use path=\triangleJY];
\filldraw[color={rgb,1:red,0.9971;green,0.7513;blue,0.2309}][use path=\triangleKY];
\filldraw[color={rgb,1:red,0.9971;green,0.7513;blue,0.2309}][use path=\triangleLZ];
\filldraw[color={rgb,1:red,0.9835;green,0.828;blue,0.1817}][use path=\triangleN];
\filldraw[color={rgb,1:red,0.9835;green,0.828;blue,0.1817}][use path=\triangleAQ];
\filldraw[color={rgb,1:red,0.9835;green,0.828;blue,0.1817}][use path=\triangleBA];
\filldraw[color={rgb,1:red,0.9835;green,0.828;blue,0.1817}][use path=\triangleBK];
\filldraw[color={rgb,1:red,0.9835;green,0.828;blue,0.1817}][use path=\triangleDK];
\filldraw[color={rgb,1:red,0.9835;green,0.828;blue,0.1817}][use path=\triangleDL];
\filldraw[color={rgb,1:red,0.9835;green,0.828;blue,0.1817}][use path=\triangleFZ];
\filldraw[color={rgb,1:red,0.9835;green,0.828;blue,0.1817}][use path=\triangleGB];
\filldraw[color={rgb,1:red,0.9835;green,0.828;blue,0.1817}][use path=\triangleGO];
\filldraw[color={rgb,1:red,0.9835;green,0.828;blue,0.1817}][use path=\triangleGY];
\filldraw[color={rgb,1:red,0.9835;green,0.828;blue,0.1817}][use path=\triangleJR];
\filldraw[color={rgb,1:red,0.9835;green,0.828;blue,0.1817}][use path=\triangleJT];
\filldraw[color={rgb,1:red,0.9835;green,0.828;blue,0.1817}][use path=\triangleKU];
\filldraw[color={rgb,1:red,0.9835;green,0.828;blue,0.1817}][use path=\triangleKV];
\filldraw[color={rgb,1:red,0.9835;green,0.828;blue,0.1817}][use path=\triangleML];
\filldraw[color={rgb,1:red,0.9835;green,0.828;blue,0.1817}][use path=\triangleNO];
\filldraw[color={rgb,1:red,0.9748;green,0.8467;blue,0.1726}][use path=\triangleAE];
\filldraw[color={rgb,1:red,0.9748;green,0.8467;blue,0.1726}][use path=\triangleCB];
\filldraw[color={rgb,1:red,0.9748;green,0.8467;blue,0.1726}][use path=\triangleDP];
\filldraw[color={rgb,1:red,0.9748;green,0.8467;blue,0.1726}][use path=\triangleGC];
\filldraw[color={rgb,1:red,0.9748;green,0.8467;blue,0.1726}][use path=\triangleHP];
\filldraw[color={rgb,1:red,0.9748;green,0.8467;blue,0.1726}][use path=\triangleJU];
\filldraw[color={rgb,1:red,0.9748;green,0.8467;blue,0.1726}][use path=\triangleKZ];
\filldraw[color={rgb,1:red,0.9748;green,0.8467;blue,0.1726}][use path=\triangleNC];
\filldraw[color={rgb,1:red,0.9651;green,0.8716;blue,0.1608}][use path=\triangleK];
\filldraw[color={rgb,1:red,0.9651;green,0.8716;blue,0.1608}][use path=\triangleCC];
\filldraw[color={rgb,1:red,0.9651;green,0.8716;blue,0.1608}][use path=\triangleCW];
\filldraw[color={rgb,1:red,0.9651;green,0.8716;blue,0.1608}][use path=\triangleGH];
\filldraw[color={rgb,1:red,0.9651;green,0.8716;blue,0.1608}][use path=\triangleHQ];
\filldraw[color={rgb,1:red,0.9651;green,0.8716;blue,0.1608}][use path=\triangleJZ];
\filldraw[color={rgb,1:red,0.9651;green,0.8716;blue,0.1608}][use path=\triangleKG];
\filldraw[color={rgb,1:red,0.9651;green,0.8716;blue,0.1608}][use path=\triangleMI];
\filldraw[color={rgb,1:red,0.9601;green,0.9203;blue,0.1382}][use path=\triangleQ];
\filldraw[color={rgb,1:red,0.9601;green,0.9203;blue,0.1382}][use path=\triangleCD];
\filldraw[color={rgb,1:red,0.9601;green,0.9203;blue,0.1382}][use path=\triangleDN];
\filldraw[color={rgb,1:red,0.9601;green,0.9203;blue,0.1382}][use path=\triangleGJ];
\filldraw[color={rgb,1:red,0.9601;green,0.9203;blue,0.1382}][use path=\triangleHR];
\filldraw[color={rgb,1:red,0.9601;green,0.9203;blue,0.1382}][use path=\triangleKB];
\filldraw[color={rgb,1:red,0.9601;green,0.9203;blue,0.1382}][use path=\triangleKX];
\filldraw[color={rgb,1:red,0.9601;green,0.9203;blue,0.1382}][use path=\triangleMO];
\filldraw[color={rgb,1:red,0.9629;green,0.9379;blue,0.1261}][use path=\triangleI];
\filldraw[color={rgb,1:red,0.9629;green,0.9379;blue,0.1261}][use path=\triangleBR];
\filldraw[color={rgb,1:red,0.9629;green,0.9379;blue,0.1261}][use path=\triangleDM];
\filldraw[color={rgb,1:red,0.9629;green,0.9379;blue,0.1261}][use path=\triangleGI];
\filldraw[color={rgb,1:red,0.9629;green,0.9379;blue,0.1261}][use path=\triangleHF];
\filldraw[color={rgb,1:red,0.9629;green,0.9379;blue,0.1261}][use path=\triangleKA];
\filldraw[color={rgb,1:red,0.9629;green,0.9379;blue,0.1261}][use path=\triangleKW];
\filldraw[color={rgb,1:red,0.9629;green,0.9379;blue,0.1261}][use path=\triangleMG];
\filldraw[color={rgb,1:red,0.9769;green,0.9839;blue,0.0805}][use path=\triangleM];
\filldraw[color={rgb,1:red,0.9769;green,0.9839;blue,0.0805}][use path=\triangleBZ];
\filldraw[color={rgb,1:red,0.9769;green,0.9839;blue,0.0805}][use path=\triangleCX];
\filldraw[color={rgb,1:red,0.9769;green,0.9839;blue,0.0805}][use path=\triangleGE];
\filldraw[color={rgb,1:red,0.9769;green,0.9839;blue,0.0805}][use path=\triangleHN];
\filldraw[color={rgb,1:red,0.9769;green,0.9839;blue,0.0805}][use path=\triangleJW];
\filldraw[color={rgb,1:red,0.9769;green,0.9839;blue,0.0805}][use path=\triangleKH];
\filldraw[color={rgb,1:red,0.9769;green,0.9839;blue,0.0805}][use path=\triangleMK];
\end{scope}
%%% End Triangle Filling %%%

%%% Begin Triangle Drawing %%%
\begin{scope}[every path/.append style={\drawTriangles, color={\triangleLineColor}, line width=\triangleLineWidth}]
\path[][use path=\triangleA];
\path[][use path=\triangleB];
\path[][use path=\triangleC];
\path[][use path=\triangleD];
\path[][use path=\triangleE];
\path[][use path=\triangleF];
\path[][use path=\triangleG];
\path[][use path=\triangleH];
\path[][use path=\triangleI];
\path[][use path=\triangleJ];
\path[][use path=\triangleK];
\path[][use path=\triangleL];
\path[][use path=\triangleM];
\path[][use path=\triangleN];
\path[][use path=\triangleO];
\path[][use path=\triangleP];
\path[][use path=\triangleQ];
\path[][use path=\triangleR];
\path[][use path=\triangleS];
\path[][use path=\triangleT];
\path[][use path=\triangleU];
\path[][use path=\triangleV];
\path[][use path=\triangleW];
\path[][use path=\triangleX];
\path[][use path=\triangleY];
\path[][use path=\triangleZ];
\path[][use path=\triangleAA];
\path[][use path=\triangleAB];
\path[][use path=\triangleAC];
\path[][use path=\triangleAD];
\path[][use path=\triangleAE];
\path[][use path=\triangleAF];
\path[][use path=\triangleAG];
\path[][use path=\triangleAH];
\path[][use path=\triangleAI];
\path[][use path=\triangleAJ];
\path[][use path=\triangleAK];
\path[][use path=\triangleAL];
\path[][use path=\triangleAM];
\path[][use path=\triangleAN];
\path[][use path=\triangleAO];
\path[][use path=\triangleAP];
\path[][use path=\triangleAQ];
\path[][use path=\triangleAR];
\path[][use path=\triangleAS];
\path[][use path=\triangleAT];
\path[][use path=\triangleAU];
\path[][use path=\triangleAV];
\path[][use path=\triangleAW];
\path[][use path=\triangleAX];
\path[][use path=\triangleAY];
\path[][use path=\triangleAZ];
\path[][use path=\triangleBA];
\path[][use path=\triangleBB];
\path[][use path=\triangleBC];
\path[][use path=\triangleBD];
\path[][use path=\triangleBE];
\path[][use path=\triangleBF];
\path[][use path=\triangleBG];
\path[][use path=\triangleBH];
\path[][use path=\triangleBI];
\path[][use path=\triangleBJ];
\path[][use path=\triangleBK];
\path[][use path=\triangleBL];
\path[][use path=\triangleBM];
\path[][use path=\triangleBN];
\path[][use path=\triangleBO];
\path[][use path=\triangleBP];
\path[][use path=\triangleBQ];
\path[][use path=\triangleBR];
\path[][use path=\triangleBS];
\path[][use path=\triangleBT];
\path[][use path=\triangleBU];
\path[][use path=\triangleBV];
\path[][use path=\triangleBW];
\path[][use path=\triangleBX];
\path[][use path=\triangleBY];
\path[][use path=\triangleBZ];
\path[][use path=\triangleCA];
\path[][use path=\triangleCB];
\path[][use path=\triangleCC];
\path[][use path=\triangleCD];
\path[][use path=\triangleCE];
\path[][use path=\triangleCF];
\path[][use path=\triangleCG];
\path[][use path=\triangleCH];
\path[][use path=\triangleCI];
\path[][use path=\triangleCJ];
\path[][use path=\triangleCK];
\path[][use path=\triangleCL];
\path[][use path=\triangleCM];
\path[][use path=\triangleCN];
\path[][use path=\triangleCO];
\path[][use path=\triangleCP];
\path[][use path=\triangleCQ];
\path[][use path=\triangleCR];
\path[][use path=\triangleCS];
\path[][use path=\triangleCT];
\path[][use path=\triangleCU];
\path[][use path=\triangleCV];
\path[][use path=\triangleCW];
\path[][use path=\triangleCX];
\path[][use path=\triangleCY];
\path[][use path=\triangleCZ];
\path[][use path=\triangleDA];
\path[][use path=\triangleDB];
\path[][use path=\triangleDC];
\path[][use path=\triangleDD];
\path[][use path=\triangleDE];
\path[][use path=\triangleDF];
\path[][use path=\triangleDG];
\path[][use path=\triangleDH];
\path[][use path=\triangleDI];
\path[][use path=\triangleDJ];
\path[][use path=\triangleDK];
\path[][use path=\triangleDL];
\path[][use path=\triangleDM];
\path[][use path=\triangleDN];
\path[][use path=\triangleDO];
\path[][use path=\triangleDP];
\path[][use path=\triangleDQ];
\path[][use path=\triangleDR];
\path[][use path=\triangleDS];
\path[][use path=\triangleDT];
\path[][use path=\triangleDU];
\path[][use path=\triangleDV];
\path[][use path=\triangleDW];
\path[][use path=\triangleDX];
\path[][use path=\triangleDY];
\path[][use path=\triangleDZ];
\path[][use path=\triangleEA];
\path[][use path=\triangleEB];
\path[][use path=\triangleEC];
\path[][use path=\triangleED];
\path[][use path=\triangleEE];
\path[][use path=\triangleEF];
\path[][use path=\triangleEG];
\path[][use path=\triangleEH];
\path[][use path=\triangleEI];
\path[][use path=\triangleEJ];
\path[][use path=\triangleEK];
\path[][use path=\triangleEL];
\path[][use path=\triangleEM];
\path[][use path=\triangleEN];
\path[][use path=\triangleEO];
\path[][use path=\triangleEP];
\path[][use path=\triangleEQ];
\path[][use path=\triangleER];
\path[][use path=\triangleES];
\path[][use path=\triangleET];
\path[][use path=\triangleEU];
\path[][use path=\triangleEV];
\path[][use path=\triangleEW];
\path[][use path=\triangleEX];
\path[][use path=\triangleEY];
\path[][use path=\triangleEZ];
\path[][use path=\triangleFA];
\path[][use path=\triangleFB];
\path[][use path=\triangleFC];
\path[][use path=\triangleFD];
\path[][use path=\triangleFE];
\path[][use path=\triangleFF];
\path[][use path=\triangleFG];
\path[][use path=\triangleFH];
\path[][use path=\triangleFI];
\path[][use path=\triangleFJ];
\path[][use path=\triangleFK];
\path[][use path=\triangleFL];
\path[][use path=\triangleFM];
\path[][use path=\triangleFN];
\path[][use path=\triangleFO];
\path[][use path=\triangleFP];
\path[][use path=\triangleFQ];
\path[][use path=\triangleFR];
\path[][use path=\triangleFS];
\path[][use path=\triangleFT];
\path[][use path=\triangleFU];
\path[][use path=\triangleFV];
\path[][use path=\triangleFW];
\path[][use path=\triangleFX];
\path[][use path=\triangleFY];
\path[][use path=\triangleFZ];
\path[][use path=\triangleGA];
\path[][use path=\triangleGB];
\path[][use path=\triangleGC];
\path[][use path=\triangleGD];
\path[][use path=\triangleGE];
\path[][use path=\triangleGF];
\path[][use path=\triangleGG];
\path[][use path=\triangleGH];
\path[][use path=\triangleGI];
\path[][use path=\triangleGJ];
\path[][use path=\triangleGK];
\path[][use path=\triangleGL];
\path[][use path=\triangleGM];
\path[][use path=\triangleGN];
\path[][use path=\triangleGO];
\path[][use path=\triangleGP];
\path[][use path=\triangleGQ];
\path[][use path=\triangleGR];
\path[][use path=\triangleGS];
\path[][use path=\triangleGT];
\path[][use path=\triangleGU];
\path[][use path=\triangleGV];
\path[][use path=\triangleGW];
\path[][use path=\triangleGX];
\path[][use path=\triangleGY];
\path[][use path=\triangleGZ];
\path[][use path=\triangleHA];
\path[][use path=\triangleHB];
\path[][use path=\triangleHC];
\path[][use path=\triangleHD];
\path[][use path=\triangleHE];
\path[][use path=\triangleHF];
\path[][use path=\triangleHG];
\path[][use path=\triangleHH];
\path[][use path=\triangleHI];
\path[][use path=\triangleHJ];
\path[][use path=\triangleHK];
\path[][use path=\triangleHL];
\path[][use path=\triangleHM];
\path[][use path=\triangleHN];
\path[][use path=\triangleHO];
\path[][use path=\triangleHP];
\path[][use path=\triangleHQ];
\path[][use path=\triangleHR];
\path[][use path=\triangleHS];
\path[][use path=\triangleHT];
\path[][use path=\triangleHU];
\path[][use path=\triangleHV];
\path[][use path=\triangleHW];
\path[][use path=\triangleHX];
\path[][use path=\triangleHY];
\path[][use path=\triangleHZ];
\path[][use path=\triangleIA];
\path[][use path=\triangleIB];
\path[][use path=\triangleIC];
\path[][use path=\triangleID];
\path[][use path=\triangleIE];
\path[][use path=\triangleIF];
\path[][use path=\triangleIG];
\path[][use path=\triangleIH];
\path[][use path=\triangleII];
\path[][use path=\triangleIJ];
\path[][use path=\triangleIK];
\path[][use path=\triangleIL];
\path[][use path=\triangleIM];
\path[][use path=\triangleIN];
\path[][use path=\triangleIO];
\path[][use path=\triangleIP];
\path[][use path=\triangleIQ];
\path[][use path=\triangleIR];
\path[][use path=\triangleIS];
\path[][use path=\triangleIT];
\path[][use path=\triangleIU];
\path[][use path=\triangleIV];
\path[][use path=\triangleIW];
\path[][use path=\triangleIX];
\path[][use path=\triangleIY];
\path[][use path=\triangleIZ];
\path[][use path=\triangleJA];
\path[][use path=\triangleJB];
\path[][use path=\triangleJC];
\path[][use path=\triangleJD];
\path[][use path=\triangleJE];
\path[][use path=\triangleJF];
\path[][use path=\triangleJG];
\path[][use path=\triangleJH];
\path[][use path=\triangleJI];
\path[][use path=\triangleJJ];
\path[][use path=\triangleJK];
\path[][use path=\triangleJL];
\path[][use path=\triangleJM];
\path[][use path=\triangleJN];
\path[][use path=\triangleJO];
\path[][use path=\triangleJP];
\path[][use path=\triangleJQ];
\path[][use path=\triangleJR];
\path[][use path=\triangleJS];
\path[][use path=\triangleJT];
\path[][use path=\triangleJU];
\path[][use path=\triangleJV];
\path[][use path=\triangleJW];
\path[][use path=\triangleJX];
\path[][use path=\triangleJY];
\path[][use path=\triangleJZ];
\path[][use path=\triangleKA];
\path[][use path=\triangleKB];
\path[][use path=\triangleKC];
\path[][use path=\triangleKD];
\path[][use path=\triangleKE];
\path[][use path=\triangleKF];
\path[][use path=\triangleKG];
\path[][use path=\triangleKH];
\path[][use path=\triangleKI];
\path[][use path=\triangleKJ];
\path[][use path=\triangleKK];
\path[][use path=\triangleKL];
\path[][use path=\triangleKM];
\path[][use path=\triangleKN];
\path[][use path=\triangleKO];
\path[][use path=\triangleKP];
\path[][use path=\triangleKQ];
\path[][use path=\triangleKR];
\path[][use path=\triangleKS];
\path[][use path=\triangleKT];
\path[][use path=\triangleKU];
\path[][use path=\triangleKV];
\path[][use path=\triangleKW];
\path[][use path=\triangleKX];
\path[][use path=\triangleKY];
\path[][use path=\triangleKZ];
\path[][use path=\triangleLA];
\path[][use path=\triangleLB];
\path[][use path=\triangleLC];
\path[][use path=\triangleLD];
\path[][use path=\triangleLE];
\path[][use path=\triangleLF];
\path[][use path=\triangleLG];
\path[][use path=\triangleLH];
\path[][use path=\triangleLI];
\path[][use path=\triangleLJ];
\path[][use path=\triangleLK];
\path[][use path=\triangleLL];
\path[][use path=\triangleLM];
\path[][use path=\triangleLN];
\path[][use path=\triangleLO];
\path[][use path=\triangleLP];
\path[][use path=\triangleLQ];
\path[][use path=\triangleLR];
\path[][use path=\triangleLS];
\path[][use path=\triangleLT];
\path[][use path=\triangleLU];
\path[][use path=\triangleLV];
\path[][use path=\triangleLW];
\path[][use path=\triangleLX];
\path[][use path=\triangleLY];
\path[][use path=\triangleLZ];
\path[][use path=\triangleMA];
\path[][use path=\triangleMB];
\path[][use path=\triangleMC];
\path[][use path=\triangleMD];
\path[][use path=\triangleME];
\path[][use path=\triangleMF];
\path[][use path=\triangleMG];
\path[][use path=\triangleMH];
\path[][use path=\triangleMI];
\path[][use path=\triangleMJ];
\path[][use path=\triangleMK];
\path[][use path=\triangleML];
\path[][use path=\triangleMM];
\path[][use path=\triangleMN];
\path[][use path=\triangleMO];
\path[][use path=\triangleMP];
\path[][use path=\triangleMQ];
\path[][use path=\triangleMR];
\path[][use path=\triangleMS];
\path[][use path=\triangleMT];
\path[][use path=\triangleMU];
\path[][use path=\triangleMV];
\path[][use path=\triangleMW];
\path[][use path=\triangleMX];
\path[][use path=\triangleMY];
\path[][use path=\triangleMZ];
\path[][use path=\triangleNA];
\path[][use path=\triangleNB];
\path[][use path=\triangleNC];
\path[][use path=\triangleND];
\path[][use path=\triangleNE];
\path[][use path=\triangleNF];
\path[][use path=\triangleNG];
\path[][use path=\triangleNH];
\path[][use path=\triangleNI];
\path[][use path=\triangleNJ];
\path[][use path=\triangleNK];
\path[][use path=\triangleNL];
\path[][use path=\triangleNM];
\path[][use path=\triangleNN];
\path[][use path=\triangleNO];
\path[][use path=\triangleNP];
\path[][use path=\triangleNQ];
\path[][use path=\triangleNR];
\path[][use path=\triangleNS];
\path[][use path=\triangleNT];
\end{scope}
%%% End Triangle Drawing %%%

%%% Begin Contour Path Definition %%%
\begin{scope}[line width=\contourLineWidth]
\path[save path=\contourA,name path=contourA] (40mm,0mm) -- (40mm,5.7mm) -- (40mm,11.4mm) -- (40mm,17.1mm) -- (40mm,22.9mm) -- (40mm,28.6mm) -- (40mm,34.3mm) -- (40mm,40mm) -- (34.3mm,40mm) -- (28.6mm,40mm) -- (22.9mm,40mm) -- (17.1mm,40mm) -- (11.4mm,40mm) -- (5.7mm,40mm) -- (0mm,40mm) -- (-5.7mm,40mm) -- (-11.4mm,40mm) -- (-17.1mm,40mm) -- (-22.9mm,40mm) -- (-28.6mm,40mm) -- (-34.3mm,40mm) -- (-40mm,40mm) -- (-40mm,34.3mm) -- (-40mm,28.6mm) -- (-40mm,22.9mm) -- (-40mm,17.1mm) -- (-40mm,11.4mm) -- (-40mm,5.7mm) -- (-40mm,0mm) -- (-40mm,-5.7mm) -- (-40mm,-11.4mm) -- (-40mm,-17.1mm) -- (-40mm,-22.9mm) -- (-40mm,-28.6mm) -- (-40mm,-34.3mm) -- (-40mm,-40mm) -- (-34.3mm,-40mm) -- (-28.6mm,-40mm) -- (-22.9mm,-40mm) -- (-17.1mm,-40mm) -- (-11.4mm,-40mm) -- (-5.7mm,-40mm) -- (0mm,-40mm) -- (5.7mm,-40mm) -- (11.4mm,-40mm) -- (17.1mm,-40mm) -- (22.9mm,-40mm) -- (28.6mm,-40mm) -- (34.3mm,-40mm) -- (40mm,-40mm) -- (40mm,-34.3mm) -- (40mm,-28.6mm) -- (40mm,-22.9mm) -- (40mm,-17.1mm) -- (40mm,-11.4mm) -- (40mm,-5.7mm) -- cycle;
\end{scope}
%%% End Contour Path Definition %%%


%%% Begin Arrow Drawing %%%
\begin{scope}[every node/.append style={scale=\arrowScaleFactor}, opacity = \arrowOpacity]
\node[rotate=15.86,anchor=mid] at (12.5mm,2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=19.66,anchor=mid] at (35.3mm,3.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=22.32,anchor=mid] at (6.2mm,2.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=23.86,anchor=mid] at (11.3mm,5.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=34.85,anchor=mid] at (25.3mm,21.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=7.92,anchor=mid] at (23.9mm,2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-1.77,anchor=mid] at (38.4mm,26.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=14.93,anchor=mid] at (29.1mm,12.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=3.61,anchor=mid] at (37.2mm,12.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=37.15,anchor=mid] at (30.5mm,26.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-20.07,anchor=mid] at (36mm,6.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=19.39,anchor=mid] at (32.2mm,5.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-0.5,anchor=mid] at (38.8mm,8.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-1,anchor=mid] at (38.8mm,20.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=14.96,anchor=mid] at (29mm,19mm) {\tikz\draw[->] (0,0);};
\node[rotate=-3.04,anchor=mid] at (33.4mm,10.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-0.1,anchor=mid] at (38.1mm,1.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=13.88,anchor=mid] at (19.3mm,7.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-1.9,anchor=mid] at (26.7mm,1.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-1.49,anchor=mid] at (29.6mm,2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-3.8,anchor=mid] at (31.5mm,1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=12.03,anchor=mid] at (23.1mm,7.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=5.27,anchor=mid] at (15.2mm,1.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=33.69,anchor=mid] at (6.9mm,5.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=5.14,anchor=mid] at (8.6mm,1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=21.36,anchor=mid] at (3.2mm,1.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=28.7,anchor=mid] at (16.5mm,10.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=1.21,anchor=mid] at (20.1mm,1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=12.93,anchor=mid] at (24.1mm,12.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=3.61,anchor=mid] at (18.2mm,2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-0.98,anchor=mid] at (38.4mm,15.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=24.29,anchor=mid] at (33.3mm,20.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=37.9,anchor=mid] at (21.3mm,17.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=40.32,anchor=mid] at (16.1mm,14.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=27.33,anchor=mid] at (12.4mm,8.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=48.95,anchor=mid] at (18.8mm,17.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=36.76,anchor=mid] at (22.5mm,20.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=36.4,anchor=mid] at (26.8mm,25.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=35.89,anchor=mid] at (31.7mm,29.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=36.99,anchor=mid] at (34.5mm,30.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=19.48,anchor=mid] at (37.4mm,34mm) {\tikz\draw[->] (0,0);};
\node[rotate=31.47,anchor=mid] at (34.8mm,33.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-3.04,anchor=mid] at (37.2mm,18.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=7.23,anchor=mid] at (33.3mm,24mm) {\tikz\draw[->] (0,0);};
\node[rotate=8.49,anchor=mid] at (37.2mm,23.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=1.74,anchor=mid] at (37.2mm,29.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-1.49,anchor=mid] at (38.8mm,31.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-1.29,anchor=mid] at (38.7mm,36.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-148.53,anchor=mid] at (-34.8mm,-33.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-165.07,anchor=mid] at (-29.1mm,-12.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-131.05,anchor=mid] at (-18.8mm,-17.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-142.85,anchor=mid] at (-30.5mm,-26.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181,anchor=mid] at (-38.8mm,-20.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-139.68,anchor=mid] at (-16.1mm,-14.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-145.15,anchor=mid] at (-25.3mm,-21.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-176.39,anchor=mid] at (-18.2mm,-2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-164.14,anchor=mid] at (-12.5mm,-2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-143.24,anchor=mid] at (-22.5mm,-20.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-151.3,anchor=mid] at (-16.5mm,-10.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-142.1,anchor=mid] at (-21.3mm,-17.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-152.67,anchor=mid] at (-12.4mm,-8.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-143.6,anchor=mid] at (-26.8mm,-25.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-183.04,anchor=mid] at (-37.2mm,-18.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-165.04,anchor=mid] at (-29mm,-19mm) {\tikz\draw[->] (0,0);};
\node[rotate=-144.11,anchor=mid] at (-31.7mm,-29.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-143.01,anchor=mid] at (-34.5mm,-30.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.29,anchor=mid] at (-38.7mm,-36.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.77,anchor=mid] at (-38.4mm,-26.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-160.52,anchor=mid] at (-37.4mm,-34mm) {\tikz\draw[->] (0,0);};
\node[rotate=-176.39,anchor=mid] at (-37.2mm,-12.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-172.77,anchor=mid] at (-33.3mm,-24mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.49,anchor=mid] at (-38.8mm,-31.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.26,anchor=mid] at (-37.2mm,-29.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-171.51,anchor=mid] at (-37.2mm,-23.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-155.71,anchor=mid] at (-33.3mm,-20.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.49,anchor=mid] at (-29.6mm,-2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-167.07,anchor=mid] at (-24.1mm,-12.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.5,anchor=mid] at (-38.8mm,-8.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-183.04,anchor=mid] at (-33.4mm,-10.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.98,anchor=mid] at (-38.4mm,-15.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-200.07,anchor=mid] at (-36mm,-6.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.1,anchor=mid] at (-38.1mm,-1.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-160.34,anchor=mid] at (-35.3mm,-3.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-160.61,anchor=mid] at (-32.2mm,-5.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-183.8,anchor=mid] at (-31.5mm,-1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.9,anchor=mid] at (-26.7mm,-1.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-167.97,anchor=mid] at (-23.1mm,-7.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.79,anchor=mid] at (-20.1mm,-1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-172.08,anchor=mid] at (-23.9mm,-2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-156.14,anchor=mid] at (-11.3mm,-5.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-166.12,anchor=mid] at (-19.3mm,-7.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-157.68,anchor=mid] at (-6.2mm,-2.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-146.31,anchor=mid] at (-6.9mm,-5.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-174.73,anchor=mid] at (-15.2mm,-1.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-174.86,anchor=mid] at (-8.6mm,-1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-158.64,anchor=mid] at (-3.2mm,-1.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-91.9,anchor=mid] at (1.6mm,-26.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-91.29,anchor=mid] at (36.8mm,-38.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-81.51,anchor=mid] at (23.9mm,-37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-82.77,anchor=mid] at (24mm,-33.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-110.07,anchor=mid] at (6.1mm,-36mm) {\tikz\draw[->] (0,0);};
\node[rotate=-90.5,anchor=mid] at (8.6mm,-38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-70.52,anchor=mid] at (34mm,-37.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-67.68,anchor=mid] at (2.6mm,-6.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-77.97,anchor=mid] at (7.9mm,-23.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-53.6,anchor=mid] at (25.1mm,-26.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-66.14,anchor=mid] at (5.5mm,-11.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-53.01,anchor=mid] at (30.7mm,-34.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-54.11,anchor=mid] at (29.5mm,-31.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-58.53,anchor=mid] at (33.2mm,-34.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-88.26,anchor=mid] at (29.6mm,-37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-75.04,anchor=mid] at (19mm,-29mm) {\tikz\draw[->] (0,0);};
\node[rotate=-91.49,anchor=mid] at (31.5mm,-38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-91.77,anchor=mid] at (26.7mm,-38.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-91,anchor=mid] at (20.1mm,-38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-93.04,anchor=mid] at (18.2mm,-37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-86.39,anchor=mid] at (12.5mm,-37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-90.1,anchor=mid] at (1.9mm,-38.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-70.34,anchor=mid] at (3.1mm,-35.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-90.98,anchor=mid] at (15.2mm,-38.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-93.04,anchor=mid] at (10.2mm,-33.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-65.71,anchor=mid] at (20.2mm,-33.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-75.07,anchor=mid] at (12.8mm,-29.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-82.08,anchor=mid] at (2.8mm,-23.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-49.68,anchor=mid] at (14.4mm,-16.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-88.79,anchor=mid] at (1.2mm,-20.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-93.8,anchor=mid] at (1.2mm,-31.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-91.49,anchor=mid] at (2.8mm,-29.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-86.39,anchor=mid] at (2.8mm,-18.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-84.86,anchor=mid] at (1.2mm,-8.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-84.73,anchor=mid] at (1.6mm,-15.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-56.31,anchor=mid] at (5.2mm,-6.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-68.64,anchor=mid] at (1.3mm,-3.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-61.3,anchor=mid] at (10.7mm,-16.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-62.67,anchor=mid] at (8.3mm,-12.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-74.14,anchor=mid] at (2.8mm,-12.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-70.61,anchor=mid] at (5.7mm,-32.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-77.07,anchor=mid] at (12.2mm,-24.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-52.85,anchor=mid] at (26.6mm,-30.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-55.15,anchor=mid] at (21.3mm,-25.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-76.12,anchor=mid] at (7.9mm,-19.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-53.24,anchor=mid] at (20.2mm,-22.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-41.05,anchor=mid] at (17.1mm,-18.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-52.1,anchor=mid] at (17.3mm,-21.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-266.39,anchor=mid] at (-2.8mm,18.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-232.85,anchor=mid] at (-26.6mm,30.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-247.68,anchor=mid] at (-2.6mm,6.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-254.14,anchor=mid] at (-2.8mm,12.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.26,anchor=mid] at (-29.6mm,37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-235.15,anchor=mid] at (-21.3mm,25.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-255.07,anchor=mid] at (-12.8mm,29.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.1,anchor=mid] at (-1.6mm,26.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-256.12,anchor=mid] at (-7.9mm,19.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-262.08,anchor=mid] at (-2.8mm,23.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=86.2,anchor=mid] at (-1.2mm,31.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-264.73,anchor=mid] at (-1.6mm,15.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-257.97,anchor=mid] at (-7.9mm,23.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.79,anchor=mid] at (-1.2mm,20.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-236.31,anchor=mid] at (-5.2mm,6.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-264.86,anchor=mid] at (-1.2mm,8.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-248.64,anchor=mid] at (-1.3mm,3.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-241.3,anchor=mid] at (-10.7mm,16.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-246.14,anchor=mid] at (-5.5mm,11.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-242.67,anchor=mid] at (-8.3mm,12.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-221.05,anchor=mid] at (-17.1mm,18.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-233.24,anchor=mid] at (-20.2mm,22.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-233.6,anchor=mid] at (-25.1mm,26.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-232.1,anchor=mid] at (-17.3mm,21.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-229.68,anchor=mid] at (-14.4mm,16.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=86.96,anchor=mid] at (-10.2mm,33.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-257.07,anchor=mid] at (-12.2mm,24.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-250.52,anchor=mid] at (-34mm,37.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-233.01,anchor=mid] at (-30.7mm,34.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-234.11,anchor=mid] at (-29.5mm,31.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-238.53,anchor=mid] at (-33.2mm,34.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.71,anchor=mid] at (-36.8mm,38.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.51,anchor=mid] at (-31.5mm,38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-262.77,anchor=mid] at (-24mm,33.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.23,anchor=mid] at (-26.7mm,38.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-261.51,anchor=mid] at (-23.9mm,37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-255.04,anchor=mid] at (-19mm,29mm) {\tikz\draw[->] (0,0);};
\node[rotate=89,anchor=mid] at (-20.1mm,38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-250.61,anchor=mid] at (-5.7mm,32.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=86.96,anchor=mid] at (-18.2mm,37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.02,anchor=mid] at (-15.2mm,38.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-245.71,anchor=mid] at (-20.2mm,33.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.5,anchor=mid] at (-8.6mm,38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.51,anchor=mid] at (-2.8mm,29.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-250.34,anchor=mid] at (-3.1mm,35.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=69.93,anchor=mid] at (-6.1mm,36mm) {\tikz\draw[->] (0,0);};
\node[rotate=-266.39,anchor=mid] at (-12.5mm,37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.9,anchor=mid] at (-1.9mm,38.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-211.47,anchor=mid] at (-34.8mm,33.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-194.93,anchor=mid] at (-29.1mm,12.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-228.95,anchor=mid] at (-18.8mm,17.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-217.15,anchor=mid] at (-30.5mm,26.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179,anchor=mid] at (-38.8mm,20.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-220.32,anchor=mid] at (-16.1mm,14.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-214.85,anchor=mid] at (-25.3mm,21.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-183.61,anchor=mid] at (-18.2mm,2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-195.86,anchor=mid] at (-12.5mm,2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-216.76,anchor=mid] at (-22.5mm,20.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-208.7,anchor=mid] at (-16.5mm,10.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-217.9,anchor=mid] at (-21.3mm,17.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-207.33,anchor=mid] at (-12.4mm,8.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-216.4,anchor=mid] at (-26.8mm,25.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-176.96,anchor=mid] at (-37.2mm,18.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-194.96,anchor=mid] at (-29mm,19mm) {\tikz\draw[->] (0,0);};
\node[rotate=-215.89,anchor=mid] at (-31.7mm,29.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-216.99,anchor=mid] at (-34.5mm,30.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.71,anchor=mid] at (-38.7mm,36.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.23,anchor=mid] at (-38.4mm,26.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-199.48,anchor=mid] at (-37.4mm,34mm) {\tikz\draw[->] (0,0);};
\node[rotate=-183.61,anchor=mid] at (-37.2mm,12.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-187.23,anchor=mid] at (-33.3mm,24mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.51,anchor=mid] at (-38.8mm,31.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.74,anchor=mid] at (-37.2mm,29.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-188.49,anchor=mid] at (-37.2mm,23.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-204.29,anchor=mid] at (-33.3mm,20.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.51,anchor=mid] at (-29.6mm,2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-192.93,anchor=mid] at (-24.1mm,12.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.5,anchor=mid] at (-38.8mm,8.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-176.96,anchor=mid] at (-33.4mm,10.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.02,anchor=mid] at (-38.4mm,15.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-159.93,anchor=mid] at (-36mm,6.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.9,anchor=mid] at (-38.1mm,1.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-199.66,anchor=mid] at (-35.3mm,3.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-199.39,anchor=mid] at (-32.2mm,5.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-176.2,anchor=mid] at (-31.5mm,1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.1,anchor=mid] at (-26.7mm,1.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-192.03,anchor=mid] at (-23.1mm,7.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.21,anchor=mid] at (-20.1mm,1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-187.92,anchor=mid] at (-23.9mm,2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-203.86,anchor=mid] at (-11.3mm,5.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-193.88,anchor=mid] at (-19.3mm,7.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-202.32,anchor=mid] at (-6.2mm,2.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-213.69,anchor=mid] at (-6.9mm,5.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-185.27,anchor=mid] at (-15.2mm,1.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-185.14,anchor=mid] at (-8.6mm,1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-201.36,anchor=mid] at (-3.2mm,1.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-93.61,anchor=mid] at (-2.8mm,-18.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-127.15,anchor=mid] at (-26.6mm,-30.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-112.32,anchor=mid] at (-2.6mm,-6.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-105.86,anchor=mid] at (-2.8mm,-12.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-91.74,anchor=mid] at (-29.6mm,-37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-124.85,anchor=mid] at (-21.3mm,-25.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-104.93,anchor=mid] at (-12.8mm,-29.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-88.1,anchor=mid] at (-1.6mm,-26.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-103.88,anchor=mid] at (-7.9mm,-19.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-97.92,anchor=mid] at (-2.8mm,-23.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-86.2,anchor=mid] at (-1.2mm,-31.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-95.27,anchor=mid] at (-1.6mm,-15.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-102.03,anchor=mid] at (-7.9mm,-23.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-91.21,anchor=mid] at (-1.2mm,-20.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-123.69,anchor=mid] at (-5.2mm,-6.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-95.14,anchor=mid] at (-1.2mm,-8.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-111.36,anchor=mid] at (-1.3mm,-3.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-118.7,anchor=mid] at (-10.7mm,-16.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-113.86,anchor=mid] at (-5.5mm,-11.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-117.33,anchor=mid] at (-8.3mm,-12.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-138.95,anchor=mid] at (-17.1mm,-18.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-126.76,anchor=mid] at (-20.2mm,-22.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-126.4,anchor=mid] at (-25.1mm,-26.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-127.9,anchor=mid] at (-17.3mm,-21.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-130.32,anchor=mid] at (-14.4mm,-16.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-86.96,anchor=mid] at (-10.2mm,-33.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-102.93,anchor=mid] at (-12.2mm,-24.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-109.48,anchor=mid] at (-34mm,-37.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-126.99,anchor=mid] at (-30.7mm,-34.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-125.89,anchor=mid] at (-29.5mm,-31.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-121.47,anchor=mid] at (-33.2mm,-34.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-88.71,anchor=mid] at (-36.8mm,-38.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-88.51,anchor=mid] at (-31.5mm,-38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-97.23,anchor=mid] at (-24mm,-33.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-88.23,anchor=mid] at (-26.7mm,-38.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-98.49,anchor=mid] at (-23.9mm,-37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-104.96,anchor=mid] at (-19mm,-29mm) {\tikz\draw[->] (0,0);};
\node[rotate=-89,anchor=mid] at (-20.1mm,-38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-109.39,anchor=mid] at (-5.7mm,-32.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-86.96,anchor=mid] at (-18.2mm,-37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-89.02,anchor=mid] at (-15.2mm,-38.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-114.29,anchor=mid] at (-20.2mm,-33.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-89.5,anchor=mid] at (-8.6mm,-38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-88.51,anchor=mid] at (-2.8mm,-29.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-109.66,anchor=mid] at (-3.1mm,-35.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-69.93,anchor=mid] at (-6.1mm,-36mm) {\tikz\draw[->] (0,0);};
\node[rotate=-93.61,anchor=mid] at (-12.5mm,-37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-89.9,anchor=mid] at (-1.9mm,-38.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.1,anchor=mid] at (1.6mm,26.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.71,anchor=mid] at (36.8mm,38.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=81.51,anchor=mid] at (23.9mm,37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=82.77,anchor=mid] at (24mm,33.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-249.93,anchor=mid] at (6.1mm,36mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.5,anchor=mid] at (8.6mm,38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=70.52,anchor=mid] at (34mm,37.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=67.68,anchor=mid] at (2.6mm,6.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=77.97,anchor=mid] at (7.9mm,23.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=53.6,anchor=mid] at (25.1mm,26.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=66.14,anchor=mid] at (5.5mm,11.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=53.01,anchor=mid] at (30.7mm,34.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=54.11,anchor=mid] at (29.5mm,31.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=58.53,anchor=mid] at (33.2mm,34.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.26,anchor=mid] at (29.6mm,37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=75.04,anchor=mid] at (19mm,29mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.51,anchor=mid] at (31.5mm,38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.23,anchor=mid] at (26.7mm,38.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269,anchor=mid] at (20.1mm,38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-266.96,anchor=mid] at (18.2mm,37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=86.39,anchor=mid] at (12.5mm,37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.9,anchor=mid] at (1.9mm,38.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=70.34,anchor=mid] at (3.1mm,35.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.02,anchor=mid] at (15.2mm,38.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-266.96,anchor=mid] at (10.2mm,33.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=65.71,anchor=mid] at (20.2mm,33.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=75.07,anchor=mid] at (12.8mm,29.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=82.08,anchor=mid] at (2.8mm,23.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=49.68,anchor=mid] at (14.4mm,16.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.79,anchor=mid] at (1.2mm,20.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-266.2,anchor=mid] at (1.2mm,31.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.51,anchor=mid] at (2.8mm,29.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=86.39,anchor=mid] at (2.8mm,18.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=84.86,anchor=mid] at (1.2mm,8.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=84.73,anchor=mid] at (1.6mm,15.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=56.31,anchor=mid] at (5.2mm,6.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=68.64,anchor=mid] at (1.3mm,3.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=61.3,anchor=mid] at (10.7mm,16.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=62.67,anchor=mid] at (8.3mm,12.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=74.14,anchor=mid] at (2.8mm,12.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=70.61,anchor=mid] at (5.7mm,32.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=77.07,anchor=mid] at (12.2mm,24.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=52.85,anchor=mid] at (26.6mm,30.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=55.15,anchor=mid] at (21.3mm,25.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=76.12,anchor=mid] at (7.9mm,19.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=53.24,anchor=mid] at (20.2mm,22.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=41.05,anchor=mid] at (17.1mm,18.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=52.1,anchor=mid] at (17.3mm,21.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-15.86,anchor=mid] at (12.5mm,-2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-19.66,anchor=mid] at (35.3mm,-3.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-22.32,anchor=mid] at (6.2mm,-2.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-23.86,anchor=mid] at (11.3mm,-5.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-34.85,anchor=mid] at (25.3mm,-21.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-7.92,anchor=mid] at (23.9mm,-2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=1.77,anchor=mid] at (38.4mm,-26.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-14.93,anchor=mid] at (29.1mm,-12.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-3.61,anchor=mid] at (37.2mm,-12.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-37.15,anchor=mid] at (30.5mm,-26.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=20.07,anchor=mid] at (36mm,-6.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-19.39,anchor=mid] at (32.2mm,-5.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=0.5,anchor=mid] at (38.8mm,-8.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=1,anchor=mid] at (38.8mm,-20.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-14.96,anchor=mid] at (29mm,-19mm) {\tikz\draw[->] (0,0);};
\node[rotate=3.04,anchor=mid] at (33.4mm,-10.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=0.1,anchor=mid] at (38.1mm,-1.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-13.88,anchor=mid] at (19.3mm,-7.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=1.9,anchor=mid] at (26.7mm,-1.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=1.49,anchor=mid] at (29.6mm,-2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=3.8,anchor=mid] at (31.5mm,-1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-12.03,anchor=mid] at (23.1mm,-7.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-5.27,anchor=mid] at (15.2mm,-1.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-33.69,anchor=mid] at (6.9mm,-5.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-5.14,anchor=mid] at (8.6mm,-1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-21.36,anchor=mid] at (3.2mm,-1.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-28.7,anchor=mid] at (16.5mm,-10.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-1.21,anchor=mid] at (20.1mm,-1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-12.93,anchor=mid] at (24.1mm,-12.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-3.61,anchor=mid] at (18.2mm,-2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=0.98,anchor=mid] at (38.4mm,-15.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-24.29,anchor=mid] at (33.3mm,-20.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-37.9,anchor=mid] at (21.3mm,-17.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-40.32,anchor=mid] at (16.1mm,-14.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-27.33,anchor=mid] at (12.4mm,-8.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-48.95,anchor=mid] at (18.8mm,-17.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-36.76,anchor=mid] at (22.5mm,-20.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-36.4,anchor=mid] at (26.8mm,-25.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-35.89,anchor=mid] at (31.7mm,-29.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-36.99,anchor=mid] at (34.5mm,-30.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-19.48,anchor=mid] at (37.4mm,-34mm) {\tikz\draw[->] (0,0);};
\node[rotate=-31.47,anchor=mid] at (34.8mm,-33.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=3.04,anchor=mid] at (37.2mm,-18.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-7.23,anchor=mid] at (33.3mm,-24mm) {\tikz\draw[->] (0,0);};
\node[rotate=-8.49,anchor=mid] at (37.2mm,-23.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-1.74,anchor=mid] at (37.2mm,-29.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=1.49,anchor=mid] at (38.8mm,-31.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=1.29,anchor=mid] at (38.7mm,-36.8mm) {\tikz\draw[->] (0,0);};
\end{scope}
%%% End Arrow Drawing %%%



==> figures/currents/currents_v2/current4.tikz <==
%%% Begin Header %%%
% To plot this result, you need to use TikZ with \usepackage{tikz};
% also, the intersections library is needed for the mesh which can be loaded with \usetikzlibrary{intersections};
% it is recommended to change the default arrows for current exports with \tikzset{>=Triangle[scale length=1.5]},
% this requires the arrows.meta library with \usetikzlibrary{arrows.meta};
% all this is considered in imw-packages/imw-tikz
\ifcsname drawTriangles\endcsname
\else
    \newcommand{\drawTriangles}{draw}
\fi
\ifcsname triangleLineWidth\endcsname
\else
    \newcommand{\triangleLineWidth}{0.40pt}
\fi
\ifcsname triangleLineColor\endcsname
\else
    \newcommand{\triangleLineColor}{rgb,1: red,0; green,0; blue,0}
\fi
\ifcsname arrowScaleFactor\endcsname
\else
    \newcommand{\arrowScaleFactor}{1.00}
\fi
\ifcsname contourLineWidth\endcsname
\else
    \newcommand{\contourLineWidth}{0.40}
\fi
\ifcsname arrowOpacity\endcsname
\else
    \newcommand{\arrowOpacity}{0.40}
\fi
%%% End Header %%%

%%% Begin Triangle Definitions %%%
\path[save path=\triangleA,name path=triangleA] (8.8mm,3.7mm) -- (11.4mm,0mm) -- (17.1mm,4.8mm) -- cycle;
\path[save path=\triangleB,name path=triangleB] (31.6mm,3.7mm) -- (34.3mm,0mm) -- (40mm,5.7mm) -- cycle;
\path[save path=\triangleC,name path=triangleC] (4mm,4mm) -- (5.7mm,0mm) -- (8.8mm,3.7mm) -- cycle;
\path[save path=\triangleD,name path=triangleD] (8.8mm,3.7mm) -- (17.1mm,4.8mm) -- (8mm,8mm) -- cycle;
\path[save path=\triangleE,name path=triangleE] (23.4mm,16.6mm) -- (28.4mm,23.2mm) -- (24mm,24mm) -- cycle;
\path[save path=\triangleF,name path=triangleF] (20.2mm,3.7mm) -- (22.9mm,0mm) -- (28.6mm,4.8mm) -- cycle;
\path[save path=\triangleG,name path=triangleG] (40mm,28.6mm) -- (35.2mm,28.6mm) -- (40mm,22.9mm) -- cycle;
\path[save path=\triangleH,name path=triangleH] (28.6mm,4.8mm) -- (35.2mm,17.1mm) -- (23.4mm,16.6mm) -- cycle;
\path[save path=\triangleI,name path=triangleI] (36.3mm,8.8mm) -- (40mm,11.4mm) -- (35.2mm,17.1mm) -- cycle;
\path[save path=\triangleJ,name path=triangleJ] (28.4mm,23.2mm) -- (35.2mm,28.6mm) -- (28mm,28mm) -- cycle;
\path[save path=\triangleK,name path=triangleK] (40mm,5.7mm) -- (36.3mm,8.8mm) -- (31.6mm,3.7mm) -- cycle;
\path[save path=\triangleL,name path=triangleL] (28.6mm,4.8mm) -- (31.6mm,3.7mm) -- (36.3mm,8.8mm) -- cycle;
\path[save path=\triangleM,name path=triangleM] (40mm,5.7mm) -- (40mm,11.4mm) -- (36.3mm,8.8mm) -- cycle;
\path[save path=\triangleN,name path=triangleN] (40mm,22.9mm) -- (36.3mm,20.2mm) -- (40mm,17.1mm) -- cycle;
\path[save path=\triangleO,name path=triangleO] (35.2mm,17.1mm) -- (28.4mm,23.2mm) -- (23.4mm,16.6mm) -- cycle;
\path[save path=\triangleP,name path=triangleP] (35.2mm,17.1mm) -- (28.6mm,4.8mm) -- (36.3mm,8.8mm) -- cycle;
\path[save path=\triangleQ,name path=triangleQ] (34.3mm,0mm) -- (40mm,0mm) -- (40mm,5.7mm) -- cycle;
\path[save path=\triangleR,name path=triangleR] (20.4mm,15.2mm) -- (17.1mm,4.8mm) -- (20.2mm,3.7mm) -- cycle;
\path[save path=\triangleS,name path=triangleS] (22.9mm,0mm) -- (28.6mm,0mm) -- (28.6mm,4.8mm) -- cycle;
\path[save path=\triangleT,name path=triangleT] (28.6mm,4.8mm) -- (28.6mm,0mm) -- (31.6mm,3.7mm) -- cycle;
\path[save path=\triangleU,name path=triangleU] (28.6mm,0mm) -- (34.3mm,0mm) -- (31.6mm,3.7mm) -- cycle;
\path[save path=\triangleV,name path=triangleV] (28.6mm,4.8mm) -- (20.4mm,15.2mm) -- (20.2mm,3.7mm) -- cycle;
\path[save path=\triangleW,name path=triangleW] (17.1mm,4.8mm) -- (11.4mm,0mm) -- (17.1mm,0mm) -- cycle;
\path[save path=\triangleX,name path=triangleX] (4mm,4mm) -- (8.8mm,3.7mm) -- (8mm,8mm) -- cycle;
\path[save path=\triangleY,name path=triangleY] (5.7mm,0mm) -- (11.4mm,0mm) -- (8.8mm,3.7mm) -- cycle;
\path[save path=\triangleZ,name path=triangleZ] (0mm,0mm) -- (5.7mm,0mm) -- (4mm,4mm) -- cycle;
\path[save path=\triangleAA,name path=triangleAA] (12mm,12mm) -- (17.1mm,4.8mm) -- (20.4mm,15.2mm) -- cycle;
\path[save path=\triangleAB,name path=triangleAB] (17.1mm,0mm) -- (22.9mm,0mm) -- (20.2mm,3.7mm) -- cycle;
\path[save path=\triangleAC,name path=triangleAC] (23.4mm,16.6mm) -- (20.4mm,15.2mm) -- (28.6mm,4.8mm) -- cycle;
\path[save path=\triangleAD,name path=triangleAD] (17.1mm,4.8mm) -- (17.1mm,0mm) -- (20.2mm,3.7mm) -- cycle;
\path[save path=\triangleAE,name path=triangleAE] (40mm,17.1mm) -- (35.2mm,17.1mm) -- (40mm,11.4mm) -- cycle;
\path[save path=\triangleAF,name path=triangleAF] (36.3mm,20.2mm) -- (28.4mm,23.2mm) -- (35.2mm,17.1mm) -- cycle;
\path[save path=\triangleAG,name path=triangleAG] (20mm,20mm) -- (20.4mm,15.2mm) -- (23.4mm,16.6mm) -- cycle;
\path[save path=\triangleAH,name path=triangleAH] (16mm,16mm) -- (12mm,12mm) -- (20.4mm,15.2mm) -- cycle;
\path[save path=\triangleAI,name path=triangleAI] (8mm,8mm) -- (17.1mm,4.8mm) -- (12mm,12mm) -- cycle;
\path[save path=\triangleAJ,name path=triangleAJ] (20.4mm,15.2mm) -- (20mm,20mm) -- (16mm,16mm) -- cycle;
\path[save path=\triangleAK,name path=triangleAK] (23.4mm,16.6mm) -- (24mm,24mm) -- (20mm,20mm) -- cycle;
\path[save path=\triangleAL,name path=triangleAL] (28.4mm,23.2mm) -- (28mm,28mm) -- (24mm,24mm) -- cycle;
\path[save path=\triangleAM,name path=triangleAM] (35.2mm,28.6mm) -- (32mm,32mm) -- (28mm,28mm) -- cycle;
\path[save path=\triangleAN,name path=triangleAN] (35.2mm,28.6mm) -- (36.3mm,31.6mm) -- (32mm,32mm) -- cycle;
\path[save path=\triangleAO,name path=triangleAO] (36mm,36mm) -- (36.3mm,31.6mm) -- (40mm,34.3mm) -- cycle;
\path[save path=\triangleAP,name path=triangleAP] (36mm,36mm) -- (32mm,32mm) -- (36.3mm,31.6mm) -- cycle;
\path[save path=\triangleAQ,name path=triangleAQ] (40mm,17.1mm) -- (36.3mm,20.2mm) -- (35.2mm,17.1mm) -- cycle;
\path[save path=\triangleAR,name path=triangleAR] (35.2mm,28.6mm) -- (28.4mm,23.2mm) -- (36.3mm,20.2mm) -- cycle;
\path[save path=\triangleAS,name path=triangleAS] (40mm,22.9mm) -- (35.2mm,28.6mm) -- (36.3mm,20.2mm) -- cycle;
\path[save path=\triangleAT,name path=triangleAT] (40mm,28.6mm) -- (36.3mm,31.6mm) -- (35.2mm,28.6mm) -- cycle;
\path[save path=\triangleAU,name path=triangleAU] (40mm,34.3mm) -- (36.3mm,31.6mm) -- (40mm,28.6mm) -- cycle;
\path[save path=\triangleAV,name path=triangleAV] (40mm,34.3mm) -- (40mm,40mm) -- (36mm,36mm) -- cycle;
\path[save path=\triangleAW,name path=triangleAW] (-36.3mm,-31.6mm) -- (-36mm,-36mm) -- (-32mm,-32mm) -- cycle;
\path[save path=\triangleAX,name path=triangleAX] (-35.2mm,-17.1mm) -- (-23.4mm,-16.6mm) -- (-28.6mm,-4.8mm) -- cycle;
\path[save path=\triangleAY,name path=triangleAY] (-20mm,-20mm) -- (-16mm,-16mm) -- (-20.4mm,-15.2mm) -- cycle;
\path[save path=\triangleAZ,name path=triangleAZ] (-28mm,-28mm) -- (-28.4mm,-23.2mm) -- (-35.2mm,-28.6mm) -- cycle;
\path[save path=\triangleBA,name path=triangleBA] (-36.3mm,-20.2mm) -- (-40mm,-17.1mm) -- (-40mm,-22.9mm) -- cycle;
\path[save path=\triangleBB,name path=triangleBB] (-20.4mm,-15.2mm) -- (-16mm,-16mm) -- (-12mm,-12mm) -- cycle;
\path[save path=\triangleBC,name path=triangleBC] (-23.4mm,-16.6mm) -- (-28.4mm,-23.2mm) -- (-24mm,-24mm) -- cycle;
\path[save path=\triangleBD,name path=triangleBD] (-20.2mm,-3.7mm) -- (-17.1mm,-4.8mm) -- (-17.1mm,0mm) -- cycle;
\path[save path=\triangleBE,name path=triangleBE] (-17.1mm,-4.8mm) -- (-8.8mm,-3.7mm) -- (-11.4mm,0mm) -- cycle;
\path[save path=\triangleBF,name path=triangleBF] (-24mm,-24mm) -- (-20mm,-20mm) -- (-23.4mm,-16.6mm) -- cycle;
\path[save path=\triangleBG,name path=triangleBG] (-17.1mm,-4.8mm) -- (-20.4mm,-15.2mm) -- (-12mm,-12mm) -- cycle;
\path[save path=\triangleBH,name path=triangleBH] (-23.4mm,-16.6mm) -- (-20mm,-20mm) -- (-20.4mm,-15.2mm) -- cycle;
\path[save path=\triangleBI,name path=triangleBI] (-17.1mm,-4.8mm) -- (-12mm,-12mm) -- (-8mm,-8mm) -- cycle;
\path[save path=\triangleBJ,name path=triangleBJ] (-28mm,-28mm) -- (-24mm,-24mm) -- (-28.4mm,-23.2mm) -- cycle;
\path[save path=\triangleBK,name path=triangleBK] (-36.3mm,-20.2mm) -- (-35.2mm,-17.1mm) -- (-40mm,-17.1mm) -- cycle;
\path[save path=\triangleBL,name path=triangleBL] (-28.4mm,-23.2mm) -- (-23.4mm,-16.6mm) -- (-35.2mm,-17.1mm) -- cycle;
\path[save path=\triangleBM,name path=triangleBM] (-32mm,-32mm) -- (-28mm,-28mm) -- (-35.2mm,-28.6mm) -- cycle;
\path[save path=\triangleBN,name path=triangleBN] (-36.3mm,-31.6mm) -- (-32mm,-32mm) -- (-35.2mm,-28.6mm) -- cycle;
\path[save path=\triangleBO,name path=triangleBO] (-40mm,-40mm) -- (-36mm,-36mm) -- (-40mm,-34.3mm) -- cycle;
\path[save path=\triangleBP,name path=triangleBP] (-40mm,-22.9mm) -- (-40mm,-28.6mm) -- (-35.2mm,-28.6mm) -- cycle;
\path[save path=\triangleBQ,name path=triangleBQ] (-40mm,-34.3mm) -- (-36mm,-36mm) -- (-36.3mm,-31.6mm) -- cycle;
\path[save path=\triangleBR,name path=triangleBR] (-35.2mm,-17.1mm) -- (-36.3mm,-8.8mm) -- (-40mm,-11.4mm) -- cycle;
\path[save path=\triangleBS,name path=triangleBS] (-35.2mm,-28.6mm) -- (-28.4mm,-23.2mm) -- (-36.3mm,-20.2mm) -- cycle;
\path[save path=\triangleBT,name path=triangleBT] (-36.3mm,-31.6mm) -- (-40mm,-28.6mm) -- (-40mm,-34.3mm) -- cycle;
\path[save path=\triangleBU,name path=triangleBU] (-36.3mm,-31.6mm) -- (-35.2mm,-28.6mm) -- (-40mm,-28.6mm) -- cycle;
\path[save path=\triangleBV,name path=triangleBV] (-35.2mm,-28.6mm) -- (-36.3mm,-20.2mm) -- (-40mm,-22.9mm) -- cycle;
\path[save path=\triangleBW,name path=triangleBW] (-28.4mm,-23.2mm) -- (-35.2mm,-17.1mm) -- (-36.3mm,-20.2mm) -- cycle;
\path[save path=\triangleBX,name path=triangleBX] (-31.6mm,-3.7mm) -- (-28.6mm,-4.8mm) -- (-28.6mm,0mm) -- cycle;
\path[save path=\triangleBY,name path=triangleBY] (-23.4mm,-16.6mm) -- (-20.4mm,-15.2mm) -- (-28.6mm,-4.8mm) -- cycle;
\path[save path=\triangleBZ,name path=triangleBZ] (-40mm,-11.4mm) -- (-36.3mm,-8.8mm) -- (-40mm,-5.7mm) -- cycle;
\path[save path=\triangleCA,name path=triangleCA] (-35.2mm,-17.1mm) -- (-28.6mm,-4.8mm) -- (-36.3mm,-8.8mm) -- cycle;
\path[save path=\triangleCB,name path=triangleCB] (-40mm,-17.1mm) -- (-35.2mm,-17.1mm) -- (-40mm,-11.4mm) -- cycle;
\path[save path=\triangleCC,name path=triangleCC] (-36.3mm,-8.8mm) -- (-31.6mm,-3.7mm) -- (-40mm,-5.7mm) -- cycle;
\path[save path=\triangleCD,name path=triangleCD] (-40mm,-5.7mm) -- (-34.3mm,0mm) -- (-40mm,0mm) -- cycle;
\path[save path=\triangleCE,name path=triangleCE] (-40mm,-5.7mm) -- (-31.6mm,-3.7mm) -- (-34.3mm,0mm) -- cycle;
\path[save path=\triangleCF,name path=triangleCF] (-36.3mm,-8.8mm) -- (-28.6mm,-4.8mm) -- (-31.6mm,-3.7mm) -- cycle;
\path[save path=\triangleCG,name path=triangleCG] (-31.6mm,-3.7mm) -- (-28.6mm,0mm) -- (-34.3mm,0mm) -- cycle;
\path[save path=\triangleCH,name path=triangleCH] (-28.6mm,-4.8mm) -- (-22.9mm,0mm) -- (-28.6mm,0mm) -- cycle;
\path[save path=\triangleCI,name path=triangleCI] (-28.6mm,-4.8mm) -- (-20.4mm,-15.2mm) -- (-20.2mm,-3.7mm) -- cycle;
\path[save path=\triangleCJ,name path=triangleCJ] (-22.9mm,0mm) -- (-20.2mm,-3.7mm) -- (-17.1mm,0mm) -- cycle;
\path[save path=\triangleCK,name path=triangleCK] (-22.9mm,0mm) -- (-28.6mm,-4.8mm) -- (-20.2mm,-3.7mm) -- cycle;
\path[save path=\triangleCL,name path=triangleCL] (-8.8mm,-3.7mm) -- (-17.1mm,-4.8mm) -- (-8mm,-8mm) -- cycle;
\path[save path=\triangleCM,name path=triangleCM] (-20.2mm,-3.7mm) -- (-20.4mm,-15.2mm) -- (-17.1mm,-4.8mm) -- cycle;
\path[save path=\triangleCN,name path=triangleCN] (-8.8mm,-3.7mm) -- (-4mm,-4mm) -- (-5.7mm,0mm) -- cycle;
\path[save path=\triangleCO,name path=triangleCO] (-4mm,-4mm) -- (-8.8mm,-3.7mm) -- (-8mm,-8mm) -- cycle;
\path[save path=\triangleCP,name path=triangleCP] (-11.4mm,0mm) -- (-17.1mm,0mm) -- (-17.1mm,-4.8mm) -- cycle;
\path[save path=\triangleCQ,name path=triangleCQ] (-5.7mm,0mm) -- (-11.4mm,0mm) -- (-8.8mm,-3.7mm) -- cycle;
\path[save path=\triangleCR,name path=triangleCR] (-4mm,-4mm) -- (0mm,0mm) -- (-5.7mm,0mm) -- cycle;
\path[save path=\triangleCS,name path=triangleCS] (0mm,-28.6mm) -- (4.8mm,-28.6mm) -- (0mm,-22.9mm) -- cycle;
\path[save path=\triangleCT,name path=triangleCT] (36mm,-36mm) -- (34.3mm,-40mm) -- (40mm,-40mm) -- cycle;
\path[save path=\triangleCU,name path=triangleCU] (22.9mm,-40mm) -- (28.6mm,-35.2mm) -- (20.2mm,-36.3mm) -- cycle;
\path[save path=\triangleCV,name path=triangleCV] (20.2mm,-36.3mm) -- (28.6mm,-35.2mm) -- (23.2mm,-28.4mm) -- cycle;
\path[save path=\triangleCW,name path=triangleCW] (8.8mm,-36.3mm) -- (3.7mm,-31.6mm) -- (5.7mm,-40mm) -- cycle;
\path[save path=\triangleCX,name path=triangleCX] (8.8mm,-36.3mm) -- (5.7mm,-40mm) -- (11.4mm,-40mm) -- cycle;
\path[save path=\triangleCY,name path=triangleCY] (31.6mm,-36.3mm) -- (34.3mm,-40mm) -- (36mm,-36mm) -- cycle;
\path[save path=\triangleCZ,name path=triangleCZ] (4mm,-4mm) -- (0mm,-5.7mm) -- (3.7mm,-8.8mm) -- cycle;
\path[save path=\triangleDA,name path=triangleDA] (15.2mm,-20.4mm) -- (3.7mm,-20.2mm) -- (4.8mm,-28.6mm) -- cycle;
\path[save path=\triangleDB,name path=triangleDB] (28mm,-28mm) -- (24mm,-24mm) -- (23.2mm,-28.4mm) -- cycle;
\path[save path=\triangleDC,name path=triangleDC] (4.8mm,-17.1mm) -- (8mm,-8mm) -- (3.7mm,-8.8mm) -- cycle;
\path[save path=\triangleDD,name path=triangleDD] (32mm,-32mm) -- (28.6mm,-35.2mm) -- (31.6mm,-36.3mm) -- cycle;
\path[save path=\triangleDE,name path=triangleDE] (28mm,-28mm) -- (28.6mm,-35.2mm) -- (32mm,-32mm) -- cycle;
\path[save path=\triangleDF,name path=triangleDF] (32mm,-32mm) -- (31.6mm,-36.3mm) -- (36mm,-36mm) -- cycle;
\path[save path=\triangleDG,name path=triangleDG] (28.6mm,-35.2mm) -- (28.6mm,-40mm) -- (31.6mm,-36.3mm) -- cycle;
\path[save path=\triangleDH,name path=triangleDH] (16.6mm,-23.4mm) -- (17.1mm,-35.2mm) -- (23.2mm,-28.4mm) -- cycle;
\path[save path=\triangleDI,name path=triangleDI] (28.6mm,-40mm) -- (34.3mm,-40mm) -- (31.6mm,-36.3mm) -- cycle;
\path[save path=\triangleDJ,name path=triangleDJ] (22.9mm,-40mm) -- (28.6mm,-40mm) -- (28.6mm,-35.2mm) -- cycle;
\path[save path=\triangleDK,name path=triangleDK] (17.1mm,-40mm) -- (22.9mm,-40mm) -- (20.2mm,-36.3mm) -- cycle;
\path[save path=\triangleDL,name path=triangleDL] (17.1mm,-35.2mm) -- (17.1mm,-40mm) -- (20.2mm,-36.3mm) -- cycle;
\path[save path=\triangleDM,name path=triangleDM] (17.1mm,-35.2mm) -- (8.8mm,-36.3mm) -- (11.4mm,-40mm) -- cycle;
\path[save path=\triangleDN,name path=triangleDN] (0mm,-40mm) -- (5.7mm,-40mm) -- (0mm,-34.3mm) -- cycle;
\path[save path=\triangleDO,name path=triangleDO] (5.7mm,-40mm) -- (3.7mm,-31.6mm) -- (0mm,-34.3mm) -- cycle;
\path[save path=\triangleDP,name path=triangleDP] (17.1mm,-40mm) -- (17.1mm,-35.2mm) -- (11.4mm,-40mm) -- cycle;
\path[save path=\triangleDQ,name path=triangleDQ] (17.1mm,-35.2mm) -- (4.8mm,-28.6mm) -- (8.8mm,-36.3mm) -- cycle;
\path[save path=\triangleDR,name path=triangleDR] (23.2mm,-28.4mm) -- (17.1mm,-35.2mm) -- (20.2mm,-36.3mm) -- cycle;
\path[save path=\triangleDS,name path=triangleDS] (16.6mm,-23.4mm) -- (4.8mm,-28.6mm) -- (17.1mm,-35.2mm) -- cycle;
\path[save path=\triangleDT,name path=triangleDT] (4.8mm,-28.6mm) -- (3.7mm,-20.2mm) -- (0mm,-22.9mm) -- cycle;
\path[save path=\triangleDU,name path=triangleDU] (15.2mm,-20.4mm) -- (16mm,-16mm) -- (12mm,-12mm) -- cycle;
\path[save path=\triangleDV,name path=triangleDV] (3.7mm,-20.2mm) -- (0mm,-17.1mm) -- (0mm,-22.9mm) -- cycle;
\path[save path=\triangleDW,name path=triangleDW] (3.7mm,-31.6mm) -- (0mm,-28.6mm) -- (0mm,-34.3mm) -- cycle;
\path[save path=\triangleDX,name path=triangleDX] (3.7mm,-31.6mm) -- (4.8mm,-28.6mm) -- (0mm,-28.6mm) -- cycle;
\path[save path=\triangleDY,name path=triangleDY] (3.7mm,-20.2mm) -- (4.8mm,-17.1mm) -- (0mm,-17.1mm) -- cycle;
\path[save path=\triangleDZ,name path=triangleDZ] (3.7mm,-8.8mm) -- (0mm,-5.7mm) -- (0mm,-11.4mm) -- cycle;
\path[save path=\triangleEA,name path=triangleEA] (0mm,-17.1mm) -- (4.8mm,-17.1mm) -- (0mm,-11.4mm) -- cycle;
\path[save path=\triangleEB,name path=triangleEB] (8mm,-8mm) -- (4mm,-4mm) -- (3.7mm,-8.8mm) -- cycle;
\path[save path=\triangleEC,name path=triangleEC] (0mm,0mm) -- (0mm,-5.7mm) -- (4mm,-4mm) -- cycle;
\path[save path=\triangleED,name path=triangleED] (15.2mm,-20.4mm) -- (12mm,-12mm) -- (4.8mm,-17.1mm) -- cycle;
\path[save path=\triangleEE,name path=triangleEE] (8mm,-8mm) -- (4.8mm,-17.1mm) -- (12mm,-12mm) -- cycle;
\path[save path=\triangleEF,name path=triangleEF] (3.7mm,-8.8mm) -- (0mm,-11.4mm) -- (4.8mm,-17.1mm) -- cycle;
\path[save path=\triangleEG,name path=triangleEG] (8.8mm,-36.3mm) -- (4.8mm,-28.6mm) -- (3.7mm,-31.6mm) -- cycle;
\path[save path=\triangleEH,name path=triangleEH] (16.6mm,-23.4mm) -- (15.2mm,-20.4mm) -- (4.8mm,-28.6mm) -- cycle;
\path[save path=\triangleEI,name path=triangleEI] (23.2mm,-28.4mm) -- (28.6mm,-35.2mm) -- (28mm,-28mm) -- cycle;
\path[save path=\triangleEJ,name path=triangleEJ] (16.6mm,-23.4mm) -- (23.2mm,-28.4mm) -- (24mm,-24mm) -- cycle;
\path[save path=\triangleEK,name path=triangleEK] (3.7mm,-20.2mm) -- (15.2mm,-20.4mm) -- (4.8mm,-17.1mm) -- cycle;
\path[save path=\triangleEL,name path=triangleEL] (16.6mm,-23.4mm) -- (24mm,-24mm) -- (20mm,-20mm) -- cycle;
\path[save path=\triangleEM,name path=triangleEM] (15.2mm,-20.4mm) -- (20mm,-20mm) -- (16mm,-16mm) -- cycle;
\path[save path=\triangleEN,name path=triangleEN] (15.2mm,-20.4mm) -- (16.6mm,-23.4mm) -- (20mm,-20mm) -- cycle;
\path[save path=\triangleEO,name path=triangleEO] (-4.8mm,17.1mm) -- (0mm,17.1mm) -- (-3.7mm,20.2mm) -- cycle;
\path[save path=\triangleEP,name path=triangleEP] (-23.2mm,28.4mm) -- (-28.6mm,35.2mm) -- (-28mm,28mm) -- cycle;
\path[save path=\triangleEQ,name path=triangleEQ] (-4mm,4mm) -- (0mm,5.7mm) -- (-3.7mm,8.8mm) -- cycle;
\path[save path=\triangleER,name path=triangleER] (-3.7mm,8.8mm) -- (0mm,11.4mm) -- (-4.8mm,17.1mm) -- cycle;
\path[save path=\triangleES,name path=triangleES] (-31.6mm,36.3mm) -- (-28.6mm,35.2mm) -- (-28.6mm,40mm) -- cycle;
\path[save path=\triangleET,name path=triangleET] (-16.6mm,23.4mm) -- (-23.2mm,28.4mm) -- (-24mm,24mm) -- cycle;
\path[save path=\triangleEU,name path=triangleEU] (-16.6mm,23.4mm) -- (-4.8mm,28.6mm) -- (-17.1mm,35.2mm) -- cycle;
\path[save path=\triangleEV,name path=triangleEV] (-4.8mm,28.6mm) -- (0mm,22.9mm) -- (0mm,28.6mm) -- cycle;
\path[save path=\triangleEW,name path=triangleEW] (-15.2mm,20.4mm) -- (-4.8mm,17.1mm) -- (-3.7mm,20.2mm) -- cycle;
\path[save path=\triangleEX,name path=triangleEX] (-4.8mm,28.6mm) -- (-3.7mm,20.2mm) -- (0mm,22.9mm) -- cycle;
\path[save path=\triangleEY,name path=triangleEY] (-3.7mm,31.6mm) -- (0mm,28.6mm) -- (0mm,34.3mm) -- cycle;
\path[save path=\triangleEZ,name path=triangleEZ] (-4.8mm,17.1mm) -- (0mm,11.4mm) -- (0mm,17.1mm) -- cycle;
\path[save path=\triangleFA,name path=triangleFA] (-15.2mm,20.4mm) -- (-3.7mm,20.2mm) -- (-4.8mm,28.6mm) -- cycle;
\path[save path=\triangleFB,name path=triangleFB] (0mm,17.1mm) -- (0mm,22.9mm) -- (-3.7mm,20.2mm) -- cycle;
\path[save path=\triangleFC,name path=triangleFC] (-4mm,4mm) -- (-3.7mm,8.8mm) -- (-8mm,8mm) -- cycle;
\path[save path=\triangleFD,name path=triangleFD] (0mm,5.7mm) -- (0mm,11.4mm) -- (-3.7mm,8.8mm) -- cycle;
\path[save path=\triangleFE,name path=triangleFE] (0mm,0mm) -- (0mm,5.7mm) -- (-4mm,4mm) -- cycle;
\path[save path=\triangleFF,name path=triangleFF] (-12mm,12mm) -- (-4.8mm,17.1mm) -- (-15.2mm,20.4mm) -- cycle;
\path[save path=\triangleFG,name path=triangleFG] (-8mm,8mm) -- (-3.7mm,8.8mm) -- (-4.8mm,17.1mm) -- cycle;
\path[save path=\triangleFH,name path=triangleFH] (-8mm,8mm) -- (-4.8mm,17.1mm) -- (-12mm,12mm) -- cycle;
\path[save path=\triangleFI,name path=triangleFI] (-15.2mm,20.4mm) -- (-20mm,20mm) -- (-16mm,16mm) -- cycle;
\path[save path=\triangleFJ,name path=triangleFJ] (-16.6mm,23.4mm) -- (-24mm,24mm) -- (-20mm,20mm) -- cycle;
\path[save path=\triangleFK,name path=triangleFK] (-23.2mm,28.4mm) -- (-28mm,28mm) -- (-24mm,24mm) -- cycle;
\path[save path=\triangleFL,name path=triangleFL] (-20mm,20mm) -- (-15.2mm,20.4mm) -- (-16.6mm,23.4mm) -- cycle;
\path[save path=\triangleFM,name path=triangleFM] (-16mm,16mm) -- (-12mm,12mm) -- (-15.2mm,20.4mm) -- cycle;
\path[save path=\triangleFN,name path=triangleFN] (-8.8mm,36.3mm) -- (-17.1mm,35.2mm) -- (-4.8mm,28.6mm) -- cycle;
\path[save path=\triangleFO,name path=triangleFO] (-16.6mm,23.4mm) -- (-15.2mm,20.4mm) -- (-4.8mm,28.6mm) -- cycle;
\path[save path=\triangleFP,name path=triangleFP] (-36mm,36mm) -- (-31.6mm,36.3mm) -- (-34.3mm,40mm) -- cycle;
\path[save path=\triangleFQ,name path=triangleFQ] (-32mm,32mm) -- (-28.6mm,35.2mm) -- (-31.6mm,36.3mm) -- cycle;
\path[save path=\triangleFR,name path=triangleFR] (-28.6mm,35.2mm) -- (-32mm,32mm) -- (-28mm,28mm) -- cycle;
\path[save path=\triangleFS,name path=triangleFS] (-31.6mm,36.3mm) -- (-36mm,36mm) -- (-32mm,32mm) -- cycle;
\path[save path=\triangleFT,name path=triangleFT] (-34.3mm,40mm) -- (-40mm,40mm) -- (-36mm,36mm) -- cycle;
\path[save path=\triangleFU,name path=triangleFU] (-31.6mm,36.3mm) -- (-28.6mm,40mm) -- (-34.3mm,40mm) -- cycle;
\path[save path=\triangleFV,name path=triangleFV] (-28.6mm,35.2mm) -- (-23.2mm,28.4mm) -- (-20.2mm,36.3mm) -- cycle;
\path[save path=\triangleFW,name path=triangleFW] (-28.6mm,35.2mm) -- (-22.9mm,40mm) -- (-28.6mm,40mm) -- cycle;
\path[save path=\triangleFX,name path=triangleFX] (-28.6mm,35.2mm) -- (-20.2mm,36.3mm) -- (-22.9mm,40mm) -- cycle;
\path[save path=\triangleFY,name path=triangleFY] (-23.2mm,28.4mm) -- (-16.6mm,23.4mm) -- (-17.1mm,35.2mm) -- cycle;
\path[save path=\triangleFZ,name path=triangleFZ] (-20.2mm,36.3mm) -- (-17.1mm,40mm) -- (-22.9mm,40mm) -- cycle;
\path[save path=\triangleGA,name path=triangleGA] (-8.8mm,36.3mm) -- (-4.8mm,28.6mm) -- (-3.7mm,31.6mm) -- cycle;
\path[save path=\triangleGB,name path=triangleGB] (-17.1mm,40mm) -- (-20.2mm,36.3mm) -- (-17.1mm,35.2mm) -- cycle;
\path[save path=\triangleGC,name path=triangleGC] (-17.1mm,40mm) -- (-17.1mm,35.2mm) -- (-11.4mm,40mm) -- cycle;
\path[save path=\triangleGD,name path=triangleGD] (-20.2mm,36.3mm) -- (-23.2mm,28.4mm) -- (-17.1mm,35.2mm) -- cycle;
\path[save path=\triangleGE,name path=triangleGE] (-11.4mm,40mm) -- (-8.8mm,36.3mm) -- (-5.7mm,40mm) -- cycle;
\path[save path=\triangleGF,name path=triangleGF] (-4.8mm,28.6mm) -- (0mm,28.6mm) -- (-3.7mm,31.6mm) -- cycle;
\path[save path=\triangleGG,name path=triangleGG] (-3.7mm,31.6mm) -- (0mm,34.3mm) -- (-5.7mm,40mm) -- cycle;
\path[save path=\triangleGH,name path=triangleGH] (-5.7mm,40mm) -- (-8.8mm,36.3mm) -- (-3.7mm,31.6mm) -- cycle;
\path[save path=\triangleGI,name path=triangleGI] (-11.4mm,40mm) -- (-17.1mm,35.2mm) -- (-8.8mm,36.3mm) -- cycle;
\path[save path=\triangleGJ,name path=triangleGJ] (0mm,34.3mm) -- (0mm,40mm) -- (-5.7mm,40mm) -- cycle;
\path[save path=\triangleGK,name path=triangleGK] (-36.3mm,31.6mm) -- (-36mm,36mm) -- (-32mm,32mm) -- cycle;
\path[save path=\triangleGL,name path=triangleGL] (-35.2mm,17.1mm) -- (-23.4mm,16.6mm) -- (-28.6mm,4.8mm) -- cycle;
\path[save path=\triangleGM,name path=triangleGM] (-20mm,20mm) -- (-16mm,16mm) -- (-20.4mm,15.2mm) -- cycle;
\path[save path=\triangleGN,name path=triangleGN] (-28mm,28mm) -- (-28.4mm,23.2mm) -- (-35.2mm,28.6mm) -- cycle;
\path[save path=\triangleGO,name path=triangleGO] (-36.3mm,20.2mm) -- (-40mm,17.1mm) -- (-40mm,22.9mm) -- cycle;
\path[save path=\triangleGP,name path=triangleGP] (-20.4mm,15.2mm) -- (-16mm,16mm) -- (-12mm,12mm) -- cycle;
\path[save path=\triangleGQ,name path=triangleGQ] (-23.4mm,16.6mm) -- (-28.4mm,23.2mm) -- (-24mm,24mm) -- cycle;
\path[save path=\triangleGR,name path=triangleGR] (-20.2mm,3.7mm) -- (-17.1mm,4.8mm) -- (-17.1mm,0mm) -- cycle;
\path[save path=\triangleGS,name path=triangleGS] (-17.1mm,4.8mm) -- (-8.8mm,3.7mm) -- (-11.4mm,0mm) -- cycle;
\path[save path=\triangleGT,name path=triangleGT] (-24mm,24mm) -- (-20mm,20mm) -- (-23.4mm,16.6mm) -- cycle;
\path[save path=\triangleGU,name path=triangleGU] (-17.1mm,4.8mm) -- (-20.4mm,15.2mm) -- (-12mm,12mm) -- cycle;
\path[save path=\triangleGV,name path=triangleGV] (-23.4mm,16.6mm) -- (-20mm,20mm) -- (-20.4mm,15.2mm) -- cycle;
\path[save path=\triangleGW,name path=triangleGW] (-17.1mm,4.8mm) -- (-12mm,12mm) -- (-8mm,8mm) -- cycle;
\path[save path=\triangleGX,name path=triangleGX] (-28mm,28mm) -- (-24mm,24mm) -- (-28.4mm,23.2mm) -- cycle;
\path[save path=\triangleGY,name path=triangleGY] (-36.3mm,20.2mm) -- (-35.2mm,17.1mm) -- (-40mm,17.1mm) -- cycle;
\path[save path=\triangleGZ,name path=triangleGZ] (-28.4mm,23.2mm) -- (-23.4mm,16.6mm) -- (-35.2mm,17.1mm) -- cycle;
\path[save path=\triangleHA,name path=triangleHA] (-32mm,32mm) -- (-28mm,28mm) -- (-35.2mm,28.6mm) -- cycle;
\path[save path=\triangleHB,name path=triangleHB] (-36.3mm,31.6mm) -- (-32mm,32mm) -- (-35.2mm,28.6mm) -- cycle;
\path[save path=\triangleHC,name path=triangleHC] (-40mm,40mm) -- (-36mm,36mm) -- (-40mm,34.3mm) -- cycle;
\path[save path=\triangleHD,name path=triangleHD] (-40mm,22.9mm) -- (-40mm,28.6mm) -- (-35.2mm,28.6mm) -- cycle;
\path[save path=\triangleHE,name path=triangleHE] (-40mm,34.3mm) -- (-36mm,36mm) -- (-36.3mm,31.6mm) -- cycle;
\path[save path=\triangleHF,name path=triangleHF] (-35.2mm,17.1mm) -- (-36.3mm,8.8mm) -- (-40mm,11.4mm) -- cycle;
\path[save path=\triangleHG,name path=triangleHG] (-35.2mm,28.6mm) -- (-28.4mm,23.2mm) -- (-36.3mm,20.2mm) -- cycle;
\path[save path=\triangleHH,name path=triangleHH] (-36.3mm,31.6mm) -- (-40mm,28.6mm) -- (-40mm,34.3mm) -- cycle;
\path[save path=\triangleHI,name path=triangleHI] (-36.3mm,31.6mm) -- (-35.2mm,28.6mm) -- (-40mm,28.6mm) -- cycle;
\path[save path=\triangleHJ,name path=triangleHJ] (-35.2mm,28.6mm) -- (-36.3mm,20.2mm) -- (-40mm,22.9mm) -- cycle;
\path[save path=\triangleHK,name path=triangleHK] (-28.4mm,23.2mm) -- (-35.2mm,17.1mm) -- (-36.3mm,20.2mm) -- cycle;
\path[save path=\triangleHL,name path=triangleHL] (-31.6mm,3.7mm) -- (-28.6mm,4.8mm) -- (-28.6mm,0mm) -- cycle;
\path[save path=\triangleHM,name path=triangleHM] (-23.4mm,16.6mm) -- (-20.4mm,15.2mm) -- (-28.6mm,4.8mm) -- cycle;
\path[save path=\triangleHN,name path=triangleHN] (-40mm,11.4mm) -- (-36.3mm,8.8mm) -- (-40mm,5.7mm) -- cycle;
\path[save path=\triangleHO,name path=triangleHO] (-35.2mm,17.1mm) -- (-28.6mm,4.8mm) -- (-36.3mm,8.8mm) -- cycle;
\path[save path=\triangleHP,name path=triangleHP] (-40mm,17.1mm) -- (-35.2mm,17.1mm) -- (-40mm,11.4mm) -- cycle;
\path[save path=\triangleHQ,name path=triangleHQ] (-36.3mm,8.8mm) -- (-31.6mm,3.7mm) -- (-40mm,5.7mm) -- cycle;
\path[save path=\triangleHR,name path=triangleHR] (-40mm,5.7mm) -- (-34.3mm,0mm) -- (-40mm,0mm) -- cycle;
\path[save path=\triangleHS,name path=triangleHS] (-40mm,5.7mm) -- (-31.6mm,3.7mm) -- (-34.3mm,0mm) -- cycle;
\path[save path=\triangleHT,name path=triangleHT] (-36.3mm,8.8mm) -- (-28.6mm,4.8mm) -- (-31.6mm,3.7mm) -- cycle;
\path[save path=\triangleHU,name path=triangleHU] (-31.6mm,3.7mm) -- (-28.6mm,0mm) -- (-34.3mm,0mm) -- cycle;
\path[save path=\triangleHV,name path=triangleHV] (-28.6mm,4.8mm) -- (-22.9mm,0mm) -- (-28.6mm,0mm) -- cycle;
\path[save path=\triangleHW,name path=triangleHW] (-28.6mm,4.8mm) -- (-20.4mm,15.2mm) -- (-20.2mm,3.7mm) -- cycle;
\path[save path=\triangleHX,name path=triangleHX] (-22.9mm,0mm) -- (-20.2mm,3.7mm) -- (-17.1mm,0mm) -- cycle;
\path[save path=\triangleHY,name path=triangleHY] (-22.9mm,0mm) -- (-28.6mm,4.8mm) -- (-20.2mm,3.7mm) -- cycle;
\path[save path=\triangleHZ,name path=triangleHZ] (-8.8mm,3.7mm) -- (-17.1mm,4.8mm) -- (-8mm,8mm) -- cycle;
\path[save path=\triangleIA,name path=triangleIA] (-20.2mm,3.7mm) -- (-20.4mm,15.2mm) -- (-17.1mm,4.8mm) -- cycle;
\path[save path=\triangleIB,name path=triangleIB] (-8.8mm,3.7mm) -- (-4mm,4mm) -- (-5.7mm,0mm) -- cycle;
\path[save path=\triangleIC,name path=triangleIC] (-4mm,4mm) -- (-8.8mm,3.7mm) -- (-8mm,8mm) -- cycle;
\path[save path=\triangleID,name path=triangleID] (-11.4mm,0mm) -- (-17.1mm,0mm) -- (-17.1mm,4.8mm) -- cycle;
\path[save path=\triangleIE,name path=triangleIE] (-5.7mm,0mm) -- (-11.4mm,0mm) -- (-8.8mm,3.7mm) -- cycle;
\path[save path=\triangleIF,name path=triangleIF] (-4mm,4mm) -- (0mm,0mm) -- (-5.7mm,0mm) -- cycle;
\path[save path=\triangleIG,name path=triangleIG] (-4.8mm,-17.1mm) -- (0mm,-17.1mm) -- (-3.7mm,-20.2mm) -- cycle;
\path[save path=\triangleIH,name path=triangleIH] (-23.2mm,-28.4mm) -- (-28.6mm,-35.2mm) -- (-28mm,-28mm) -- cycle;
\path[save path=\triangleII,name path=triangleII] (-4mm,-4mm) -- (0mm,-5.7mm) -- (-3.7mm,-8.8mm) -- cycle;
\path[save path=\triangleIJ,name path=triangleIJ] (-3.7mm,-8.8mm) -- (0mm,-11.4mm) -- (-4.8mm,-17.1mm) -- cycle;
\path[save path=\triangleIK,name path=triangleIK] (-31.6mm,-36.3mm) -- (-28.6mm,-35.2mm) -- (-28.6mm,-40mm) -- cycle;
\path[save path=\triangleIL,name path=triangleIL] (-16.6mm,-23.4mm) -- (-23.2mm,-28.4mm) -- (-24mm,-24mm) -- cycle;
\path[save path=\triangleIM,name path=triangleIM] (-16.6mm,-23.4mm) -- (-4.8mm,-28.6mm) -- (-17.1mm,-35.2mm) -- cycle;
\path[save path=\triangleIN,name path=triangleIN] (-4.8mm,-28.6mm) -- (0mm,-22.9mm) -- (0mm,-28.6mm) -- cycle;
\path[save path=\triangleIO,name path=triangleIO] (-15.2mm,-20.4mm) -- (-4.8mm,-17.1mm) -- (-3.7mm,-20.2mm) -- cycle;
\path[save path=\triangleIP,name path=triangleIP] (-4.8mm,-28.6mm) -- (-3.7mm,-20.2mm) -- (0mm,-22.9mm) -- cycle;
\path[save path=\triangleIQ,name path=triangleIQ] (-3.7mm,-31.6mm) -- (0mm,-28.6mm) -- (0mm,-34.3mm) -- cycle;
\path[save path=\triangleIR,name path=triangleIR] (-4.8mm,-17.1mm) -- (0mm,-11.4mm) -- (0mm,-17.1mm) -- cycle;
\path[save path=\triangleIS,name path=triangleIS] (-15.2mm,-20.4mm) -- (-3.7mm,-20.2mm) -- (-4.8mm,-28.6mm) -- cycle;
\path[save path=\triangleIT,name path=triangleIT] (0mm,-17.1mm) -- (0mm,-22.9mm) -- (-3.7mm,-20.2mm) -- cycle;
\path[save path=\triangleIU,name path=triangleIU] (-4mm,-4mm) -- (-3.7mm,-8.8mm) -- (-8mm,-8mm) -- cycle;
\path[save path=\triangleIV,name path=triangleIV] (0mm,-5.7mm) -- (0mm,-11.4mm) -- (-3.7mm,-8.8mm) -- cycle;
\path[save path=\triangleIW,name path=triangleIW] (0mm,0mm) -- (0mm,-5.7mm) -- (-4mm,-4mm) -- cycle;
\path[save path=\triangleIX,name path=triangleIX] (-12mm,-12mm) -- (-4.8mm,-17.1mm) -- (-15.2mm,-20.4mm) -- cycle;
\path[save path=\triangleIY,name path=triangleIY] (-8mm,-8mm) -- (-3.7mm,-8.8mm) -- (-4.8mm,-17.1mm) -- cycle;
\path[save path=\triangleIZ,name path=triangleIZ] (-8mm,-8mm) -- (-4.8mm,-17.1mm) -- (-12mm,-12mm) -- cycle;
\path[save path=\triangleJA,name path=triangleJA] (-15.2mm,-20.4mm) -- (-20mm,-20mm) -- (-16mm,-16mm) -- cycle;
\path[save path=\triangleJB,name path=triangleJB] (-16.6mm,-23.4mm) -- (-24mm,-24mm) -- (-20mm,-20mm) -- cycle;
\path[save path=\triangleJC,name path=triangleJC] (-23.2mm,-28.4mm) -- (-28mm,-28mm) -- (-24mm,-24mm) -- cycle;
\path[save path=\triangleJD,name path=triangleJD] (-20mm,-20mm) -- (-15.2mm,-20.4mm) -- (-16.6mm,-23.4mm) -- cycle;
\path[save path=\triangleJE,name path=triangleJE] (-16mm,-16mm) -- (-12mm,-12mm) -- (-15.2mm,-20.4mm) -- cycle;
\path[save path=\triangleJF,name path=triangleJF] (-8.8mm,-36.3mm) -- (-17.1mm,-35.2mm) -- (-4.8mm,-28.6mm) -- cycle;
\path[save path=\triangleJG,name path=triangleJG] (-16.6mm,-23.4mm) -- (-15.2mm,-20.4mm) -- (-4.8mm,-28.6mm) -- cycle;
\path[save path=\triangleJH,name path=triangleJH] (-36mm,-36mm) -- (-31.6mm,-36.3mm) -- (-34.3mm,-40mm) -- cycle;
\path[save path=\triangleJI,name path=triangleJI] (-32mm,-32mm) -- (-28.6mm,-35.2mm) -- (-31.6mm,-36.3mm) -- cycle;
\path[save path=\triangleJJ,name path=triangleJJ] (-28.6mm,-35.2mm) -- (-32mm,-32mm) -- (-28mm,-28mm) -- cycle;
\path[save path=\triangleJK,name path=triangleJK] (-31.6mm,-36.3mm) -- (-36mm,-36mm) -- (-32mm,-32mm) -- cycle;
\path[save path=\triangleJL,name path=triangleJL] (-34.3mm,-40mm) -- (-40mm,-40mm) -- (-36mm,-36mm) -- cycle;
\path[save path=\triangleJM,name path=triangleJM] (-31.6mm,-36.3mm) -- (-28.6mm,-40mm) -- (-34.3mm,-40mm) -- cycle;
\path[save path=\triangleJN,name path=triangleJN] (-28.6mm,-35.2mm) -- (-23.2mm,-28.4mm) -- (-20.2mm,-36.3mm) -- cycle;
\path[save path=\triangleJO,name path=triangleJO] (-28.6mm,-35.2mm) -- (-22.9mm,-40mm) -- (-28.6mm,-40mm) -- cycle;
\path[save path=\triangleJP,name path=triangleJP] (-28.6mm,-35.2mm) -- (-20.2mm,-36.3mm) -- (-22.9mm,-40mm) -- cycle;
\path[save path=\triangleJQ,name path=triangleJQ] (-23.2mm,-28.4mm) -- (-16.6mm,-23.4mm) -- (-17.1mm,-35.2mm) -- cycle;
\path[save path=\triangleJR,name path=triangleJR] (-20.2mm,-36.3mm) -- (-17.1mm,-40mm) -- (-22.9mm,-40mm) -- cycle;
\path[save path=\triangleJS,name path=triangleJS] (-8.8mm,-36.3mm) -- (-4.8mm,-28.6mm) -- (-3.7mm,-31.6mm) -- cycle;
\path[save path=\triangleJT,name path=triangleJT] (-17.1mm,-40mm) -- (-20.2mm,-36.3mm) -- (-17.1mm,-35.2mm) -- cycle;
\path[save path=\triangleJU,name path=triangleJU] (-17.1mm,-40mm) -- (-17.1mm,-35.2mm) -- (-11.4mm,-40mm) -- cycle;
\path[save path=\triangleJV,name path=triangleJV] (-20.2mm,-36.3mm) -- (-23.2mm,-28.4mm) -- (-17.1mm,-35.2mm) -- cycle;
\path[save path=\triangleJW,name path=triangleJW] (-11.4mm,-40mm) -- (-8.8mm,-36.3mm) -- (-5.7mm,-40mm) -- cycle;
\path[save path=\triangleJX,name path=triangleJX] (-4.8mm,-28.6mm) -- (0mm,-28.6mm) -- (-3.7mm,-31.6mm) -- cycle;
\path[save path=\triangleJY,name path=triangleJY] (-3.7mm,-31.6mm) -- (0mm,-34.3mm) -- (-5.7mm,-40mm) -- cycle;
\path[save path=\triangleJZ,name path=triangleJZ] (-5.7mm,-40mm) -- (-8.8mm,-36.3mm) -- (-3.7mm,-31.6mm) -- cycle;
\path[save path=\triangleKA,name path=triangleKA] (-11.4mm,-40mm) -- (-17.1mm,-35.2mm) -- (-8.8mm,-36.3mm) -- cycle;
\path[save path=\triangleKB,name path=triangleKB] (0mm,-34.3mm) -- (0mm,-40mm) -- (-5.7mm,-40mm) -- cycle;
\path[save path=\triangleKC,name path=triangleKC] (0mm,28.6mm) -- (4.8mm,28.6mm) -- (0mm,22.9mm) -- cycle;
\path[save path=\triangleKD,name path=triangleKD] (36mm,36mm) -- (34.3mm,40mm) -- (40mm,40mm) -- cycle;
\path[save path=\triangleKE,name path=triangleKE] (22.9mm,40mm) -- (28.6mm,35.2mm) -- (20.2mm,36.3mm) -- cycle;
\path[save path=\triangleKF,name path=triangleKF] (20.2mm,36.3mm) -- (28.6mm,35.2mm) -- (23.2mm,28.4mm) -- cycle;
\path[save path=\triangleKG,name path=triangleKG] (8.8mm,36.3mm) -- (3.7mm,31.6mm) -- (5.7mm,40mm) -- cycle;
\path[save path=\triangleKH,name path=triangleKH] (8.8mm,36.3mm) -- (5.7mm,40mm) -- (11.4mm,40mm) -- cycle;
\path[save path=\triangleKI,name path=triangleKI] (31.6mm,36.3mm) -- (34.3mm,40mm) -- (36mm,36mm) -- cycle;
\path[save path=\triangleKJ,name path=triangleKJ] (4mm,4mm) -- (0mm,5.7mm) -- (3.7mm,8.8mm) -- cycle;
\path[save path=\triangleKK,name path=triangleKK] (15.2mm,20.4mm) -- (3.7mm,20.2mm) -- (4.8mm,28.6mm) -- cycle;
\path[save path=\triangleKL,name path=triangleKL] (28mm,28mm) -- (24mm,24mm) -- (23.2mm,28.4mm) -- cycle;
\path[save path=\triangleKM,name path=triangleKM] (4.8mm,17.1mm) -- (8mm,8mm) -- (3.7mm,8.8mm) -- cycle;
\path[save path=\triangleKN,name path=triangleKN] (32mm,32mm) -- (28.6mm,35.2mm) -- (31.6mm,36.3mm) -- cycle;
\path[save path=\triangleKO,name path=triangleKO] (28mm,28mm) -- (28.6mm,35.2mm) -- (32mm,32mm) -- cycle;
\path[save path=\triangleKP,name path=triangleKP] (32mm,32mm) -- (31.6mm,36.3mm) -- (36mm,36mm) -- cycle;
\path[save path=\triangleKQ,name path=triangleKQ] (28.6mm,35.2mm) -- (28.6mm,40mm) -- (31.6mm,36.3mm) -- cycle;
\path[save path=\triangleKR,name path=triangleKR] (16.6mm,23.4mm) -- (17.1mm,35.2mm) -- (23.2mm,28.4mm) -- cycle;
\path[save path=\triangleKS,name path=triangleKS] (28.6mm,40mm) -- (34.3mm,40mm) -- (31.6mm,36.3mm) -- cycle;
\path[save path=\triangleKT,name path=triangleKT] (22.9mm,40mm) -- (28.6mm,40mm) -- (28.6mm,35.2mm) -- cycle;
\path[save path=\triangleKU,name path=triangleKU] (17.1mm,40mm) -- (22.9mm,40mm) -- (20.2mm,36.3mm) -- cycle;
\path[save path=\triangleKV,name path=triangleKV] (17.1mm,35.2mm) -- (17.1mm,40mm) -- (20.2mm,36.3mm) -- cycle;
\path[save path=\triangleKW,name path=triangleKW] (17.1mm,35.2mm) -- (8.8mm,36.3mm) -- (11.4mm,40mm) -- cycle;
\path[save path=\triangleKX,name path=triangleKX] (0mm,40mm) -- (5.7mm,40mm) -- (0mm,34.3mm) -- cycle;
\path[save path=\triangleKY,name path=triangleKY] (5.7mm,40mm) -- (3.7mm,31.6mm) -- (0mm,34.3mm) -- cycle;
\path[save path=\triangleKZ,name path=triangleKZ] (17.1mm,40mm) -- (17.1mm,35.2mm) -- (11.4mm,40mm) -- cycle;
\path[save path=\triangleLA,name path=triangleLA] (17.1mm,35.2mm) -- (4.8mm,28.6mm) -- (8.8mm,36.3mm) -- cycle;
\path[save path=\triangleLB,name path=triangleLB] (23.2mm,28.4mm) -- (17.1mm,35.2mm) -- (20.2mm,36.3mm) -- cycle;
\path[save path=\triangleLC,name path=triangleLC] (16.6mm,23.4mm) -- (4.8mm,28.6mm) -- (17.1mm,35.2mm) -- cycle;
\path[save path=\triangleLD,name path=triangleLD] (4.8mm,28.6mm) -- (3.7mm,20.2mm) -- (0mm,22.9mm) -- cycle;
\path[save path=\triangleLE,name path=triangleLE] (15.2mm,20.4mm) -- (16mm,16mm) -- (12mm,12mm) -- cycle;
\path[save path=\triangleLF,name path=triangleLF] (3.7mm,20.2mm) -- (0mm,17.1mm) -- (0mm,22.9mm) -- cycle;
\path[save path=\triangleLG,name path=triangleLG] (3.7mm,31.6mm) -- (0mm,28.6mm) -- (0mm,34.3mm) -- cycle;
\path[save path=\triangleLH,name path=triangleLH] (3.7mm,31.6mm) -- (4.8mm,28.6mm) -- (0mm,28.6mm) -- cycle;
\path[save path=\triangleLI,name path=triangleLI] (3.7mm,20.2mm) -- (4.8mm,17.1mm) -- (0mm,17.1mm) -- cycle;
\path[save path=\triangleLJ,name path=triangleLJ] (3.7mm,8.8mm) -- (0mm,5.7mm) -- (0mm,11.4mm) -- cycle;
\path[save path=\triangleLK,name path=triangleLK] (0mm,17.1mm) -- (4.8mm,17.1mm) -- (0mm,11.4mm) -- cycle;
\path[save path=\triangleLL,name path=triangleLL] (8mm,8mm) -- (4mm,4mm) -- (3.7mm,8.8mm) -- cycle;
\path[save path=\triangleLM,name path=triangleLM] (0mm,0mm) -- (0mm,5.7mm) -- (4mm,4mm) -- cycle;
\path[save path=\triangleLN,name path=triangleLN] (15.2mm,20.4mm) -- (12mm,12mm) -- (4.8mm,17.1mm) -- cycle;
\path[save path=\triangleLO,name path=triangleLO] (8mm,8mm) -- (4.8mm,17.1mm) -- (12mm,12mm) -- cycle;
\path[save path=\triangleLP,name path=triangleLP] (3.7mm,8.8mm) -- (0mm,11.4mm) -- (4.8mm,17.1mm) -- cycle;
\path[save path=\triangleLQ,name path=triangleLQ] (8.8mm,36.3mm) -- (4.8mm,28.6mm) -- (3.7mm,31.6mm) -- cycle;
\path[save path=\triangleLR,name path=triangleLR] (16.6mm,23.4mm) -- (15.2mm,20.4mm) -- (4.8mm,28.6mm) -- cycle;
\path[save path=\triangleLS,name path=triangleLS] (23.2mm,28.4mm) -- (28.6mm,35.2mm) -- (28mm,28mm) -- cycle;
\path[save path=\triangleLT,name path=triangleLT] (16.6mm,23.4mm) -- (23.2mm,28.4mm) -- (24mm,24mm) -- cycle;
\path[save path=\triangleLU,name path=triangleLU] (3.7mm,20.2mm) -- (15.2mm,20.4mm) -- (4.8mm,17.1mm) -- cycle;
\path[save path=\triangleLV,name path=triangleLV] (16.6mm,23.4mm) -- (24mm,24mm) -- (20mm,20mm) -- cycle;
\path[save path=\triangleLW,name path=triangleLW] (15.2mm,20.4mm) -- (20mm,20mm) -- (16mm,16mm) -- cycle;
\path[save path=\triangleLX,name path=triangleLX] (15.2mm,20.4mm) -- (16.6mm,23.4mm) -- (20mm,20mm) -- cycle;
\path[save path=\triangleLY,name path=triangleLY] (8.8mm,-3.7mm) -- (11.4mm,0mm) -- (17.1mm,-4.8mm) -- cycle;
\path[save path=\triangleLZ,name path=triangleLZ] (31.6mm,-3.7mm) -- (34.3mm,0mm) -- (40mm,-5.7mm) -- cycle;
\path[save path=\triangleMA,name path=triangleMA] (4mm,-4mm) -- (5.7mm,0mm) -- (8.8mm,-3.7mm) -- cycle;
\path[save path=\triangleMB,name path=triangleMB] (8.8mm,-3.7mm) -- (17.1mm,-4.8mm) -- (8mm,-8mm) -- cycle;
\path[save path=\triangleMC,name path=triangleMC] (23.4mm,-16.6mm) -- (28.4mm,-23.2mm) -- (24mm,-24mm) -- cycle;
\path[save path=\triangleMD,name path=triangleMD] (20.2mm,-3.7mm) -- (22.9mm,0mm) -- (28.6mm,-4.8mm) -- cycle;
\path[save path=\triangleME,name path=triangleME] (40mm,-28.6mm) -- (35.2mm,-28.6mm) -- (40mm,-22.9mm) -- cycle;
\path[save path=\triangleMF,name path=triangleMF] (28.6mm,-4.8mm) -- (35.2mm,-17.1mm) -- (23.4mm,-16.6mm) -- cycle;
\path[save path=\triangleMG,name path=triangleMG] (36.3mm,-8.8mm) -- (40mm,-11.4mm) -- (35.2mm,-17.1mm) -- cycle;
\path[save path=\triangleMH,name path=triangleMH] (28.4mm,-23.2mm) -- (35.2mm,-28.6mm) -- (28mm,-28mm) -- cycle;
\path[save path=\triangleMI,name path=triangleMI] (40mm,-5.7mm) -- (36.3mm,-8.8mm) -- (31.6mm,-3.7mm) -- cycle;
\path[save path=\triangleMJ,name path=triangleMJ] (28.6mm,-4.8mm) -- (31.6mm,-3.7mm) -- (36.3mm,-8.8mm) -- cycle;
\path[save path=\triangleMK,name path=triangleMK] (40mm,-5.7mm) -- (40mm,-11.4mm) -- (36.3mm,-8.8mm) -- cycle;
\path[save path=\triangleML,name path=triangleML] (40mm,-22.9mm) -- (36.3mm,-20.2mm) -- (40mm,-17.1mm) -- cycle;
\path[save path=\triangleMM,name path=triangleMM] (35.2mm,-17.1mm) -- (28.4mm,-23.2mm) -- (23.4mm,-16.6mm) -- cycle;
\path[save path=\triangleMN,name path=triangleMN] (35.2mm,-17.1mm) -- (28.6mm,-4.8mm) -- (36.3mm,-8.8mm) -- cycle;
\path[save path=\triangleMO,name path=triangleMO] (34.3mm,0mm) -- (40mm,0mm) -- (40mm,-5.7mm) -- cycle;
\path[save path=\triangleMP,name path=triangleMP] (20.4mm,-15.2mm) -- (17.1mm,-4.8mm) -- (20.2mm,-3.7mm) -- cycle;
\path[save path=\triangleMQ,name path=triangleMQ] (22.9mm,0mm) -- (28.6mm,0mm) -- (28.6mm,-4.8mm) -- cycle;
\path[save path=\triangleMR,name path=triangleMR] (28.6mm,-4.8mm) -- (28.6mm,0mm) -- (31.6mm,-3.7mm) -- cycle;
\path[save path=\triangleMS,name path=triangleMS] (28.6mm,0mm) -- (34.3mm,0mm) -- (31.6mm,-3.7mm) -- cycle;
\path[save path=\triangleMT,name path=triangleMT] (28.6mm,-4.8mm) -- (20.4mm,-15.2mm) -- (20.2mm,-3.7mm) -- cycle;
\path[save path=\triangleMU,name path=triangleMU] (17.1mm,-4.8mm) -- (11.4mm,0mm) -- (17.1mm,0mm) -- cycle;
\path[save path=\triangleMV,name path=triangleMV] (4mm,-4mm) -- (8.8mm,-3.7mm) -- (8mm,-8mm) -- cycle;
\path[save path=\triangleMW,name path=triangleMW] (5.7mm,0mm) -- (11.4mm,0mm) -- (8.8mm,-3.7mm) -- cycle;
\path[save path=\triangleMX,name path=triangleMX] (0mm,0mm) -- (5.7mm,0mm) -- (4mm,-4mm) -- cycle;
\path[save path=\triangleMY,name path=triangleMY] (12mm,-12mm) -- (17.1mm,-4.8mm) -- (20.4mm,-15.2mm) -- cycle;
\path[save path=\triangleMZ,name path=triangleMZ] (17.1mm,0mm) -- (22.9mm,0mm) -- (20.2mm,-3.7mm) -- cycle;
\path[save path=\triangleNA,name path=triangleNA] (23.4mm,-16.6mm) -- (20.4mm,-15.2mm) -- (28.6mm,-4.8mm) -- cycle;
\path[save path=\triangleNB,name path=triangleNB] (17.1mm,-4.8mm) -- (17.1mm,0mm) -- (20.2mm,-3.7mm) -- cycle;
\path[save path=\triangleNC,name path=triangleNC] (40mm,-17.1mm) -- (35.2mm,-17.1mm) -- (40mm,-11.4mm) -- cycle;
\path[save path=\triangleND,name path=triangleND] (36.3mm,-20.2mm) -- (28.4mm,-23.2mm) -- (35.2mm,-17.1mm) -- cycle;
\path[save path=\triangleNE,name path=triangleNE] (20mm,-20mm) -- (20.4mm,-15.2mm) -- (23.4mm,-16.6mm) -- cycle;
\path[save path=\triangleNF,name path=triangleNF] (16mm,-16mm) -- (12mm,-12mm) -- (20.4mm,-15.2mm) -- cycle;
\path[save path=\triangleNG,name path=triangleNG] (8mm,-8mm) -- (17.1mm,-4.8mm) -- (12mm,-12mm) -- cycle;
\path[save path=\triangleNH,name path=triangleNH] (20.4mm,-15.2mm) -- (20mm,-20mm) -- (16mm,-16mm) -- cycle;
\path[save path=\triangleNI,name path=triangleNI] (23.4mm,-16.6mm) -- (24mm,-24mm) -- (20mm,-20mm) -- cycle;
\path[save path=\triangleNJ,name path=triangleNJ] (28.4mm,-23.2mm) -- (28mm,-28mm) -- (24mm,-24mm) -- cycle;
\path[save path=\triangleNK,name path=triangleNK] (35.2mm,-28.6mm) -- (32mm,-32mm) -- (28mm,-28mm) -- cycle;
\path[save path=\triangleNL,name path=triangleNL] (35.2mm,-28.6mm) -- (36.3mm,-31.6mm) -- (32mm,-32mm) -- cycle;
\path[save path=\triangleNM,name path=triangleNM] (36mm,-36mm) -- (36.3mm,-31.6mm) -- (40mm,-34.3mm) -- cycle;
\path[save path=\triangleNN,name path=triangleNN] (36mm,-36mm) -- (32mm,-32mm) -- (36.3mm,-31.6mm) -- cycle;
\path[save path=\triangleNO,name path=triangleNO] (40mm,-17.1mm) -- (36.3mm,-20.2mm) -- (35.2mm,-17.1mm) -- cycle;
\path[save path=\triangleNP,name path=triangleNP] (35.2mm,-28.6mm) -- (28.4mm,-23.2mm) -- (36.3mm,-20.2mm) -- cycle;
\path[save path=\triangleNQ,name path=triangleNQ] (40mm,-22.9mm) -- (35.2mm,-28.6mm) -- (36.3mm,-20.2mm) -- cycle;
\path[save path=\triangleNR,name path=triangleNR] (40mm,-28.6mm) -- (36.3mm,-31.6mm) -- (35.2mm,-28.6mm) -- cycle;
\path[save path=\triangleNS,name path=triangleNS] (40mm,-34.3mm) -- (36.3mm,-31.6mm) -- (40mm,-28.6mm) -- cycle;
\path[save path=\triangleNT,name path=triangleNT] (40mm,-34.3mm) -- (40mm,-40mm) -- (36mm,-36mm) -- cycle;
%%% End Triangle Definitions %%%

%%% Begin Triangle Filling %%%
\begin{scope}[line width=\triangleLineWidth]
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleC];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleX];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleZ];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleCN];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleCO];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleCR];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleCZ];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleEB];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleEC];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleEQ];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleFC];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleFE];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleIB];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleIC];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleIF];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleII];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleIU];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleIW];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleKJ];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleLL];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleLM];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleMA];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleMV];
\filldraw[color={rgb,1:red,0.2422;green,0.1504;blue,0.6603}][use path=\triangleMX];
\filldraw[color={rgb,1:red,0.254;green,0.1732;blue,0.7286}][use path=\triangleY];
\filldraw[color={rgb,1:red,0.254;green,0.1732;blue,0.7286}][use path=\triangleCQ];
\filldraw[color={rgb,1:red,0.254;green,0.1732;blue,0.7286}][use path=\triangleDZ];
\filldraw[color={rgb,1:red,0.254;green,0.1732;blue,0.7286}][use path=\triangleFD];
\filldraw[color={rgb,1:red,0.254;green,0.1732;blue,0.7286}][use path=\triangleIE];
\filldraw[color={rgb,1:red,0.254;green,0.1732;blue,0.7286}][use path=\triangleIV];
\filldraw[color={rgb,1:red,0.254;green,0.1732;blue,0.7286}][use path=\triangleLJ];
\filldraw[color={rgb,1:red,0.254;green,0.1732;blue,0.7286}][use path=\triangleMW];
\filldraw[color={rgb,1:red,0.2811;green,0.3204;blue,0.9563}][use path=\triangleA];
\filldraw[color={rgb,1:red,0.2811;green,0.3204;blue,0.9563}][use path=\triangleBE];
\filldraw[color={rgb,1:red,0.2811;green,0.3204;blue,0.9563}][use path=\triangleEF];
\filldraw[color={rgb,1:red,0.2811;green,0.3204;blue,0.9563}][use path=\triangleER];
\filldraw[color={rgb,1:red,0.2811;green,0.3204;blue,0.9563}][use path=\triangleGS];
\filldraw[color={rgb,1:red,0.2811;green,0.3204;blue,0.9563}][use path=\triangleIJ];
\filldraw[color={rgb,1:red,0.2811;green,0.3204;blue,0.9563}][use path=\triangleLP];
\filldraw[color={rgb,1:red,0.2811;green,0.3204;blue,0.9563}][use path=\triangleLY];
\filldraw[color={rgb,1:red,0.2741;green,0.3748;blue,0.9862}][use path=\triangleD];
\filldraw[color={rgb,1:red,0.2741;green,0.3748;blue,0.9862}][use path=\triangleCL];
\filldraw[color={rgb,1:red,0.2741;green,0.3748;blue,0.9862}][use path=\triangleDC];
\filldraw[color={rgb,1:red,0.2741;green,0.3748;blue,0.9862}][use path=\triangleFG];
\filldraw[color={rgb,1:red,0.2741;green,0.3748;blue,0.9862}][use path=\triangleHZ];
\filldraw[color={rgb,1:red,0.2741;green,0.3748;blue,0.9862}][use path=\triangleIY];
\filldraw[color={rgb,1:red,0.2741;green,0.3748;blue,0.9862}][use path=\triangleKM];
\filldraw[color={rgb,1:red,0.2741;green,0.3748;blue,0.9862}][use path=\triangleMB];
\filldraw[color={rgb,1:red,0.2591;green,0.4145;blue,0.9955}][use path=\triangleW];
\filldraw[color={rgb,1:red,0.2591;green,0.4145;blue,0.9955}][use path=\triangleCP];
\filldraw[color={rgb,1:red,0.2591;green,0.4145;blue,0.9955}][use path=\triangleEA];
\filldraw[color={rgb,1:red,0.2591;green,0.4145;blue,0.9955}][use path=\triangleEZ];
\filldraw[color={rgb,1:red,0.2591;green,0.4145;blue,0.9955}][use path=\triangleID];
\filldraw[color={rgb,1:red,0.2591;green,0.4145;blue,0.9955}][use path=\triangleIR];
\filldraw[color={rgb,1:red,0.2591;green,0.4145;blue,0.9955}][use path=\triangleLK];
\filldraw[color={rgb,1:red,0.2591;green,0.4145;blue,0.9955}][use path=\triangleMU];
\filldraw[color={rgb,1:red,0.2556;green,0.4203;blue,0.9965}][use path=\triangleAI];
\filldraw[color={rgb,1:red,0.2556;green,0.4203;blue,0.9965}][use path=\triangleBI];
\filldraw[color={rgb,1:red,0.2556;green,0.4203;blue,0.9965}][use path=\triangleEE];
\filldraw[color={rgb,1:red,0.2556;green,0.4203;blue,0.9965}][use path=\triangleFH];
\filldraw[color={rgb,1:red,0.2556;green,0.4203;blue,0.9965}][use path=\triangleGW];
\filldraw[color={rgb,1:red,0.2556;green,0.4203;blue,0.9965}][use path=\triangleIZ];
\filldraw[color={rgb,1:red,0.2556;green,0.4203;blue,0.9965}][use path=\triangleLO];
\filldraw[color={rgb,1:red,0.2556;green,0.4203;blue,0.9965}][use path=\triangleNG];
\filldraw[color={rgb,1:red,0.2517;green,0.4261;blue,0.9974}][use path=\triangleAV];
\filldraw[color={rgb,1:red,0.2517;green,0.4261;blue,0.9974}][use path=\triangleBO];
\filldraw[color={rgb,1:red,0.2517;green,0.4261;blue,0.9974}][use path=\triangleCT];
\filldraw[color={rgb,1:red,0.2517;green,0.4261;blue,0.9974}][use path=\triangleFT];
\filldraw[color={rgb,1:red,0.2517;green,0.4261;blue,0.9974}][use path=\triangleHC];
\filldraw[color={rgb,1:red,0.2517;green,0.4261;blue,0.9974}][use path=\triangleJL];
\filldraw[color={rgb,1:red,0.2517;green,0.4261;blue,0.9974}][use path=\triangleKD];
\filldraw[color={rgb,1:red,0.2517;green,0.4261;blue,0.9974}][use path=\triangleNT];
\filldraw[color={rgb,1:red,0.2128;green,0.4682;blue,0.9948}][use path=\triangleAA];
\filldraw[color={rgb,1:red,0.2128;green,0.4682;blue,0.9948}][use path=\triangleBG];
\filldraw[color={rgb,1:red,0.2128;green,0.4682;blue,0.9948}][use path=\triangleED];
\filldraw[color={rgb,1:red,0.2128;green,0.4682;blue,0.9948}][use path=\triangleFF];
\filldraw[color={rgb,1:red,0.2128;green,0.4682;blue,0.9948}][use path=\triangleGU];
\filldraw[color={rgb,1:red,0.2128;green,0.4682;blue,0.9948}][use path=\triangleIX];
\filldraw[color={rgb,1:red,0.2128;green,0.4682;blue,0.9948}][use path=\triangleLN];
\filldraw[color={rgb,1:red,0.2128;green,0.4682;blue,0.9948}][use path=\triangleMY];
\filldraw[color={rgb,1:red,0.1818;green,0.5138;blue,0.9766}][use path=\triangleAP];
\filldraw[color={rgb,1:red,0.1818;green,0.5138;blue,0.9766}][use path=\triangleAW];
\filldraw[color={rgb,1:red,0.1818;green,0.5138;blue,0.9766}][use path=\triangleDF];
\filldraw[color={rgb,1:red,0.1818;green,0.5138;blue,0.9766}][use path=\triangleFS];
\filldraw[color={rgb,1:red,0.1818;green,0.5138;blue,0.9766}][use path=\triangleGK];
\filldraw[color={rgb,1:red,0.1818;green,0.5138;blue,0.9766}][use path=\triangleJK];
\filldraw[color={rgb,1:red,0.1818;green,0.5138;blue,0.9766}][use path=\triangleKP];
\filldraw[color={rgb,1:red,0.1818;green,0.5138;blue,0.9766}][use path=\triangleNN];
\filldraw[color={rgb,1:red,0.161;green,0.5805;blue,0.9289}][use path=\triangleAN];
\filldraw[color={rgb,1:red,0.161;green,0.5805;blue,0.9289}][use path=\triangleBN];
\filldraw[color={rgb,1:red,0.161;green,0.5805;blue,0.9289}][use path=\triangleDD];
\filldraw[color={rgb,1:red,0.161;green,0.5805;blue,0.9289}][use path=\triangleFQ];
\filldraw[color={rgb,1:red,0.161;green,0.5805;blue,0.9289}][use path=\triangleHB];
\filldraw[color={rgb,1:red,0.161;green,0.5805;blue,0.9289}][use path=\triangleJI];
\filldraw[color={rgb,1:red,0.161;green,0.5805;blue,0.9289}][use path=\triangleKN];
\filldraw[color={rgb,1:red,0.161;green,0.5805;blue,0.9289}][use path=\triangleNL];
\filldraw[color={rgb,1:red,0.1429;green,0.618;blue,0.9022}][use path=\triangleR];
\filldraw[color={rgb,1:red,0.1429;green,0.618;blue,0.9022}][use path=\triangleCM];
\filldraw[color={rgb,1:red,0.1429;green,0.618;blue,0.9022}][use path=\triangleEK];
\filldraw[color={rgb,1:red,0.1429;green,0.618;blue,0.9022}][use path=\triangleEW];
\filldraw[color={rgb,1:red,0.1429;green,0.618;blue,0.9022}][use path=\triangleIA];
\filldraw[color={rgb,1:red,0.1429;green,0.618;blue,0.9022}][use path=\triangleIO];
\filldraw[color={rgb,1:red,0.1429;green,0.618;blue,0.9022}][use path=\triangleLU];
\filldraw[color={rgb,1:red,0.1429;green,0.618;blue,0.9022}][use path=\triangleMP];
\filldraw[color={rgb,1:red,0.1354;green,0.6317;blue,0.8953}][use path=\triangleAB];
\filldraw[color={rgb,1:red,0.1354;green,0.6317;blue,0.8953}][use path=\triangleCJ];
\filldraw[color={rgb,1:red,0.1354;green,0.6317;blue,0.8953}][use path=\triangleDV];
\filldraw[color={rgb,1:red,0.1354;green,0.6317;blue,0.8953}][use path=\triangleFB];
\filldraw[color={rgb,1:red,0.1354;green,0.6317;blue,0.8953}][use path=\triangleHX];
\filldraw[color={rgb,1:red,0.1354;green,0.6317;blue,0.8953}][use path=\triangleIT];
\filldraw[color={rgb,1:red,0.1354;green,0.6317;blue,0.8953}][use path=\triangleLF];
\filldraw[color={rgb,1:red,0.1354;green,0.6317;blue,0.8953}][use path=\triangleMZ];
\filldraw[color={rgb,1:red,0.1253;green,0.6453;blue,0.8887}][use path=\triangleAM];
\filldraw[color={rgb,1:red,0.1253;green,0.6453;blue,0.8887}][use path=\triangleBM];
\filldraw[color={rgb,1:red,0.1253;green,0.6453;blue,0.8887}][use path=\triangleDE];
\filldraw[color={rgb,1:red,0.1253;green,0.6453;blue,0.8887}][use path=\triangleFR];
\filldraw[color={rgb,1:red,0.1253;green,0.6453;blue,0.8887}][use path=\triangleHA];
\filldraw[color={rgb,1:red,0.1253;green,0.6453;blue,0.8887}][use path=\triangleJJ];
\filldraw[color={rgb,1:red,0.1253;green,0.6453;blue,0.8887}][use path=\triangleKO];
\filldraw[color={rgb,1:red,0.1253;green,0.6453;blue,0.8887}][use path=\triangleNK];
\filldraw[color={rgb,1:red,0.1185;green,0.6541;blue,0.8834}][use path=\triangleAD];
\filldraw[color={rgb,1:red,0.1185;green,0.6541;blue,0.8834}][use path=\triangleBD];
\filldraw[color={rgb,1:red,0.1185;green,0.6541;blue,0.8834}][use path=\triangleDY];
\filldraw[color={rgb,1:red,0.1185;green,0.6541;blue,0.8834}][use path=\triangleEO];
\filldraw[color={rgb,1:red,0.1185;green,0.6541;blue,0.8834}][use path=\triangleGR];
\filldraw[color={rgb,1:red,0.1185;green,0.6541;blue,0.8834}][use path=\triangleIG];
\filldraw[color={rgb,1:red,0.1185;green,0.6541;blue,0.8834}][use path=\triangleLI];
\filldraw[color={rgb,1:red,0.1185;green,0.6541;blue,0.8834}][use path=\triangleNB];
\filldraw[color={rgb,1:red,0.1152;green,0.6584;blue,0.8804}][use path=\triangleAJ];
\filldraw[color={rgb,1:red,0.1152;green,0.6584;blue,0.8804}][use path=\triangleAY];
\filldraw[color={rgb,1:red,0.1152;green,0.6584;blue,0.8804}][use path=\triangleEM];
\filldraw[color={rgb,1:red,0.1152;green,0.6584;blue,0.8804}][use path=\triangleFI];
\filldraw[color={rgb,1:red,0.1152;green,0.6584;blue,0.8804}][use path=\triangleGM];
\filldraw[color={rgb,1:red,0.1152;green,0.6584;blue,0.8804}][use path=\triangleJA];
\filldraw[color={rgb,1:red,0.1152;green,0.6584;blue,0.8804}][use path=\triangleLW];
\filldraw[color={rgb,1:red,0.1152;green,0.6584;blue,0.8804}][use path=\triangleNH];
\filldraw[color={rgb,1:red,0.1085;green,0.6669;blue,0.8734}][use path=\triangleAC];
\filldraw[color={rgb,1:red,0.1085;green,0.6669;blue,0.8734}][use path=\triangleBY];
\filldraw[color={rgb,1:red,0.1085;green,0.6669;blue,0.8734}][use path=\triangleEH];
\filldraw[color={rgb,1:red,0.1085;green,0.6669;blue,0.8734}][use path=\triangleFO];
\filldraw[color={rgb,1:red,0.1085;green,0.6669;blue,0.8734}][use path=\triangleHM];
\filldraw[color={rgb,1:red,0.1085;green,0.6669;blue,0.8734}][use path=\triangleJG];
\filldraw[color={rgb,1:red,0.1085;green,0.6669;blue,0.8734}][use path=\triangleLR];
\filldraw[color={rgb,1:red,0.1085;green,0.6669;blue,0.8734}][use path=\triangleNA];
\filldraw[color={rgb,1:red,0.1009;green,0.675;blue,0.8653}][use path=\triangleJ];
\filldraw[color={rgb,1:red,0.1009;green,0.675;blue,0.8653}][use path=\triangleAK];
\filldraw[color={rgb,1:red,0.1009;green,0.675;blue,0.8653}][use path=\triangleAZ];
\filldraw[color={rgb,1:red,0.1009;green,0.675;blue,0.8653}][use path=\triangleBF];
\filldraw[color={rgb,1:red,0.1009;green,0.675;blue,0.8653}][use path=\triangleEI];
\filldraw[color={rgb,1:red,0.1009;green,0.675;blue,0.8653}][use path=\triangleEL];
\filldraw[color={rgb,1:red,0.1009;green,0.675;blue,0.8653}][use path=\triangleEP];
\filldraw[color={rgb,1:red,0.1009;green,0.675;blue,0.8653}][use path=\triangleFJ];
\filldraw[color={rgb,1:red,0.1009;green,0.675;blue,0.8653}][use path=\triangleGN];
\filldraw[color={rgb,1:red,0.1009;green,0.675;blue,0.8653}][use path=\triangleGT];
\filldraw[color={rgb,1:red,0.1009;green,0.675;blue,0.8653}][use path=\triangleIH];
\filldraw[color={rgb,1:red,0.1009;green,0.675;blue,0.8653}][use path=\triangleJB];
\filldraw[color={rgb,1:red,0.1009;green,0.675;blue,0.8653}][use path=\triangleLS];
\filldraw[color={rgb,1:red,0.1009;green,0.675;blue,0.8653}][use path=\triangleLV];
\filldraw[color={rgb,1:red,0.1009;green,0.675;blue,0.8653}][use path=\triangleMH];
\filldraw[color={rgb,1:red,0.1009;green,0.675;blue,0.8653}][use path=\triangleNI];
\filldraw[color={rgb,1:red,0.0789;green,0.6902;blue,0.8462}][use path=\triangleAH];
\filldraw[color={rgb,1:red,0.0789;green,0.6902;blue,0.8462}][use path=\triangleAL];
\filldraw[color={rgb,1:red,0.0789;green,0.6902;blue,0.8462}][use path=\triangleBB];
\filldraw[color={rgb,1:red,0.0789;green,0.6902;blue,0.8462}][use path=\triangleBJ];
\filldraw[color={rgb,1:red,0.0789;green,0.6902;blue,0.8462}][use path=\triangleDB];
\filldraw[color={rgb,1:red,0.0789;green,0.6902;blue,0.8462}][use path=\triangleDU];
\filldraw[color={rgb,1:red,0.0789;green,0.6902;blue,0.8462}][use path=\triangleFK];
\filldraw[color={rgb,1:red,0.0789;green,0.6902;blue,0.8462}][use path=\triangleFM];
\filldraw[color={rgb,1:red,0.0789;green,0.6902;blue,0.8462}][use path=\triangleGP];
\filldraw[color={rgb,1:red,0.0789;green,0.6902;blue,0.8462}][use path=\triangleGX];
\filldraw[color={rgb,1:red,0.0789;green,0.6902;blue,0.8462}][use path=\triangleJC];
\filldraw[color={rgb,1:red,0.0789;green,0.6902;blue,0.8462}][use path=\triangleJE];
\filldraw[color={rgb,1:red,0.0789;green,0.6902;blue,0.8462}][use path=\triangleKL];
\filldraw[color={rgb,1:red,0.0789;green,0.6902;blue,0.8462}][use path=\triangleLE];
\filldraw[color={rgb,1:red,0.0789;green,0.6902;blue,0.8462}][use path=\triangleNF];
\filldraw[color={rgb,1:red,0.0789;green,0.6902;blue,0.8462}][use path=\triangleNJ];
\filldraw[color={rgb,1:red,0.0713;green,0.6938;blue,0.8409}][use path=\triangleF];
\filldraw[color={rgb,1:red,0.0713;green,0.6938;blue,0.8409}][use path=\triangleCK];
\filldraw[color={rgb,1:red,0.0713;green,0.6938;blue,0.8409}][use path=\triangleDT];
\filldraw[color={rgb,1:red,0.0713;green,0.6938;blue,0.8409}][use path=\triangleEX];
\filldraw[color={rgb,1:red,0.0713;green,0.6938;blue,0.8409}][use path=\triangleHY];
\filldraw[color={rgb,1:red,0.0713;green,0.6938;blue,0.8409}][use path=\triangleIP];
\filldraw[color={rgb,1:red,0.0713;green,0.6938;blue,0.8409}][use path=\triangleLD];
\filldraw[color={rgb,1:red,0.0713;green,0.6938;blue,0.8409}][use path=\triangleMD];
\filldraw[color={rgb,1:red,0.0433;green,0.7039;blue,0.8242}][use path=\triangleAR];
\filldraw[color={rgb,1:red,0.0433;green,0.7039;blue,0.8242}][use path=\triangleBS];
\filldraw[color={rgb,1:red,0.0433;green,0.7039;blue,0.8242}][use path=\triangleCV];
\filldraw[color={rgb,1:red,0.0433;green,0.7039;blue,0.8242}][use path=\triangleFV];
\filldraw[color={rgb,1:red,0.0433;green,0.7039;blue,0.8242}][use path=\triangleHG];
\filldraw[color={rgb,1:red,0.0433;green,0.7039;blue,0.8242}][use path=\triangleJN];
\filldraw[color={rgb,1:red,0.0433;green,0.7039;blue,0.8242}][use path=\triangleKF];
\filldraw[color={rgb,1:red,0.0433;green,0.7039;blue,0.8242}][use path=\triangleNP];
\filldraw[color={rgb,1:red,0.0328;green,0.7071;blue,0.8183}][use path=\triangleAG];
\filldraw[color={rgb,1:red,0.0328;green,0.7071;blue,0.8183}][use path=\triangleBH];
\filldraw[color={rgb,1:red,0.0328;green,0.7071;blue,0.8183}][use path=\triangleEN];
\filldraw[color={rgb,1:red,0.0328;green,0.7071;blue,0.8183}][use path=\triangleFL];
\filldraw[color={rgb,1:red,0.0328;green,0.7071;blue,0.8183}][use path=\triangleGV];
\filldraw[color={rgb,1:red,0.0328;green,0.7071;blue,0.8183}][use path=\triangleJD];
\filldraw[color={rgb,1:red,0.0328;green,0.7071;blue,0.8183}][use path=\triangleLX];
\filldraw[color={rgb,1:red,0.0328;green,0.7071;blue,0.8183}][use path=\triangleNE];
\filldraw[color={rgb,1:red,0.0234;green,0.7103;blue,0.8124}][use path=\triangleV];
\filldraw[color={rgb,1:red,0.0234;green,0.7103;blue,0.8124}][use path=\triangleCI];
\filldraw[color={rgb,1:red,0.0234;green,0.7103;blue,0.8124}][use path=\triangleDA];
\filldraw[color={rgb,1:red,0.0234;green,0.7103;blue,0.8124}][use path=\triangleFA];
\filldraw[color={rgb,1:red,0.0234;green,0.7103;blue,0.8124}][use path=\triangleHW];
\filldraw[color={rgb,1:red,0.0234;green,0.7103;blue,0.8124}][use path=\triangleIS];
\filldraw[color={rgb,1:red,0.0234;green,0.7103;blue,0.8124}][use path=\triangleKK];
\filldraw[color={rgb,1:red,0.0234;green,0.7103;blue,0.8124}][use path=\triangleMT];
\filldraw[color={rgb,1:red,0.0155;green,0.7133;blue,0.8064}][use path=\triangleE];
\filldraw[color={rgb,1:red,0.0155;green,0.7133;blue,0.8064}][use path=\triangleBC];
\filldraw[color={rgb,1:red,0.0155;green,0.7133;blue,0.8064}][use path=\triangleEJ];
\filldraw[color={rgb,1:red,0.0155;green,0.7133;blue,0.8064}][use path=\triangleET];
\filldraw[color={rgb,1:red,0.0155;green,0.7133;blue,0.8064}][use path=\triangleGQ];
\filldraw[color={rgb,1:red,0.0155;green,0.7133;blue,0.8064}][use path=\triangleIL];
\filldraw[color={rgb,1:red,0.0155;green,0.7133;blue,0.8064}][use path=\triangleLT];
\filldraw[color={rgb,1:red,0.0155;green,0.7133;blue,0.8064}][use path=\triangleMC];
\filldraw[color={rgb,1:red,0.0046;green,0.7192;blue,0.7941}][use path=\triangleAO];
\filldraw[color={rgb,1:red,0.0046;green,0.7192;blue,0.7941}][use path=\triangleBQ];
\filldraw[color={rgb,1:red,0.0046;green,0.7192;blue,0.7941}][use path=\triangleCY];
\filldraw[color={rgb,1:red,0.0046;green,0.7192;blue,0.7941}][use path=\triangleFP];
\filldraw[color={rgb,1:red,0.0046;green,0.7192;blue,0.7941}][use path=\triangleHE];
\filldraw[color={rgb,1:red,0.0046;green,0.7192;blue,0.7941}][use path=\triangleJH];
\filldraw[color={rgb,1:red,0.0046;green,0.7192;blue,0.7941}][use path=\triangleKI];
\filldraw[color={rgb,1:red,0.0046;green,0.7192;blue,0.7941}][use path=\triangleNM];
\filldraw[color={rgb,1:red,0.0018;green,0.7275;blue,0.7752}][use path=\triangleH];
\filldraw[color={rgb,1:red,0.0018;green,0.7275;blue,0.7752}][use path=\triangleAX];
\filldraw[color={rgb,1:red,0.0018;green,0.7275;blue,0.7752}][use path=\triangleDS];
\filldraw[color={rgb,1:red,0.0018;green,0.7275;blue,0.7752}][use path=\triangleEU];
\filldraw[color={rgb,1:red,0.0018;green,0.7275;blue,0.7752}][use path=\triangleGL];
\filldraw[color={rgb,1:red,0.0018;green,0.7275;blue,0.7752}][use path=\triangleIM];
\filldraw[color={rgb,1:red,0.0018;green,0.7275;blue,0.7752}][use path=\triangleLC];
\filldraw[color={rgb,1:red,0.0018;green,0.7275;blue,0.7752}][use path=\triangleMF];
\filldraw[color={rgb,1:red,0.0046;green,0.7301;blue,0.7688}][use path=\triangleO];
\filldraw[color={rgb,1:red,0.0046;green,0.7301;blue,0.7688}][use path=\triangleBL];
\filldraw[color={rgb,1:red,0.0046;green,0.7301;blue,0.7688}][use path=\triangleDH];
\filldraw[color={rgb,1:red,0.0046;green,0.7301;blue,0.7688}][use path=\triangleFY];
\filldraw[color={rgb,1:red,0.0046;green,0.7301;blue,0.7688}][use path=\triangleGZ];
\filldraw[color={rgb,1:red,0.0046;green,0.7301;blue,0.7688}][use path=\triangleJQ];
\filldraw[color={rgb,1:red,0.0046;green,0.7301;blue,0.7688}][use path=\triangleKR];
\filldraw[color={rgb,1:red,0.0046;green,0.7301;blue,0.7688}][use path=\triangleMM];
\filldraw[color={rgb,1:red,0.0094;green,0.7327;blue,0.7623}][use path=\triangleS];
\filldraw[color={rgb,1:red,0.0094;green,0.7327;blue,0.7623}][use path=\triangleCH];
\filldraw[color={rgb,1:red,0.0094;green,0.7327;blue,0.7623}][use path=\triangleCS];
\filldraw[color={rgb,1:red,0.0094;green,0.7327;blue,0.7623}][use path=\triangleEV];
\filldraw[color={rgb,1:red,0.0094;green,0.7327;blue,0.7623}][use path=\triangleHV];
\filldraw[color={rgb,1:red,0.0094;green,0.7327;blue,0.7623}][use path=\triangleIN];
\filldraw[color={rgb,1:red,0.0094;green,0.7327;blue,0.7623}][use path=\triangleKC];
\filldraw[color={rgb,1:red,0.0094;green,0.7327;blue,0.7623}][use path=\triangleMQ];
\filldraw[color={rgb,1:red,0.1141;green,0.7531;blue,0.7019}][use path=\triangleAF];
\filldraw[color={rgb,1:red,0.1141;green,0.7531;blue,0.7019}][use path=\triangleBW];
\filldraw[color={rgb,1:red,0.1141;green,0.7531;blue,0.7019}][use path=\triangleDR];
\filldraw[color={rgb,1:red,0.1141;green,0.7531;blue,0.7019}][use path=\triangleGD];
\filldraw[color={rgb,1:red,0.1141;green,0.7531;blue,0.7019}][use path=\triangleHK];
\filldraw[color={rgb,1:red,0.1141;green,0.7531;blue,0.7019}][use path=\triangleJV];
\filldraw[color={rgb,1:red,0.1141;green,0.7531;blue,0.7019}][use path=\triangleLB];
\filldraw[color={rgb,1:red,0.1141;green,0.7531;blue,0.7019}][use path=\triangleND];
\filldraw[color={rgb,1:red,0.1741;green,0.7678;blue,0.6527}][use path=\triangleT];
\filldraw[color={rgb,1:red,0.1741;green,0.7678;blue,0.6527}][use path=\triangleBX];
\filldraw[color={rgb,1:red,0.1741;green,0.7678;blue,0.6527}][use path=\triangleDX];
\filldraw[color={rgb,1:red,0.1741;green,0.7678;blue,0.6527}][use path=\triangleGF];
\filldraw[color={rgb,1:red,0.1741;green,0.7678;blue,0.6527}][use path=\triangleHL];
\filldraw[color={rgb,1:red,0.1741;green,0.7678;blue,0.6527}][use path=\triangleJX];
\filldraw[color={rgb,1:red,0.1741;green,0.7678;blue,0.6527}][use path=\triangleLH];
\filldraw[color={rgb,1:red,0.1741;green,0.7678;blue,0.6527}][use path=\triangleMR];
\filldraw[color={rgb,1:red,0.1954;green,0.7765;blue,0.6225}][use path=\triangleU];
\filldraw[color={rgb,1:red,0.1954;green,0.7765;blue,0.6225}][use path=\triangleCG];
\filldraw[color={rgb,1:red,0.1954;green,0.7765;blue,0.6225}][use path=\triangleDW];
\filldraw[color={rgb,1:red,0.1954;green,0.7765;blue,0.6225}][use path=\triangleEY];
\filldraw[color={rgb,1:red,0.1954;green,0.7765;blue,0.6225}][use path=\triangleHU];
\filldraw[color={rgb,1:red,0.1954;green,0.7765;blue,0.6225}][use path=\triangleIQ];
\filldraw[color={rgb,1:red,0.1954;green,0.7765;blue,0.6225}][use path=\triangleLG];
\filldraw[color={rgb,1:red,0.1954;green,0.7765;blue,0.6225}][use path=\triangleMS];
\filldraw[color={rgb,1:red,0.2318;green,0.7887;blue,0.5725}][use path=\triangleL];
\filldraw[color={rgb,1:red,0.2318;green,0.7887;blue,0.5725}][use path=\triangleCF];
\filldraw[color={rgb,1:red,0.2318;green,0.7887;blue,0.5725}][use path=\triangleEG];
\filldraw[color={rgb,1:red,0.2318;green,0.7887;blue,0.5725}][use path=\triangleGA];
\filldraw[color={rgb,1:red,0.2318;green,0.7887;blue,0.5725}][use path=\triangleHT];
\filldraw[color={rgb,1:red,0.2318;green,0.7887;blue,0.5725}][use path=\triangleJS];
\filldraw[color={rgb,1:red,0.2318;green,0.7887;blue,0.5725}][use path=\triangleLQ];
\filldraw[color={rgb,1:red,0.2318;green,0.7887;blue,0.5725}][use path=\triangleMJ];
\filldraw[color={rgb,1:red,0.2695;green,0.7951;blue,0.536}][use path=\triangleAU];
\filldraw[color={rgb,1:red,0.2695;green,0.7951;blue,0.536}][use path=\triangleBT];
\filldraw[color={rgb,1:red,0.2695;green,0.7951;blue,0.536}][use path=\triangleDI];
\filldraw[color={rgb,1:red,0.2695;green,0.7951;blue,0.536}][use path=\triangleFU];
\filldraw[color={rgb,1:red,0.2695;green,0.7951;blue,0.536}][use path=\triangleHH];
\filldraw[color={rgb,1:red,0.2695;green,0.7951;blue,0.536}][use path=\triangleJM];
\filldraw[color={rgb,1:red,0.2695;green,0.7951;blue,0.536}][use path=\triangleKS];
\filldraw[color={rgb,1:red,0.2695;green,0.7951;blue,0.536}][use path=\triangleNS];
\filldraw[color={rgb,1:red,0.4463;green,0.8024;blue,0.3904}][use path=\triangleAT];
\filldraw[color={rgb,1:red,0.4463;green,0.8024;blue,0.3904}][use path=\triangleBU];
\filldraw[color={rgb,1:red,0.4463;green,0.8024;blue,0.3904}][use path=\triangleDG];
\filldraw[color={rgb,1:red,0.4463;green,0.8024;blue,0.3904}][use path=\triangleES];
\filldraw[color={rgb,1:red,0.4463;green,0.8024;blue,0.3904}][use path=\triangleHI];
\filldraw[color={rgb,1:red,0.4463;green,0.8024;blue,0.3904}][use path=\triangleIK];
\filldraw[color={rgb,1:red,0.4463;green,0.8024;blue,0.3904}][use path=\triangleKQ];
\filldraw[color={rgb,1:red,0.4463;green,0.8024;blue,0.3904}][use path=\triangleNR];
\filldraw[color={rgb,1:red,0.4608;green,0.8018;blue,0.3797}][use path=\triangleP];
\filldraw[color={rgb,1:red,0.4608;green,0.8018;blue,0.3797}][use path=\triangleCA];
\filldraw[color={rgb,1:red,0.4608;green,0.8018;blue,0.3797}][use path=\triangleDQ];
\filldraw[color={rgb,1:red,0.4608;green,0.8018;blue,0.3797}][use path=\triangleFN];
\filldraw[color={rgb,1:red,0.4608;green,0.8018;blue,0.3797}][use path=\triangleHO];
\filldraw[color={rgb,1:red,0.4608;green,0.8018;blue,0.3797}][use path=\triangleJF];
\filldraw[color={rgb,1:red,0.4608;green,0.8018;blue,0.3797}][use path=\triangleLA];
\filldraw[color={rgb,1:red,0.4608;green,0.8018;blue,0.3797}][use path=\triangleMN];
\filldraw[color={rgb,1:red,0.6567;green,0.7818;blue,0.2329}][use path=\triangleG];
\filldraw[color={rgb,1:red,0.6567;green,0.7818;blue,0.2329}][use path=\triangleBP];
\filldraw[color={rgb,1:red,0.6567;green,0.7818;blue,0.2329}][use path=\triangleDJ];
\filldraw[color={rgb,1:red,0.6567;green,0.7818;blue,0.2329}][use path=\triangleFW];
\filldraw[color={rgb,1:red,0.6567;green,0.7818;blue,0.2329}][use path=\triangleHD];
\filldraw[color={rgb,1:red,0.6567;green,0.7818;blue,0.2329}][use path=\triangleJO];
\filldraw[color={rgb,1:red,0.6567;green,0.7818;blue,0.2329}][use path=\triangleKT];
\filldraw[color={rgb,1:red,0.6567;green,0.7818;blue,0.2329}][use path=\triangleME];
\filldraw[color={rgb,1:red,0.9523;green,0.7284;blue,0.2237}][use path=\triangleAS];
\filldraw[color={rgb,1:red,0.9523;green,0.7284;blue,0.2237}][use path=\triangleBV];
\filldraw[color={rgb,1:red,0.9523;green,0.7284;blue,0.2237}][use path=\triangleCU];
\filldraw[color={rgb,1:red,0.9523;green,0.7284;blue,0.2237}][use path=\triangleFX];
\filldraw[color={rgb,1:red,0.9523;green,0.7284;blue,0.2237}][use path=\triangleHJ];
\filldraw[color={rgb,1:red,0.9523;green,0.7284;blue,0.2237}][use path=\triangleJP];
\filldraw[color={rgb,1:red,0.9523;green,0.7284;blue,0.2237}][use path=\triangleKE];
\filldraw[color={rgb,1:red,0.9523;green,0.7284;blue,0.2237}][use path=\triangleNQ];
\filldraw[color={rgb,1:red,0.9971;green,0.7626;blue,0.2224}][use path=\triangleB];
\filldraw[color={rgb,1:red,0.9971;green,0.7626;blue,0.2224}][use path=\triangleCE];
\filldraw[color={rgb,1:red,0.9971;green,0.7626;blue,0.2224}][use path=\triangleDO];
\filldraw[color={rgb,1:red,0.9971;green,0.7626;blue,0.2224}][use path=\triangleGG];
\filldraw[color={rgb,1:red,0.9971;green,0.7626;blue,0.2224}][use path=\triangleHS];
\filldraw[color={rgb,1:red,0.9971;green,0.7626;blue,0.2224}][use path=\triangleJY];
\filldraw[color={rgb,1:red,0.9971;green,0.7626;blue,0.2224}][use path=\triangleKY];
\filldraw[color={rgb,1:red,0.9971;green,0.7626;blue,0.2224}][use path=\triangleLZ];
\filldraw[color={rgb,1:red,0.9885;green,0.8156;blue,0.1875}][use path=\triangleN];
\filldraw[color={rgb,1:red,0.9885;green,0.8156;blue,0.1875}][use path=\triangleBA];
\filldraw[color={rgb,1:red,0.9885;green,0.8156;blue,0.1875}][use path=\triangleDK];
\filldraw[color={rgb,1:red,0.9885;green,0.8156;blue,0.1875}][use path=\triangleFZ];
\filldraw[color={rgb,1:red,0.9885;green,0.8156;blue,0.1875}][use path=\triangleGO];
\filldraw[color={rgb,1:red,0.9885;green,0.8156;blue,0.1875}][use path=\triangleJR];
\filldraw[color={rgb,1:red,0.9885;green,0.8156;blue,0.1875}][use path=\triangleKU];
\filldraw[color={rgb,1:red,0.9885;green,0.8156;blue,0.1875}][use path=\triangleML];
\filldraw[color={rgb,1:red,0.9861;green,0.8218;blue,0.1846}][use path=\triangleAQ];
\filldraw[color={rgb,1:red,0.9861;green,0.8218;blue,0.1846}][use path=\triangleBK];
\filldraw[color={rgb,1:red,0.9861;green,0.8218;blue,0.1846}][use path=\triangleDL];
\filldraw[color={rgb,1:red,0.9861;green,0.8218;blue,0.1846}][use path=\triangleGB];
\filldraw[color={rgb,1:red,0.9861;green,0.8218;blue,0.1846}][use path=\triangleGY];
\filldraw[color={rgb,1:red,0.9861;green,0.8218;blue,0.1846}][use path=\triangleJT];
\filldraw[color={rgb,1:red,0.9861;green,0.8218;blue,0.1846}][use path=\triangleKV];
\filldraw[color={rgb,1:red,0.9861;green,0.8218;blue,0.1846}][use path=\triangleNO];
\filldraw[color={rgb,1:red,0.9694;green,0.8591;blue,0.1665}][use path=\triangleAE];
\filldraw[color={rgb,1:red,0.9694;green,0.8591;blue,0.1665}][use path=\triangleCB];
\filldraw[color={rgb,1:red,0.9694;green,0.8591;blue,0.1665}][use path=\triangleDP];
\filldraw[color={rgb,1:red,0.9694;green,0.8591;blue,0.1665}][use path=\triangleGC];
\filldraw[color={rgb,1:red,0.9694;green,0.8591;blue,0.1665}][use path=\triangleHP];
\filldraw[color={rgb,1:red,0.9694;green,0.8591;blue,0.1665}][use path=\triangleJU];
\filldraw[color={rgb,1:red,0.9694;green,0.8591;blue,0.1665}][use path=\triangleKZ];
\filldraw[color={rgb,1:red,0.9694;green,0.8591;blue,0.1665}][use path=\triangleNC];
\filldraw[color={rgb,1:red,0.9619;green,0.884;blue,0.1557}][use path=\triangleK];
\filldraw[color={rgb,1:red,0.9619;green,0.884;blue,0.1557}][use path=\triangleCC];
\filldraw[color={rgb,1:red,0.9619;green,0.884;blue,0.1557}][use path=\triangleCW];
\filldraw[color={rgb,1:red,0.9619;green,0.884;blue,0.1557}][use path=\triangleGH];
\filldraw[color={rgb,1:red,0.9619;green,0.884;blue,0.1557}][use path=\triangleHQ];
\filldraw[color={rgb,1:red,0.9619;green,0.884;blue,0.1557}][use path=\triangleJZ];
\filldraw[color={rgb,1:red,0.9619;green,0.884;blue,0.1557}][use path=\triangleKG];
\filldraw[color={rgb,1:red,0.9619;green,0.884;blue,0.1557}][use path=\triangleMI];
\filldraw[color={rgb,1:red,0.9601;green,0.9203;blue,0.1382}][use path=\triangleQ];
\filldraw[color={rgb,1:red,0.9601;green,0.9203;blue,0.1382}][use path=\triangleCD];
\filldraw[color={rgb,1:red,0.9601;green,0.9203;blue,0.1382}][use path=\triangleDN];
\filldraw[color={rgb,1:red,0.9601;green,0.9203;blue,0.1382}][use path=\triangleGJ];
\filldraw[color={rgb,1:red,0.9601;green,0.9203;blue,0.1382}][use path=\triangleHR];
\filldraw[color={rgb,1:red,0.9601;green,0.9203;blue,0.1382}][use path=\triangleKB];
\filldraw[color={rgb,1:red,0.9601;green,0.9203;blue,0.1382}][use path=\triangleKX];
\filldraw[color={rgb,1:red,0.9601;green,0.9203;blue,0.1382}][use path=\triangleMO];
\filldraw[color={rgb,1:red,0.9629;green,0.9379;blue,0.1261}][use path=\triangleI];
\filldraw[color={rgb,1:red,0.9629;green,0.9379;blue,0.1261}][use path=\triangleBR];
\filldraw[color={rgb,1:red,0.9629;green,0.9379;blue,0.1261}][use path=\triangleDM];
\filldraw[color={rgb,1:red,0.9629;green,0.9379;blue,0.1261}][use path=\triangleGI];
\filldraw[color={rgb,1:red,0.9629;green,0.9379;blue,0.1261}][use path=\triangleHF];
\filldraw[color={rgb,1:red,0.9629;green,0.9379;blue,0.1261}][use path=\triangleKA];
\filldraw[color={rgb,1:red,0.9629;green,0.9379;blue,0.1261}][use path=\triangleKW];
\filldraw[color={rgb,1:red,0.9629;green,0.9379;blue,0.1261}][use path=\triangleMG];
\filldraw[color={rgb,1:red,0.9769;green,0.9839;blue,0.0805}][use path=\triangleM];
\filldraw[color={rgb,1:red,0.9769;green,0.9839;blue,0.0805}][use path=\triangleBZ];
\filldraw[color={rgb,1:red,0.9769;green,0.9839;blue,0.0805}][use path=\triangleCX];
\filldraw[color={rgb,1:red,0.9769;green,0.9839;blue,0.0805}][use path=\triangleGE];
\filldraw[color={rgb,1:red,0.9769;green,0.9839;blue,0.0805}][use path=\triangleHN];
\filldraw[color={rgb,1:red,0.9769;green,0.9839;blue,0.0805}][use path=\triangleJW];
\filldraw[color={rgb,1:red,0.9769;green,0.9839;blue,0.0805}][use path=\triangleKH];
\filldraw[color={rgb,1:red,0.9769;green,0.9839;blue,0.0805}][use path=\triangleMK];
\end{scope}
%%% End Triangle Filling %%%

%%% Begin Triangle Drawing %%%
\begin{scope}[every path/.append style={\drawTriangles, color={\triangleLineColor}, line width=\triangleLineWidth}]
\path[][use path=\triangleA];
\path[][use path=\triangleB];
\path[][use path=\triangleC];
\path[][use path=\triangleD];
\path[][use path=\triangleE];
\path[][use path=\triangleF];
\path[][use path=\triangleG];
\path[][use path=\triangleH];
\path[][use path=\triangleI];
\path[][use path=\triangleJ];
\path[][use path=\triangleK];
\path[][use path=\triangleL];
\path[][use path=\triangleM];
\path[][use path=\triangleN];
\path[][use path=\triangleO];
\path[][use path=\triangleP];
\path[][use path=\triangleQ];
\path[][use path=\triangleR];
\path[][use path=\triangleS];
\path[][use path=\triangleT];
\path[][use path=\triangleU];
\path[][use path=\triangleV];
\path[][use path=\triangleW];
\path[][use path=\triangleX];
\path[][use path=\triangleY];
\path[][use path=\triangleZ];
\path[][use path=\triangleAA];
\path[][use path=\triangleAB];
\path[][use path=\triangleAC];
\path[][use path=\triangleAD];
\path[][use path=\triangleAE];
\path[][use path=\triangleAF];
\path[][use path=\triangleAG];
\path[][use path=\triangleAH];
\path[][use path=\triangleAI];
\path[][use path=\triangleAJ];
\path[][use path=\triangleAK];
\path[][use path=\triangleAL];
\path[][use path=\triangleAM];
\path[][use path=\triangleAN];
\path[][use path=\triangleAO];
\path[][use path=\triangleAP];
\path[][use path=\triangleAQ];
\path[][use path=\triangleAR];
\path[][use path=\triangleAS];
\path[][use path=\triangleAT];
\path[][use path=\triangleAU];
\path[][use path=\triangleAV];
\path[][use path=\triangleAW];
\path[][use path=\triangleAX];
\path[][use path=\triangleAY];
\path[][use path=\triangleAZ];
\path[][use path=\triangleBA];
\path[][use path=\triangleBB];
\path[][use path=\triangleBC];
\path[][use path=\triangleBD];
\path[][use path=\triangleBE];
\path[][use path=\triangleBF];
\path[][use path=\triangleBG];
\path[][use path=\triangleBH];
\path[][use path=\triangleBI];
\path[][use path=\triangleBJ];
\path[][use path=\triangleBK];
\path[][use path=\triangleBL];
\path[][use path=\triangleBM];
\path[][use path=\triangleBN];
\path[][use path=\triangleBO];
\path[][use path=\triangleBP];
\path[][use path=\triangleBQ];
\path[][use path=\triangleBR];
\path[][use path=\triangleBS];
\path[][use path=\triangleBT];
\path[][use path=\triangleBU];
\path[][use path=\triangleBV];
\path[][use path=\triangleBW];
\path[][use path=\triangleBX];
\path[][use path=\triangleBY];
\path[][use path=\triangleBZ];
\path[][use path=\triangleCA];
\path[][use path=\triangleCB];
\path[][use path=\triangleCC];
\path[][use path=\triangleCD];
\path[][use path=\triangleCE];
\path[][use path=\triangleCF];
\path[][use path=\triangleCG];
\path[][use path=\triangleCH];
\path[][use path=\triangleCI];
\path[][use path=\triangleCJ];
\path[][use path=\triangleCK];
\path[][use path=\triangleCL];
\path[][use path=\triangleCM];
\path[][use path=\triangleCN];
\path[][use path=\triangleCO];
\path[][use path=\triangleCP];
\path[][use path=\triangleCQ];
\path[][use path=\triangleCR];
\path[][use path=\triangleCS];
\path[][use path=\triangleCT];
\path[][use path=\triangleCU];
\path[][use path=\triangleCV];
\path[][use path=\triangleCW];
\path[][use path=\triangleCX];
\path[][use path=\triangleCY];
\path[][use path=\triangleCZ];
\path[][use path=\triangleDA];
\path[][use path=\triangleDB];
\path[][use path=\triangleDC];
\path[][use path=\triangleDD];
\path[][use path=\triangleDE];
\path[][use path=\triangleDF];
\path[][use path=\triangleDG];
\path[][use path=\triangleDH];
\path[][use path=\triangleDI];
\path[][use path=\triangleDJ];
\path[][use path=\triangleDK];
\path[][use path=\triangleDL];
\path[][use path=\triangleDM];
\path[][use path=\triangleDN];
\path[][use path=\triangleDO];
\path[][use path=\triangleDP];
\path[][use path=\triangleDQ];
\path[][use path=\triangleDR];
\path[][use path=\triangleDS];
\path[][use path=\triangleDT];
\path[][use path=\triangleDU];
\path[][use path=\triangleDV];
\path[][use path=\triangleDW];
\path[][use path=\triangleDX];
\path[][use path=\triangleDY];
\path[][use path=\triangleDZ];
\path[][use path=\triangleEA];
\path[][use path=\triangleEB];
\path[][use path=\triangleEC];
\path[][use path=\triangleED];
\path[][use path=\triangleEE];
\path[][use path=\triangleEF];
\path[][use path=\triangleEG];
\path[][use path=\triangleEH];
\path[][use path=\triangleEI];
\path[][use path=\triangleEJ];
\path[][use path=\triangleEK];
\path[][use path=\triangleEL];
\path[][use path=\triangleEM];
\path[][use path=\triangleEN];
\path[][use path=\triangleEO];
\path[][use path=\triangleEP];
\path[][use path=\triangleEQ];
\path[][use path=\triangleER];
\path[][use path=\triangleES];
\path[][use path=\triangleET];
\path[][use path=\triangleEU];
\path[][use path=\triangleEV];
\path[][use path=\triangleEW];
\path[][use path=\triangleEX];
\path[][use path=\triangleEY];
\path[][use path=\triangleEZ];
\path[][use path=\triangleFA];
\path[][use path=\triangleFB];
\path[][use path=\triangleFC];
\path[][use path=\triangleFD];
\path[][use path=\triangleFE];
\path[][use path=\triangleFF];
\path[][use path=\triangleFG];
\path[][use path=\triangleFH];
\path[][use path=\triangleFI];
\path[][use path=\triangleFJ];
\path[][use path=\triangleFK];
\path[][use path=\triangleFL];
\path[][use path=\triangleFM];
\path[][use path=\triangleFN];
\path[][use path=\triangleFO];
\path[][use path=\triangleFP];
\path[][use path=\triangleFQ];
\path[][use path=\triangleFR];
\path[][use path=\triangleFS];
\path[][use path=\triangleFT];
\path[][use path=\triangleFU];
\path[][use path=\triangleFV];
\path[][use path=\triangleFW];
\path[][use path=\triangleFX];
\path[][use path=\triangleFY];
\path[][use path=\triangleFZ];
\path[][use path=\triangleGA];
\path[][use path=\triangleGB];
\path[][use path=\triangleGC];
\path[][use path=\triangleGD];
\path[][use path=\triangleGE];
\path[][use path=\triangleGF];
\path[][use path=\triangleGG];
\path[][use path=\triangleGH];
\path[][use path=\triangleGI];
\path[][use path=\triangleGJ];
\path[][use path=\triangleGK];
\path[][use path=\triangleGL];
\path[][use path=\triangleGM];
\path[][use path=\triangleGN];
\path[][use path=\triangleGO];
\path[][use path=\triangleGP];
\path[][use path=\triangleGQ];
\path[][use path=\triangleGR];
\path[][use path=\triangleGS];
\path[][use path=\triangleGT];
\path[][use path=\triangleGU];
\path[][use path=\triangleGV];
\path[][use path=\triangleGW];
\path[][use path=\triangleGX];
\path[][use path=\triangleGY];
\path[][use path=\triangleGZ];
\path[][use path=\triangleHA];
\path[][use path=\triangleHB];
\path[][use path=\triangleHC];
\path[][use path=\triangleHD];
\path[][use path=\triangleHE];
\path[][use path=\triangleHF];
\path[][use path=\triangleHG];
\path[][use path=\triangleHH];
\path[][use path=\triangleHI];
\path[][use path=\triangleHJ];
\path[][use path=\triangleHK];
\path[][use path=\triangleHL];
\path[][use path=\triangleHM];
\path[][use path=\triangleHN];
\path[][use path=\triangleHO];
\path[][use path=\triangleHP];
\path[][use path=\triangleHQ];
\path[][use path=\triangleHR];
\path[][use path=\triangleHS];
\path[][use path=\triangleHT];
\path[][use path=\triangleHU];
\path[][use path=\triangleHV];
\path[][use path=\triangleHW];
\path[][use path=\triangleHX];
\path[][use path=\triangleHY];
\path[][use path=\triangleHZ];
\path[][use path=\triangleIA];
\path[][use path=\triangleIB];
\path[][use path=\triangleIC];
\path[][use path=\triangleID];
\path[][use path=\triangleIE];
\path[][use path=\triangleIF];
\path[][use path=\triangleIG];
\path[][use path=\triangleIH];
\path[][use path=\triangleII];
\path[][use path=\triangleIJ];
\path[][use path=\triangleIK];
\path[][use path=\triangleIL];
\path[][use path=\triangleIM];
\path[][use path=\triangleIN];
\path[][use path=\triangleIO];
\path[][use path=\triangleIP];
\path[][use path=\triangleIQ];
\path[][use path=\triangleIR];
\path[][use path=\triangleIS];
\path[][use path=\triangleIT];
\path[][use path=\triangleIU];
\path[][use path=\triangleIV];
\path[][use path=\triangleIW];
\path[][use path=\triangleIX];
\path[][use path=\triangleIY];
\path[][use path=\triangleIZ];
\path[][use path=\triangleJA];
\path[][use path=\triangleJB];
\path[][use path=\triangleJC];
\path[][use path=\triangleJD];
\path[][use path=\triangleJE];
\path[][use path=\triangleJF];
\path[][use path=\triangleJG];
\path[][use path=\triangleJH];
\path[][use path=\triangleJI];
\path[][use path=\triangleJJ];
\path[][use path=\triangleJK];
\path[][use path=\triangleJL];
\path[][use path=\triangleJM];
\path[][use path=\triangleJN];
\path[][use path=\triangleJO];
\path[][use path=\triangleJP];
\path[][use path=\triangleJQ];
\path[][use path=\triangleJR];
\path[][use path=\triangleJS];
\path[][use path=\triangleJT];
\path[][use path=\triangleJU];
\path[][use path=\triangleJV];
\path[][use path=\triangleJW];
\path[][use path=\triangleJX];
\path[][use path=\triangleJY];
\path[][use path=\triangleJZ];
\path[][use path=\triangleKA];
\path[][use path=\triangleKB];
\path[][use path=\triangleKC];
\path[][use path=\triangleKD];
\path[][use path=\triangleKE];
\path[][use path=\triangleKF];
\path[][use path=\triangleKG];
\path[][use path=\triangleKH];
\path[][use path=\triangleKI];
\path[][use path=\triangleKJ];
\path[][use path=\triangleKK];
\path[][use path=\triangleKL];
\path[][use path=\triangleKM];
\path[][use path=\triangleKN];
\path[][use path=\triangleKO];
\path[][use path=\triangleKP];
\path[][use path=\triangleKQ];
\path[][use path=\triangleKR];
\path[][use path=\triangleKS];
\path[][use path=\triangleKT];
\path[][use path=\triangleKU];
\path[][use path=\triangleKV];
\path[][use path=\triangleKW];
\path[][use path=\triangleKX];
\path[][use path=\triangleKY];
\path[][use path=\triangleKZ];
\path[][use path=\triangleLA];
\path[][use path=\triangleLB];
\path[][use path=\triangleLC];
\path[][use path=\triangleLD];
\path[][use path=\triangleLE];
\path[][use path=\triangleLF];
\path[][use path=\triangleLG];
\path[][use path=\triangleLH];
\path[][use path=\triangleLI];
\path[][use path=\triangleLJ];
\path[][use path=\triangleLK];
\path[][use path=\triangleLL];
\path[][use path=\triangleLM];
\path[][use path=\triangleLN];
\path[][use path=\triangleLO];
\path[][use path=\triangleLP];
\path[][use path=\triangleLQ];
\path[][use path=\triangleLR];
\path[][use path=\triangleLS];
\path[][use path=\triangleLT];
\path[][use path=\triangleLU];
\path[][use path=\triangleLV];
\path[][use path=\triangleLW];
\path[][use path=\triangleLX];
\path[][use path=\triangleLY];
\path[][use path=\triangleLZ];
\path[][use path=\triangleMA];
\path[][use path=\triangleMB];
\path[][use path=\triangleMC];
\path[][use path=\triangleMD];
\path[][use path=\triangleME];
\path[][use path=\triangleMF];
\path[][use path=\triangleMG];
\path[][use path=\triangleMH];
\path[][use path=\triangleMI];
\path[][use path=\triangleMJ];
\path[][use path=\triangleMK];
\path[][use path=\triangleML];
\path[][use path=\triangleMM];
\path[][use path=\triangleMN];
\path[][use path=\triangleMO];
\path[][use path=\triangleMP];
\path[][use path=\triangleMQ];
\path[][use path=\triangleMR];
\path[][use path=\triangleMS];
\path[][use path=\triangleMT];
\path[][use path=\triangleMU];
\path[][use path=\triangleMV];
\path[][use path=\triangleMW];
\path[][use path=\triangleMX];
\path[][use path=\triangleMY];
\path[][use path=\triangleMZ];
\path[][use path=\triangleNA];
\path[][use path=\triangleNB];
\path[][use path=\triangleNC];
\path[][use path=\triangleND];
\path[][use path=\triangleNE];
\path[][use path=\triangleNF];
\path[][use path=\triangleNG];
\path[][use path=\triangleNH];
\path[][use path=\triangleNI];
\path[][use path=\triangleNJ];
\path[][use path=\triangleNK];
\path[][use path=\triangleNL];
\path[][use path=\triangleNM];
\path[][use path=\triangleNN];
\path[][use path=\triangleNO];
\path[][use path=\triangleNP];
\path[][use path=\triangleNQ];
\path[][use path=\triangleNR];
\path[][use path=\triangleNS];
\path[][use path=\triangleNT];
\end{scope}
%%% End Triangle Drawing %%%

%%% Begin Contour Path Definition %%%
\begin{scope}[line width=\contourLineWidth]
\path[save path=\contourA,name path=contourA] (40mm,0mm) -- (40mm,5.7mm) -- (40mm,11.4mm) -- (40mm,17.1mm) -- (40mm,22.9mm) -- (40mm,28.6mm) -- (40mm,34.3mm) -- (40mm,40mm) -- (34.3mm,40mm) -- (28.6mm,40mm) -- (22.9mm,40mm) -- (17.1mm,40mm) -- (11.4mm,40mm) -- (5.7mm,40mm) -- (0mm,40mm) -- (-5.7mm,40mm) -- (-11.4mm,40mm) -- (-17.1mm,40mm) -- (-22.9mm,40mm) -- (-28.6mm,40mm) -- (-34.3mm,40mm) -- (-40mm,40mm) -- (-40mm,34.3mm) -- (-40mm,28.6mm) -- (-40mm,22.9mm) -- (-40mm,17.1mm) -- (-40mm,11.4mm) -- (-40mm,5.7mm) -- (-40mm,0mm) -- (-40mm,-5.7mm) -- (-40mm,-11.4mm) -- (-40mm,-17.1mm) -- (-40mm,-22.9mm) -- (-40mm,-28.6mm) -- (-40mm,-34.3mm) -- (-40mm,-40mm) -- (-34.3mm,-40mm) -- (-28.6mm,-40mm) -- (-22.9mm,-40mm) -- (-17.1mm,-40mm) -- (-11.4mm,-40mm) -- (-5.7mm,-40mm) -- (0mm,-40mm) -- (5.7mm,-40mm) -- (11.4mm,-40mm) -- (17.1mm,-40mm) -- (22.9mm,-40mm) -- (28.6mm,-40mm) -- (34.3mm,-40mm) -- (40mm,-40mm) -- (40mm,-34.3mm) -- (40mm,-28.6mm) -- (40mm,-22.9mm) -- (40mm,-17.1mm) -- (40mm,-11.4mm) -- (40mm,-5.7mm) -- cycle;
\end{scope}
%%% End Contour Path Definition %%%


%%% Begin Arrow Drawing %%%
\begin{scope}[every node/.append style={scale=\arrowScaleFactor}, opacity = \arrowOpacity]
\node[rotate=-181.52,anchor=mid] at (12.5mm,2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-162.72,anchor=mid] at (35.3mm,3.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-189.14,anchor=mid] at (6.2mm,2.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-199.61,anchor=mid] at (11.3mm,5.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-214.26,anchor=mid] at (25.3mm,21.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-177.36,anchor=mid] at (23.9mm,2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-185.41,anchor=mid] at (38.4mm,26.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-188.29,anchor=mid] at (29.1mm,12.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.08,anchor=mid] at (37.2mm,12.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-212.56,anchor=mid] at (30.5mm,26.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-201.23,anchor=mid] at (36mm,6.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-169.7,anchor=mid] at (32.2mm,5.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.01,anchor=mid] at (38.8mm,8.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-182.54,anchor=mid] at (38.8mm,20.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-208.25,anchor=mid] at (29mm,19mm) {\tikz\draw[->] (0,0);};
\node[rotate=-192.26,anchor=mid] at (33.4mm,10.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-180.27,anchor=mid] at (38.1mm,1.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-201.04,anchor=mid] at (19.3mm,7.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-184.56,anchor=mid] at (26.7mm,1.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-183.48,anchor=mid] at (29.6mm,2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-184.37,anchor=mid] at (31.5mm,1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-195.63,anchor=mid] at (23.1mm,7.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-189.47,anchor=mid] at (15.2mm,1.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-224.52,anchor=mid] at (6.9mm,5.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-198.45,anchor=mid] at (8.6mm,1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-224.77,anchor=mid] at (3.2mm,1.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-204.8,anchor=mid] at (16.5mm,10.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-183.54,anchor=mid] at (20.1mm,1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-201.21,anchor=mid] at (24.1mm,12.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-185.78,anchor=mid] at (18.2mm,2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-182.2,anchor=mid] at (38.4mm,15.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-184.38,anchor=mid] at (33.3mm,20.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-213.36,anchor=mid] at (21.3mm,17.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-223.96,anchor=mid] at (16.1mm,14.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-223.83,anchor=mid] at (12.4mm,8.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-223.66,anchor=mid] at (18.8mm,17.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-222.87,anchor=mid] at (22.5mm,20.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-222.44,anchor=mid] at (26.8mm,25.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-220.21,anchor=mid] at (31.7mm,29.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-206.45,anchor=mid] at (34.5mm,30.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-190.46,anchor=mid] at (37.4mm,34mm) {\tikz\draw[->] (0,0);};
\node[rotate=-219.48,anchor=mid] at (34.8mm,33.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-189.39,anchor=mid] at (37.2mm,18.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-205.26,anchor=mid] at (33.3mm,24mm) {\tikz\draw[->] (0,0);};
\node[rotate=-181.16,anchor=mid] at (37.2mm,23.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-195.86,anchor=mid] at (37.2mm,29.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-186.82,anchor=mid] at (38.8mm,31.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-202.38,anchor=mid] at (38.7mm,36.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-39.48,anchor=mid] at (-34.8mm,-33.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-8.29,anchor=mid] at (-29.1mm,-12.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-43.66,anchor=mid] at (-18.8mm,-17.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-32.56,anchor=mid] at (-30.5mm,-26.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-2.54,anchor=mid] at (-38.8mm,-20.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-43.96,anchor=mid] at (-16.1mm,-14.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-34.26,anchor=mid] at (-25.3mm,-21.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-5.78,anchor=mid] at (-18.2mm,-2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-1.52,anchor=mid] at (-12.5mm,-2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-42.87,anchor=mid] at (-22.5mm,-20.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-24.8,anchor=mid] at (-16.5mm,-10.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-33.36,anchor=mid] at (-21.3mm,-17.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-43.83,anchor=mid] at (-12.4mm,-8.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-42.44,anchor=mid] at (-26.8mm,-25.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-9.39,anchor=mid] at (-37.2mm,-18.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-28.25,anchor=mid] at (-29mm,-19mm) {\tikz\draw[->] (0,0);};
\node[rotate=-40.21,anchor=mid] at (-31.7mm,-29.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-26.45,anchor=mid] at (-34.5mm,-30.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-22.38,anchor=mid] at (-38.7mm,-36.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-5.41,anchor=mid] at (-38.4mm,-26.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-10.46,anchor=mid] at (-37.4mm,-34mm) {\tikz\draw[->] (0,0);};
\node[rotate=-0.08,anchor=mid] at (-37.2mm,-12.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-25.26,anchor=mid] at (-33.3mm,-24mm) {\tikz\draw[->] (0,0);};
\node[rotate=-6.82,anchor=mid] at (-38.8mm,-31.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-15.86,anchor=mid] at (-37.2mm,-29.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-1.16,anchor=mid] at (-37.2mm,-23.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-4.38,anchor=mid] at (-33.3mm,-20.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-3.48,anchor=mid] at (-29.6mm,-2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-21.21,anchor=mid] at (-24.1mm,-12.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-1.01,anchor=mid] at (-38.8mm,-8.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-12.26,anchor=mid] at (-33.4mm,-10.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-2.2,anchor=mid] at (-38.4mm,-15.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-21.23,anchor=mid] at (-36mm,-6.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-0.27,anchor=mid] at (-38.1mm,-1.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=17.28,anchor=mid] at (-35.3mm,-3.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=10.3,anchor=mid] at (-32.2mm,-5.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-4.37,anchor=mid] at (-31.5mm,-1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-4.56,anchor=mid] at (-26.7mm,-1.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-15.63,anchor=mid] at (-23.1mm,-7.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-3.54,anchor=mid] at (-20.1mm,-1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=2.64,anchor=mid] at (-23.9mm,-2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-19.61,anchor=mid] at (-11.3mm,-5.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-21.04,anchor=mid] at (-19.3mm,-7.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-9.14,anchor=mid] at (-6.2mm,-2.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-44.52,anchor=mid] at (-6.9mm,-5.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-9.47,anchor=mid] at (-15.2mm,-1.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-18.45,anchor=mid] at (-8.6mm,-1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-44.77,anchor=mid] at (-3.2mm,-1.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-94.56,anchor=mid] at (1.6mm,-26.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-112.38,anchor=mid] at (36.8mm,-38.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-91.16,anchor=mid] at (23.9mm,-37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-115.26,anchor=mid] at (24mm,-33.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-111.23,anchor=mid] at (6.1mm,-36mm) {\tikz\draw[->] (0,0);};
\node[rotate=-91.01,anchor=mid] at (8.6mm,-38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-100.46,anchor=mid] at (34mm,-37.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-99.14,anchor=mid] at (2.6mm,-6.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-105.63,anchor=mid] at (7.9mm,-23.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-132.44,anchor=mid] at (25.1mm,-26.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-109.61,anchor=mid] at (5.5mm,-11.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-116.45,anchor=mid] at (30.7mm,-34.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-130.21,anchor=mid] at (29.5mm,-31.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-129.48,anchor=mid] at (33.2mm,-34.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-105.86,anchor=mid] at (29.6mm,-37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-118.25,anchor=mid] at (19mm,-29mm) {\tikz\draw[->] (0,0);};
\node[rotate=-96.82,anchor=mid] at (31.5mm,-38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-95.41,anchor=mid] at (26.7mm,-38.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-92.54,anchor=mid] at (20.1mm,-38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-99.39,anchor=mid] at (18.2mm,-37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-90.08,anchor=mid] at (12.5mm,-37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-90.27,anchor=mid] at (1.9mm,-38.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-72.72,anchor=mid] at (3.1mm,-35.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-92.2,anchor=mid] at (15.2mm,-38.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-102.26,anchor=mid] at (10.2mm,-33.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-94.38,anchor=mid] at (20.2mm,-33.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-98.29,anchor=mid] at (12.8mm,-29.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-87.36,anchor=mid] at (2.8mm,-23.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-133.96,anchor=mid] at (14.4mm,-16.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-93.54,anchor=mid] at (1.2mm,-20.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-94.37,anchor=mid] at (1.2mm,-31.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-93.48,anchor=mid] at (2.8mm,-29.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-95.78,anchor=mid] at (2.8mm,-18.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-108.45,anchor=mid] at (1.2mm,-8.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-99.47,anchor=mid] at (1.6mm,-15.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-134.52,anchor=mid] at (5.2mm,-6.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-134.77,anchor=mid] at (1.3mm,-3.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-114.8,anchor=mid] at (10.7mm,-16.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-133.83,anchor=mid] at (8.3mm,-12.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-91.52,anchor=mid] at (2.8mm,-12.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-79.7,anchor=mid] at (5.7mm,-32.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-111.21,anchor=mid] at (12.2mm,-24.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-122.56,anchor=mid] at (26.6mm,-30.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-124.26,anchor=mid] at (21.3mm,-25.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-111.04,anchor=mid] at (7.9mm,-19.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-132.87,anchor=mid] at (20.2mm,-22.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-133.66,anchor=mid] at (17.1mm,-18.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-123.36,anchor=mid] at (17.3mm,-21.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=84.22,anchor=mid] at (-2.8mm,18.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=57.44,anchor=mid] at (-26.6mm,30.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=80.86,anchor=mid] at (-2.6mm,6.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.48,anchor=mid] at (-2.8mm,12.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=74.14,anchor=mid] at (-29.6mm,37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=55.74,anchor=mid] at (-21.3mm,25.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=81.71,anchor=mid] at (-12.8mm,29.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=85.44,anchor=mid] at (-1.6mm,26.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=68.96,anchor=mid] at (-7.9mm,19.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-267.36,anchor=mid] at (-2.8mm,23.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=85.63,anchor=mid] at (-1.2mm,31.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=80.53,anchor=mid] at (-1.6mm,15.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=74.37,anchor=mid] at (-7.9mm,23.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=86.46,anchor=mid] at (-1.2mm,20.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=45.48,anchor=mid] at (-5.2mm,6.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=71.55,anchor=mid] at (-1.2mm,8.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=45.23,anchor=mid] at (-1.3mm,3.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=65.2,anchor=mid] at (-10.7mm,16.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=70.39,anchor=mid] at (-5.5mm,11.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=46.17,anchor=mid] at (-8.3mm,12.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=46.34,anchor=mid] at (-17.1mm,18.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=47.13,anchor=mid] at (-20.2mm,22.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=47.56,anchor=mid] at (-25.1mm,26.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=56.64,anchor=mid] at (-17.3mm,21.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=46.04,anchor=mid] at (-14.4mm,16.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=77.74,anchor=mid] at (-10.2mm,33.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=68.79,anchor=mid] at (-12.2mm,24.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=79.54,anchor=mid] at (-34mm,37.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=63.55,anchor=mid] at (-30.7mm,34.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=49.79,anchor=mid] at (-29.5mm,31.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=50.52,anchor=mid] at (-33.2mm,34.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=67.62,anchor=mid] at (-36.8mm,38.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=83.18,anchor=mid] at (-31.5mm,38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=64.74,anchor=mid] at (-24mm,33.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=84.59,anchor=mid] at (-26.7mm,38.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.84,anchor=mid] at (-23.9mm,37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=61.75,anchor=mid] at (-19mm,29mm) {\tikz\draw[->] (0,0);};
\node[rotate=87.46,anchor=mid] at (-20.1mm,38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-259.7,anchor=mid] at (-5.7mm,32.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=80.61,anchor=mid] at (-18.2mm,37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=87.8,anchor=mid] at (-15.2mm,38.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=85.62,anchor=mid] at (-20.2mm,33.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=88.99,anchor=mid] at (-8.6mm,38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=86.52,anchor=mid] at (-2.8mm,29.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-252.72,anchor=mid] at (-3.1mm,35.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=68.77,anchor=mid] at (-6.1mm,36mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.92,anchor=mid] at (-12.5mm,37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=89.73,anchor=mid] at (-1.9mm,38.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=39.48,anchor=mid] at (-34.8mm,33.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=8.29,anchor=mid] at (-29.1mm,12.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=43.66,anchor=mid] at (-18.8mm,17.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=32.56,anchor=mid] at (-30.5mm,26.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=2.54,anchor=mid] at (-38.8mm,20.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=43.96,anchor=mid] at (-16.1mm,14.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=34.26,anchor=mid] at (-25.3mm,21.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=5.78,anchor=mid] at (-18.2mm,2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=1.52,anchor=mid] at (-12.5mm,2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=42.87,anchor=mid] at (-22.5mm,20.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=24.8,anchor=mid] at (-16.5mm,10.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=33.36,anchor=mid] at (-21.3mm,17.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=43.83,anchor=mid] at (-12.4mm,8.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=42.44,anchor=mid] at (-26.8mm,25.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=9.39,anchor=mid] at (-37.2mm,18.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=28.25,anchor=mid] at (-29mm,19mm) {\tikz\draw[->] (0,0);};
\node[rotate=40.21,anchor=mid] at (-31.7mm,29.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=26.45,anchor=mid] at (-34.5mm,30.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=22.38,anchor=mid] at (-38.7mm,36.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=5.41,anchor=mid] at (-38.4mm,26.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=10.46,anchor=mid] at (-37.4mm,34mm) {\tikz\draw[->] (0,0);};
\node[rotate=0.08,anchor=mid] at (-37.2mm,12.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=25.26,anchor=mid] at (-33.3mm,24mm) {\tikz\draw[->] (0,0);};
\node[rotate=6.82,anchor=mid] at (-38.8mm,31.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=15.86,anchor=mid] at (-37.2mm,29.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=1.16,anchor=mid] at (-37.2mm,23.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=4.38,anchor=mid] at (-33.3mm,20.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=3.48,anchor=mid] at (-29.6mm,2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=21.21,anchor=mid] at (-24.1mm,12.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=1.01,anchor=mid] at (-38.8mm,8.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=12.26,anchor=mid] at (-33.4mm,10.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=2.2,anchor=mid] at (-38.4mm,15.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=21.23,anchor=mid] at (-36mm,6.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=0.27,anchor=mid] at (-38.1mm,1.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-17.28,anchor=mid] at (-35.3mm,3.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-10.3,anchor=mid] at (-32.2mm,5.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=4.37,anchor=mid] at (-31.5mm,1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=4.56,anchor=mid] at (-26.7mm,1.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=15.63,anchor=mid] at (-23.1mm,7.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=3.54,anchor=mid] at (-20.1mm,1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-2.64,anchor=mid] at (-23.9mm,2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=19.61,anchor=mid] at (-11.3mm,5.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=21.04,anchor=mid] at (-19.3mm,7.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=9.14,anchor=mid] at (-6.2mm,2.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=44.52,anchor=mid] at (-6.9mm,5.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=9.47,anchor=mid] at (-15.2mm,1.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=18.45,anchor=mid] at (-8.6mm,1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=44.77,anchor=mid] at (-3.2mm,1.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-84.22,anchor=mid] at (-2.8mm,-18.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-57.44,anchor=mid] at (-26.6mm,-30.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-80.86,anchor=mid] at (-2.6mm,-6.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-88.48,anchor=mid] at (-2.8mm,-12.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-74.14,anchor=mid] at (-29.6mm,-37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-55.74,anchor=mid] at (-21.3mm,-25.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-81.71,anchor=mid] at (-12.8mm,-29.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-85.44,anchor=mid] at (-1.6mm,-26.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-68.96,anchor=mid] at (-7.9mm,-19.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-92.64,anchor=mid] at (-2.8mm,-23.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-85.63,anchor=mid] at (-1.2mm,-31.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-80.53,anchor=mid] at (-1.6mm,-15.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-74.37,anchor=mid] at (-7.9mm,-23.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-86.46,anchor=mid] at (-1.2mm,-20.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-45.48,anchor=mid] at (-5.2mm,-6.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-71.55,anchor=mid] at (-1.2mm,-8.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-45.23,anchor=mid] at (-1.3mm,-3.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-65.2,anchor=mid] at (-10.7mm,-16.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-70.39,anchor=mid] at (-5.5mm,-11.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-46.17,anchor=mid] at (-8.3mm,-12.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-46.34,anchor=mid] at (-17.1mm,-18.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-47.13,anchor=mid] at (-20.2mm,-22.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-47.56,anchor=mid] at (-25.1mm,-26.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-56.64,anchor=mid] at (-17.3mm,-21.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-46.04,anchor=mid] at (-14.4mm,-16.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-77.74,anchor=mid] at (-10.2mm,-33.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-68.79,anchor=mid] at (-12.2mm,-24.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-79.54,anchor=mid] at (-34mm,-37.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-63.55,anchor=mid] at (-30.7mm,-34.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-49.79,anchor=mid] at (-29.5mm,-31.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-50.52,anchor=mid] at (-33.2mm,-34.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-67.62,anchor=mid] at (-36.8mm,-38.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-83.18,anchor=mid] at (-31.5mm,-38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-64.74,anchor=mid] at (-24mm,-33.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-84.59,anchor=mid] at (-26.7mm,-38.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-88.84,anchor=mid] at (-23.9mm,-37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-61.75,anchor=mid] at (-19mm,-29mm) {\tikz\draw[->] (0,0);};
\node[rotate=-87.46,anchor=mid] at (-20.1mm,-38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-100.3,anchor=mid] at (-5.7mm,-32.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-80.61,anchor=mid] at (-18.2mm,-37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-87.8,anchor=mid] at (-15.2mm,-38.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-85.62,anchor=mid] at (-20.2mm,-33.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-88.99,anchor=mid] at (-8.6mm,-38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-86.52,anchor=mid] at (-2.8mm,-29.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-107.28,anchor=mid] at (-3.1mm,-35.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-68.77,anchor=mid] at (-6.1mm,-36mm) {\tikz\draw[->] (0,0);};
\node[rotate=-89.92,anchor=mid] at (-12.5mm,-37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-89.73,anchor=mid] at (-1.9mm,-38.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-265.44,anchor=mid] at (1.6mm,26.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-247.62,anchor=mid] at (36.8mm,38.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.84,anchor=mid] at (23.9mm,37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-244.74,anchor=mid] at (24mm,33.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-248.77,anchor=mid] at (6.1mm,36mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.99,anchor=mid] at (8.6mm,38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-259.54,anchor=mid] at (34mm,37.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-260.86,anchor=mid] at (2.6mm,6.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-254.37,anchor=mid] at (7.9mm,23.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-227.56,anchor=mid] at (25.1mm,26.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-250.39,anchor=mid] at (5.5mm,11.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-243.55,anchor=mid] at (30.7mm,34.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-229.79,anchor=mid] at (29.5mm,31.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-230.52,anchor=mid] at (33.2mm,34.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-254.14,anchor=mid] at (29.6mm,37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-241.75,anchor=mid] at (19mm,29mm) {\tikz\draw[->] (0,0);};
\node[rotate=-263.18,anchor=mid] at (31.5mm,38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-264.59,anchor=mid] at (26.7mm,38.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-267.46,anchor=mid] at (20.1mm,38.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-260.61,anchor=mid] at (18.2mm,37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.92,anchor=mid] at (12.5mm,37.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-269.73,anchor=mid] at (1.9mm,38.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=72.72,anchor=mid] at (3.1mm,35.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-267.8,anchor=mid] at (15.2mm,38.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-257.74,anchor=mid] at (10.2mm,33.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-265.62,anchor=mid] at (20.2mm,33.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-261.71,anchor=mid] at (12.8mm,29.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=87.36,anchor=mid] at (2.8mm,23.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-226.04,anchor=mid] at (14.4mm,16.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-266.46,anchor=mid] at (1.2mm,20.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-265.63,anchor=mid] at (1.2mm,31.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-266.52,anchor=mid] at (2.8mm,29.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-264.22,anchor=mid] at (2.8mm,18.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-251.55,anchor=mid] at (1.2mm,8.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-260.53,anchor=mid] at (1.6mm,15.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-225.48,anchor=mid] at (5.2mm,6.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-225.23,anchor=mid] at (1.3mm,3.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-245.2,anchor=mid] at (10.7mm,16.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-226.17,anchor=mid] at (8.3mm,12.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-268.48,anchor=mid] at (2.8mm,12.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=79.7,anchor=mid] at (5.7mm,32.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-248.79,anchor=mid] at (12.2mm,24.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-237.44,anchor=mid] at (26.6mm,30.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-235.74,anchor=mid] at (21.3mm,25.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-248.96,anchor=mid] at (7.9mm,19.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-227.13,anchor=mid] at (20.2mm,22.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-226.34,anchor=mid] at (17.1mm,18.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-236.64,anchor=mid] at (17.3mm,21.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.48,anchor=mid] at (12.5mm,-2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-197.28,anchor=mid] at (35.3mm,-3.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-170.86,anchor=mid] at (6.2mm,-2.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-160.39,anchor=mid] at (11.3mm,-5.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-145.74,anchor=mid] at (25.3mm,-21.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-182.64,anchor=mid] at (23.9mm,-2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-174.59,anchor=mid] at (38.4mm,-26.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-171.71,anchor=mid] at (29.1mm,-12.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.92,anchor=mid] at (37.2mm,-12.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-147.44,anchor=mid] at (30.5mm,-26.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-158.77,anchor=mid] at (36mm,-6.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-190.3,anchor=mid] at (32.2mm,-5.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.99,anchor=mid] at (38.8mm,-8.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-177.46,anchor=mid] at (38.8mm,-20.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-151.75,anchor=mid] at (29mm,-19mm) {\tikz\draw[->] (0,0);};
\node[rotate=-167.74,anchor=mid] at (33.4mm,-10.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-179.73,anchor=mid] at (38.1mm,-1.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-158.96,anchor=mid] at (19.3mm,-7.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-175.44,anchor=mid] at (26.7mm,-1.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-176.52,anchor=mid] at (29.6mm,-2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-175.63,anchor=mid] at (31.5mm,-1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-164.37,anchor=mid] at (23.1mm,-7.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-170.53,anchor=mid] at (15.2mm,-1.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-135.48,anchor=mid] at (6.9mm,-5.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-161.55,anchor=mid] at (8.6mm,-1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-135.23,anchor=mid] at (3.2mm,-1.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-155.2,anchor=mid] at (16.5mm,-10.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-176.46,anchor=mid] at (20.1mm,-1.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-158.79,anchor=mid] at (24.1mm,-12.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-174.22,anchor=mid] at (18.2mm,-2.8mm) {\tikz\draw[->] (0,0);};
\node[rotate=-177.8,anchor=mid] at (38.4mm,-15.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-175.62,anchor=mid] at (33.3mm,-20.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-146.64,anchor=mid] at (21.3mm,-17.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-136.04,anchor=mid] at (16.1mm,-14.4mm) {\tikz\draw[->] (0,0);};
\node[rotate=-136.17,anchor=mid] at (12.4mm,-8.3mm) {\tikz\draw[->] (0,0);};
\node[rotate=-136.34,anchor=mid] at (18.8mm,-17.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-137.13,anchor=mid] at (22.5mm,-20.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-137.56,anchor=mid] at (26.8mm,-25.1mm) {\tikz\draw[->] (0,0);};
\node[rotate=-139.79,anchor=mid] at (31.7mm,-29.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-153.55,anchor=mid] at (34.5mm,-30.7mm) {\tikz\draw[->] (0,0);};
\node[rotate=-169.54,anchor=mid] at (37.4mm,-34mm) {\tikz\draw[->] (0,0);};
\node[rotate=-140.52,anchor=mid] at (34.8mm,-33.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-170.61,anchor=mid] at (37.2mm,-18.2mm) {\tikz\draw[->] (0,0);};
\node[rotate=-154.74,anchor=mid] at (33.3mm,-24mm) {\tikz\draw[->] (0,0);};
\node[rotate=-178.84,anchor=mid] at (37.2mm,-23.9mm) {\tikz\draw[->] (0,0);};
\node[rotate=-164.14,anchor=mid] at (37.2mm,-29.6mm) {\tikz\draw[->] (0,0);};
\node[rotate=-173.18,anchor=mid] at (38.8mm,-31.5mm) {\tikz\draw[->] (0,0);};
\node[rotate=-157.62,anchor=mid] at (38.7mm,-36.8mm) {\tikz\draw[->] (0,0);};
\end{scope}
%%% End Arrow Drawing %%%


